Technical Report: Design, Implementation and Deployment of Intermittency-aware Cellular Edge Services for Rural areas

Rural areas continue to be plagued by limited data connectivity due to poor and unreliable power infrastructure, poor backhaul connectivity and lack of economic incentives for telecom providers. These factors continue to be an impediment to providing reliable, highly available and bandwidth intensive mobile services and applications to function well in such contexts. This paper presents the design, implementation and deployment of GreenLinks, a new ground-up platform that enables intermittency-aware, reliable and available cellular services and application support in rural contexts under extreme operational environments with limited power and no existing cellular coverage. Unlike the conventional monolithic cellular network architecture, GreenLinks enables a distributed (and potentially disjoint) collection of open, programmable cellular base stations to offer a gamut of both conventional cellular services and new forms of distributed edge services. GreenLinks offers new application primitives to support different types of intermittency-aware distributed mobile edge services including P2P transactions, voice-based social media applications, and distributed mobile sensing applications. Using a participatory sensing white spaces approach, a GreenLinks base stati

==> data/Readings.csv <==
"6637";"7";"13.86";"13.31";"20.74";"20.74";"13.88";"0.00";"2010-11-26 14:40:00";"2010-11-26 22:55:38"
"6638";"7";"0.00";"13.26";"20.74";"20.74";"13.88";"0.00";"2010-11-26 14:55:00";"2010-11-26 22:55:38"
"6639";"7";"0.00";"13.23";"20.69";"20.69";"13.88";"0.00";"2010-11-26 15:10:00";"2010-11-26 22:55:38"
"6640";"7";"0.00";"13.23";"20.72";"20.72";"13.88";"0.00";"2010-11-26 15:25:00";"2010-11-26 22:55:38"
"6641";"7";"0.00";"13.21";"20.69";"20.69";"13.88";"0.00";"2010-11-26 15:40:00";"2010-11-26 22:55:38"
"6642";"7";"0.00";"13.21";"20.66";"20.66";"13.88";"0.00";"2010-11-26 15:55:00";"2010-11-26 22:55:38"
"6643";"7";"0.00";"13.21";"20.64";"20.64";"13.88";"0.00";"2010-11-26 16:10:00";"2010-11-26 22:55:38"
"6644";"7";"0.00";"13.18";"20.64";"20.61";"13.88";"0.00";"2010-11-26 16:25:00";"2010-11-26 22:55:38"
"6645";"7";"0.00";"13.18";"20.61";"20.61";"13.88";"0.00";"2010-11-26 16:40:00";"2010-11-26 22:55:38"
"6646";"7";"0.00";"13.18";"20.58";"20.58";"13.88";"0.00";"2010-11-26 16:55:00";"2010-11-26 22:55:38"
"6647";"7";"0.00";"13.18";"20.55";"20.55";"13.88";"0.00";"2010-11-26 17:10:00";"2010-11-26 22:55:38"
"6648";"7";"0.00";"13.18";"20.55";"20.55";"13.88";"0.00";"2010-11-26 17:25:00";"2010-11-26 22:55:39"
"6649";"7";"0.00";"13.18";"20.53";"20.53";"13.88";"0.00";"2010-11-26 17:40:00";"2010-11-26 22:55:39"
"6650";"7";"0.00";"13.15";"20.53";"20.53";"13.88";"0.00";"2010-11-26 17:55:00";"2010-11-26 22:55:39"
"6651";"7";"0.00";"13.15";"20.53";"20.53";"13.88";"0.00";"2010-11-26 18:11:00";"2010-11-27 02:26:09"
"6652";"7";"0.00";"13.15";"20.53";"20.53";"13.88";"0.00";"2010-11-26 18:26:00";"2010-11-27 02:26:09"
"6653";"7";"0.00";"13.15";"20.53";"20.53";"13.88";"0.00";"2010-11-26 18:41:00";"2010-11-27 02:26:09"
"6654";"7";"0.00";"13.15";"20.53";"20.53";"13.88";"0.00";"2010-11-26 18:56:00";"2010-11-27 02:26:09"
"6655";"7";"0.00";"13.15";"20.53";"20.53";"13.88";"0.00";"2010-11-26 19:11:00";"2010-11-27 02:26:09"
"6656";"7";"0.00";"13.15";"20.53";"20.53";"13.88";"0.00";"2010-11-26 19:26:00";"2010-11-27 02:26:09"
"6657";"7";"0.00";"13.15";"20.53";"20.53";"13.88";"0.00";"2010-11-26 19:41:00";"2010-11-27 02:26:10"
"6658";"7";"0.00";"13.15";"20.50";"20.50";"13.88";"0.00";"2010-11-26 19:56:00";"2010-11-27 02:26:10"
"6659";"7";"0.00";"13.15";"20.50";"20.50";"13.88";"0.00";"2010-11-26 20:11:00";"2010-11-27 02:26:10"
"6660";"7";"0.00";"13.12";"20.47";"20.47";"13.88";"0.00";"2010-11-26 20:26:00";"2010-11-27 02:26:10"
"6661";"7";"0.00";"13.15";"20.47";"20.47";"13.88";"0.00";"2010-11-26 20:41:00";"2010-11-27 02:26:10"
"6662";"7";"0.00";"13.12";"20.47";"20.47";"13.88";"0.00";"2010-11-26 20:56:00";"2010-11-27 02:26:10"
"6663";"7";"0.00";"13.12";"20.47";"20.47";"13.88";"0.00";"2010-11-26 21:11:00";"2010-11-27 02:26:10"
"6664";"7";"0.00";"13.12";"20.47";"20.47";"13.88";"0.00";"2010-11-26 21:26:00";"2010-11-27 02:26:10"
"6665";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-26 21:41:00";"2010-11-27 05:56:40"
"6666";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-26 21:56:00";"2010-11-27 05:56:41"
"6667";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-26 22:11:00";"2010-11-27 05:56:41"
"6668";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-26 22:26:00";"2010-11-27 05:56:41"
"6669";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-26 22:41:00";"2010-11-27 05:56:41"
"6670";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-26 22:56:00";"2010-11-27 05:56:41"
"6671";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-26 23:11:00";"2010-11-27 05:56:41"
"6672";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-26 23:26:00";"2010-11-27 05:56:41"
"6673";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-26 23:41:00";"2010-11-27 05:56:41"
"6674";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-26 23:56:00";"2010-11-27 05:56:41"
"6675";"7";"0.00";"13.12";"20.45";"20.45";"13.88";"0.00";"2010-11-27 00:11:00";"2010-11-27 05:56:41"
"6676";"7";"0.00";"13.12";"20.42";"20.42";"13.88";"0.00";"2010-11-27 00:26:00";"2010-11-27 05:56:41"
"6677";"7";"0.00";"13.12";"20.39";"20.39";"13.88";"0.00";"2010-11-27 00:41:00";"2010-11-27 05:56:41"
"6678";"7";"0.00";"13.12";"20.39";"20.39";"13.88";"0.00";"2010-11-27 00:56:00";"2010-11-27 05:56:41"
"6679";"7";"0.00";"13.07";"20.39";"20.39";"13.88";"0.00";"2010-11-27 01:12:00";"2010-11-27 09:27:12"
"6680";"7";"0.00";"13.10";"20.37";"20.37";"13.88";"0.00";"2010-11-27 01:27:00";"2010-11-27 09:27:12"
"6681";"7";"0.00";"13.10";"20.39";"20.37";"13.88";"0.00";"2010-11-27 01:42:00";"2010-11-27 09:27:12"
"6682";"7";"0.00";"13.10";"20.39";"20.39";"13.88";"0.00";"2010-11-27 01:57:00";"2010-11-27 09:27:12"
"6683";"7";"0.00";"13.10";"20.42";"20.42";"13.88";"0.00";"2010-11-27 02:12:00";"2010-11-27 09:27:12"
"6684";"7";"0.00";"13.10";"20.42";"20.42";"13.88";"0.00";"2010-11-27 02:27:00";"2010-11-27 09:27:12"
"6685";"7";"0.00";"13.10";"20.45";"20.45";"13.88";"0.00";"2010-11-27 02:42:00";"2010-11-27 09:27:12"
"6686";"7";"0.00";"13.10";"20.45";"20.45";"13.88";"0.00";"2010-11-27 02:57:00";"2010-11-27 09:27:12"
"6687";"7";"0.00";"13.10";"20.45";"20.45";"13.88";"0.00";"2010-11-27 03:12:00";"2010-11-27 09:27:12"
"6688";"7";"0.00";"13.10";"20.42";"20.42";"13.88";"0.00";"2010-11-27 03:27:00";"2010-11-27 09:27:12"
"6689";"7";"0.00";"13.10";"20.39";"20.39";"13.88";"0.00";"2010-11-27 03:42:00";"2010-11-27 09:27:12"
"6690";"7";"0.00";"13.10";"20.39";"20.39";"13.88";"0.00";"2010-11-27 03:57:00";"2010-11-27 09:27:12"
"6691";"7";"0.00";"13.10";"20.39";"20.39";"13.88";"0.00";"2010-11-27 04:12:00";"2010-11-27 09:27:12"
"6692";"7";"0.00";"13.10";"20.37";"20.37";"13.88";"0.00";"2010-11-27 04:27:00";"2010-11-27 09:27:13"
"6693";"7";"0.00";"13.10";"20.37";"20.37";"13.88";"0.00";"2010-11-27 04:42:00";"2010-11-27 12:57:43"
"6694";"7";"0.00";"13.10";"20.42";"20.42";"13.88";"0.00";"2010-11-27 04:57:00";"2010-11-27 12:57:43"
"6695";"7";"0.00";"13.10";"20.42";"20.42";"13.88";"0.00";"2010-11-27 05:12:00";"2010-11-27 12:57:43"
"6696";"7";"0.00";"13.10";"20.39";"20.39";"13.88";"0.00";"2010-11-27 05:27:00";"2010-11-27 12:57:43"
"6697";"7";"0.00";"13.10";"20.37";"20.37";"13.88";"0.00";"2010-11-27 05:42:00";"2010-11-27 12:57:43"
"6698";"7";"0.00";"13.10";"20.39";"20.37";"13.88";"0.00";"2010-11-27 05:57:00";"2010-11-27 12:57:44"
"6699";"7";"0.00";"13.10";"20.37";"20.37";"13.88";"0.00";"2010-11-27 06:12:00";"2010-11-27 12:57:44"
"6700";"7";"0.00";"13.10";"20.37";"20.37";"13.88";"0.00";"2010-11-27 06:27:00";"2010-11-27 12:57:44"
"6701";"7";"0.00";"13.10";"20.37";"20.37";"13.88";"0.00";"2010-11-27 06:42:00";"2010-11-27 12:57:44"
"6702";"7";"0.00";"13.10";"20.37";"20.37";"13.88";"0.00";"2010-11-27 06:57:00";"2010-11-27 12:57:44"
"6703";"7";"0.00";"13.10";"20.37";"20.37";"13.88";"0.00";"2010-11-27 07:12:00";"2010-11-27 12:57:44"
"6704";"7";"0.00";"13.10";"20.39";"20.39";"13.88";"0.00";"2010-11-27 07:27:00";"2010-11-27 12:57:44"
"6705";"7";"0.00";"13.10";"20.47";"20.47";"13.88";"0.00";"2010-11-27 07:42:00";"2010-11-27 12:57:44"
"6706";"7";"0.00";"13.10";"20.55";"20.55";"13.88";"0.00";"2010-11-27 07:57:00";"2010-11-27 12:57:44"
"6707";"7";"0.00";"13.10";"20.64";"20.61";"13.88";"0.00";"2010-11-27 08:13:00";"2010-11-27 16:28:15"
"6708";"7";"0.00";"13.10";"20.58";"20.58";"13.88";"0.00";"2010-11-27 08:28:00";"2010-11-27 16:28:15"
"6709";"7";"0.00";"13.10";"20.55";"20.55";"13.88";"0.00";"2010-11-27 08:43:00";"2010-11-27 16:28:15"
"6710";"7";"0.00";"13.10";"20.50";"20.50";"13.88";"0.00";"2010-11-27 08:58:00";"2010-11-27 16:28:15"
"6711";"7";"0.00";"13.10";"20.47";"20.50";"13.88";"0.00";"2010-11-27 09:13:00";"2010-11-27 16:28:15"
"6712";"7";"0.00";"13.10";"20.47";"20.47";"13.88";"0.00";"2010-11-27 09:28:00";"2010-11-27 16:28:15"
"6713";"7";"0.00";"13.10";"20.47";"20.47";"13.88";"0.00";"2010-11-27 09:43:00";"2010-11-27 16:28:15"
"6714";"7";"0.00";"13.10";"20.50";"20.50";"13.88";"0.00";"2010-11-27 09:58:00";"2010-11-27 16:28:15"
"6715";"7";"0.00";"13.10";"20.83";"20.83";"13.88";"0.00";"2010-11-27 10:13:00";"2010-11-27 16:28:15"
"6716";"7";"0.00";"13.10";"20.93";"20.93";"13.88";"0.00";"2010-11-27 10:28:00";"2010-11-27 16:28:15"
"6717";"7";"0.00";"13.10";"20.93";"20.93";"13.88";"0.00";"2010-11-27 10:43:00";"2010-11-27 16:28:15"
"6718";"7";"0.00";"13.10";"20.93";"20.93";"13.88";"0.00";"2010-11-27 10:58:00";"2010-11-27 16:28:15"
"6719";"7";"0.00";"13.10";"20.72";"20.72";"13.88";"0.00";"2010-11-27 11:13:00";"2010-11-27 16:28:15"
"6720";"7";"0.00";"13.10";"20.61";"20.64";"13.88";"0.00";"2010-11-27 11:28:00";"2010-11-27 16:28:15"
"6721";"9";"12.01";"11.52";"20.69";"20.69";"20.72";"0.00";"2010-11-27 09:32:00";"2010-11-27 17:47:58"
"6722";"9";"11.88";"11.42";"20.83";"20.83";"20.83";"0.00";"2010-11-27 09:47:00";"2010-11-27 17:47:58"
"6723";"9";"11.80";"11.34";"20.85";"20.88";"20.88";"0.00";"2010-11-27 10:02:00";"2010-11-27 17:47:58"
"6724";"9";"12.12";"11.61";"20.96";"20.96";"20.96";"0.00";"2010-11-27 10:17:00";"2010-11-27 17:47:58"
"6725";"9";"12.85";"12.26";"20.96";"20.96";"20.99";"0.00";"2010-11-27 10:32:00";"2010-11-27 17:47:58"
"6726";"9";"13.53";"12.88";"20.96";"20.96";"20.96";"0.00";"2010-11-27 10:47:00";"2010-11-27 17:47:58"
"6727";"9";"13.07";"12.53";"20.88";"20.88";"20.91";"0.00";"2010-11-27 11:02:00";"2010-11-27 17:47:58"
"6728";"9";"12.83";"12.31";"20.72";"20.72";"20.72";"0.00";"2010-11-27 11:17:00";"2010-11-27 17:47:58"
"6729";"9";"12.96";"12.42";"20.61";"20.61";"20.64";"0.00";"2010-11-27 11:32:00";"2010-11-27 17:47:58"
"6730";"9";"13.91";"13.21";"20.69";"20.69";"20.69";"0.00";"2010-11-27 11:47:00";"2010-11-27 17:47:58"
"6731";"9";"13.34";"12.80";"20.80";"20.77";"20.80";"0.00";"2010-11-27 12:02:00";"2010-11-27 17:47:58"
"6732";"9";"13.37";"12.83";"20.80";"20.80";"20.83";"0.00";"2010-11-27 12:17:00";"2010-11-27 17:47:58"
"6733";"9";"13.12";"12.61";"20.74";"20.74";"20.74";"0.00";"2010-11-27 12:32:00";"2010-11-27 17:47:59"
"6734";"9";"13.10";"12.58";"20.64";"20.64";"20.64";"0.00";"2010-11-27 12:47:00";"2010-11-27 17:47:59"
"6735";"7";"0.00";"13.10";"20.61";"20.61";"13.88";"0.00";"2010-11-27 11:43:00";"2010-11-27 19:58:45"
"6736";"7";"0.00";"13.10";"20.72";"20.72";"13.88";"0.00";"2010-11-27 11:58:00";"2010-11-27 19:58:45"
"6737";"7";"0.00";"13.10";"20.72";"20.72";"13.88";"0.00";"2010-11-27 12:13:00";"2010-11-27 19:58:45"
"6738";"7";"0.00";"13.10";"20.72";"20.72";"13.88";"0.00";"2010-11-27 12:28:00";"2010-11-27 19:58:45"
"6739";"7";"0.00";"13.10";"20.58";"20.58";"13.88";"0.00";"2010-11-27 12:43:00";"2010-11-27 19:58:45"
"6740";"7";"0.00";"13.10";"20.55";"20.55";"13.88";"0.00";"2010-11-27 12:58:00";"2010-11-27 19:58:45"
"6741";"7";"0.00";"13.10";"20.55";"20.55";"13.88";"0.00";"2010-11-27 13:13:00";"2010-11-27 19:58:45"
"6742";"7";"0.00";"13.07";"20.66";"20.66";"13.88";"0.00";"2010-11-27 13:28:00";"2010-11-27 19:58:46"
"6743";"7";"0.00";"13.10";"20.72";"20.72";"13.88";"0.00";"2010-11-27 13:43:00";"2010-11-27 19:58:46"
"6744";"7";"0.00";"13.10";"20.74";"20.72";"13.88";"0.00";"2010-11-27 13:58:00";"2010-11-27 19:58:46"
"6745";"7";"0.00";"13.10";"20.74";"20.74";"13.88";"0.00";"2010-11-27 14:13:00";"2010-11-27 19:58:46"
"6746";"7";"0.00";"13.10";"20.72";"20.72";"13.88";"0.00";"2010-11-27 14:28:00";"2010-11-27 19:58:46"
"6747";"7";"0.00";"13.10";"20.66";"20.66";"13.88";"0.00";"2010-11-27 14:43:00";"2010-11-27 19:58:46"
"6748";"7";"0.00";"13.10";"20.61";"20.61";"13.88";"0.00";"2010-11-27 14:58:00";"2010-11-27 19:58:46"
"6749";"9";"13.10";"12.58";"20.58";"20.58";"20.58";"0.00";"2010-11-27 13:03:00";"2010-11-27 21:18:29"
"6750";"9";"14.02";"13.37";"20.58";"20.58";"20.58";"0.00";"2010-11-27 13:18:00";"2010-11-27 21:18:29"
"6751";"9";"14.13";"13.45";"20.72";"20.72";"20.74";"0.00";"2010-11-27 13:33:00";"2010-11-27 21:18:29"
"6752";"9";"14.10";"13.45";"20.74";"20.74";"20.77";"0.00";"2010-11-27 13:48:00";"2010-11-27 21:18:29"
"6753";"9";"14.18";"13.53";"20.77";"20.77";"20.77";"0.00";"2010-11-27 14:03:00";"2010-11-27 21:18:29"
"6754";"9";"13.48";"12.96";"20.80";"20.80";"20.80";"0.00";"2010-11-27 14:18:00";"2010-11-27 21:18:29"
"6755";"9";"13.34";"12.85";"20.74";"20.74";"20.74";"0.00";"2010-11-27 14:33:00";"2010-11-27 21:18:29"
"6756";"9";"14.02";"13.37";"20.69";"20.66";"20.69";"0.00";"2010-11-27 14:48:00";"2010-11-27 21:18:30"
"6757";"9";"13.21";"12.72";"20.61";"20.61";"20.64";"0.00";"2010-11-27 15:03:00";"2010-11-27 21:18:30"
"6758";"9";"13.26";"12.75";"20.55";"20.55";"20.58";"0.00";"2010-11-27 15:18:00";"2010-11-27 21:18:30"
"6759";"9";"13.18";"12.69";"20.53";"20.53";"20.53";"0.00";"2010-11-27 15:33:00";"2010-11-27 21:18:30"
"6760";"9";"13.12";"12.66";"20.47";"20.47";"20.50";"0.00";"2010-11-27 15:48:00";"2010-11-27 21:18:30"
"6761";"9";"13.10";"12.64";"20.50";"20.50";"20.50";"0.00";"2010-11-27 16:03:00";"2010-11-27 21:18:30"
"6762";"9";"12.96";"12.58";"20.45";"20.45";"20.47";"0.00";"2010-11-27 16:18:00";"2010-11-27 21:18:30"
"6763";"7";"0.00";"13.10";"20.55";"20.55";"13.88";"0.00";"2010-11-27 15:14:00";"2010-11-27 23:29:17"
"6764";"7";"0.00";"13.10";"20.53";"20.53";"13.88";"0.00";"2010-11-27 15:29:00";"2010-11-27 23:29:17"
"6765";"7";"0.00";"13.10";"20.47";"20.47";"13.88";"0.00";"2010-11-27 15:44:00";"2010-11-27 23:29:17"
"6766";"7";"0.00";"13.10";"20.47";"20.47";"13.88";"0.00";"2010-11-27 15:59:00";"2010-11-27 23:29:17"
"6767";"7";"0.00";"13.10";"20.47";"20.47";"13.88";"0.00";"2010-11-27 16:14:00";"2010-11-27 23:29:17"
"6768";"7";"0.00";"13.10";"20.45";"20.45";"13.88";"0.00";"2010-11-27 16:29:00";"2010-11-27 23:29:17"
"6769";"7";"0.00";"13.07";"20.45";"20.45";"13.88";"0.00";"2010-11-27 16:44:00";"2010-11-27 23:29:17"
"6770";"7";"0.00";"13.07";"20.45";"20.45";"13.88";"0.00";"2010-11-27 16:59:00";"2010-11-27 23:29:17"
"6771";"7";"0.00";"13.07";"20.42";"20.42";"13.88";"0.00";"2010-11-27 17:14:00";"2010-11-27 23:29:17"
"6772";"7";"0.00";"13.07";"20.45";"20.45";"13.88";"0.00";"2010-11-27 17:29:00";"2010-11-27 23:29:17"
"6773";"7";"0.00";"13.07";"20.42";"20.42";"13.88";"0.00";"2010-11-27 17:44:00";"2010-11-27 23:29:17"
"6774";"7";"0.00";"13.07";"20.39";"20.39";"13.88";"0.00";"2010-11-27 17:59:00";"2010-11-27 23:29:17"
"6775";"7";"0.00";"13.07";"20.42";"20.42";"13.88";"0.00";"2010-11-27 18:14:00";"2010-11-27 23:29:17"
"6776";"7";"0.00";"13.07";"20.42";"20.42";"13.88";"0.00";"2010-11-27 18:29:00";"2010-11-27 23:29:17"
"6777";"9";"8.35";"12.56";"20.42";"20.42";"20.45";"0.00";"2010-11-27 16:33:00";"2010-11-28 00:49:01"
"6778";"9";"0.46";"12.53";"20.39";"20.39";"20.42";"0.00";"2010-11-27 16:48:00";"2010-11-28 00:49:01"
"6779";"9";"0.00";"12.53";"20.39";"20.39";"20.39";"0.00";"2010-11-27 17:03:00";"2010-11-28 00:49:01"
"6780";"9";"0.00";"12.50";"20.39";"20.39";"20.39";"0.00";"2010-11-27 17:18:00";"2010-11-28 00:49:01"
"6781";"9";"0.00";"12.47";"20.39";"20.39";"20.39";"0.00";"2010-11-27 17:33:00";"2010-11-28 00:49:01"
"6782";"9";"0.00";"12.47";"20.37";"20.37";"20.37";"0.00";"2010-11-27 17:48:00";"2010-11-28 00:49:01"
"6783";"9";"0.00";"12.45";"20.37";"20.37";"20.37";"0.00";"2010-11-27 18:03:00";"2010-11-28 00:49:01"
"6784";"9";"0.00";"12.45";"20.37";"20.37";"20.39";"0.00";"2010-11-27 18:18:00";"2010-11-28 00:49:01"
"6785";"9";"0.00";"12.42";"20.37";"20.39";"20.39";"0.00";"2010-11-27 18:33:00";"2010-11-28 00:49:01"
"6786";"9";"0.00";"12.42";"20.37";"20.37";"20.37";"0.00";"2010-11-27 18:48:00";"2010-11-28 00:49:01"
"6787";"9";"0.00";"12.39";"20.39";"20.39";"20.39";"0.00";"2010-11-27 19:03:00";"2010-11-28 00:49:01"
"6788";"9";"0.00";"12.37";"20.39";"20.42";"20.42";"0.00";"2010-11-27 19:18:00";"2010-11-28 00:49:01"
"6789";"9";"0.00";"12.37";"20.42";"20.42";"20.45";"0.00";"2010-11-27 19:33:00";"2010-11-28 00:49:01"
"6790";"9";"0.00";"12.34";"20.42";"20.42";"20.45";"0.00";"2010-11-27 19:48:00";"2010-11-28 00:49:01"
"6791";"7";"0.00";"13.07";"20.42";"20.42";"13.88";"0.00";"2010-11-27 18:44:00";"2010-11-28 02:59:51"
"6792";"7";"0.00";"13.07";"20.42";"20.42";"13.88";"0.00";"2010-11-27 18:59:00";"2010-11-28 02:59:51"
"6793";"7";"0.00";"13.07";"20.45";"20.45";"13.88";"0.00";"2010-11-27 19:14:00";"2010-11-28 02:59:51"
"6794";"7";"0.00";"13.07";"20.47";"20.47";"13.88";"0.00";"2010-11-27 19:29:00";"2010-11-28 02:59:51"
"6795";"7";"0.00";"13.04";"20.47";"20.47";"13.88";"0.00";"2010-11-27 19:44:00";"2010-11-28 02:59:51"
"6796";"7";"0.00";"13.04";"20.47";"20.47";"13.88";"0.00";"2010-11-27 19:59:00";"2010-11-28 02:59:51"
"6797";"7";"0.00";"13.04";"20.47";"20.47";"13.88";"0.00";"2010-11-27 20:14:00";"2010-11-28 02:59:51"
"6798";"7";"0.00";"13.04";"20.45";"20.45";"13.88";"0.00";"2010-11-27 20:29:00";"2010-11-28 02:59:51"
"6799";"7";"0.00";"13.04";"20.45";"20.45";"13.88";"0.00";"2010-11-27 20:44:00";"2010-11-28 02:59:51"
"6800";"7";"0.00";"13.04";"20.42";"20.42";"13.88";"0.00";"2010-11-27 20:59:00";"2010-11-28 02:59:51"
"6801";"7";"0.00";"13.04";"20.42";"20.42";"13.88";"0.00";"2010-11-27 21:14:00";"2010-11-28 02:59:52"
"6802";"7";"0.00";"13.04";"20.42";"20.42";"13.88";"0.00";"2010-11-27 21:29:00";"2010-11-28 02:59:52"
"6803";"7";"0.00";"13.04";"20.42";"20.42";"13.88";"0.00";"2010-11-27 21:44:00";"2010-11-28 02:59:52"
"6804";"7";"0.00";"13.02";"20.45";"20.45";"13.88";"0.00";"2010-11-27 21:59:00";"2010-11-28 02:59:52"
"6805";"9";"0.00";"12.26";"20.42";"20.42";"20.45";"0.00";"2010-11-27 20:04:00";"2010-11-28 04:19:33"
"6806";"9";"0.00";"12.28";"20.45";"20.42";"20.45";"0.00";"2010-11-27 20:19:00";"2010-11-28 04:19:33"
"6807";"9";"0.00";"12.26";"20.39";"20.39";"20.42";"0.00";"2010-11-27 20:34:00";"2010-11-28 04:19:33"
"6808";"9";"0.00";"12.23";"20.39";"20.39";"20.39";"0.00";"2010-11-27 20:49:00";"2010-11-28 04:19:33"
"6809";"9";"0.00";"12.20";"20.39";"20.39";"20.39";"0.00";"2010-11-27 21:04:00";"2010-11-28 04:19:33"
"6810";"9";"0.00";"12.18";"20.37";"20.39";"20.39";"0.00";"2010-11-27 21:19:00";"2010-11-28 04:19:33"
"6811";"9";"0.00";"12.15";"20.37";"20.37";"20.39";"0.00";"2010-11-27 21:34:00";"2010-11-28 04:19:33"
"6812";"9";"0.00";"12.12";"20.39";"20.39";"20.39";"0.00";"2010-11-27 21:49:00";"2010-11-28 04:19:33"
"6813";"9";"0.00";"12.09";"20.39";"20.39";"20.39";"0.00";"2010-11-27 22:04:00";"2010-11-28 04:19:33"
"6814";"9";"0.00";"12.04";"20.39";"20.39";"20.39";"0.00";"2010-11-27 22:19:00";"2010-11-28 04:19:33"
"6815";"9";"0.00";"12.01";"20.39";"20.39";"20.42";"0.00";"2010-11-27 22:34:00";"2010-11-28 04:19:33"
"6816";"9";"0.00";"11.96";"20.39";"20.39";"20.42";"0.00";"2010-11-27 22:49:00";"2010-11-28 04:19:33"
"6817";"9";"0.00";"11.93";"20.42";"20.39";"20.42";"0.00";"2010-11-27 23:04:00";"2010-11-28 04:19:33"
"6818";"9";"0.00";"11.88";"20.42";"20.42";"20.42";"0.00";"2010-11-27 23:19:00";"2010-11-28 04:19:33"
"6819";"7";"0.00";"13.02";"20.45";"20.45";"13.88";"0.00";"2010-11-27 22:15:00";"2010-11-28 06:30:19"
"6820";"7";"0.00";"13.02";"20.45";"20.45";"13.88";"0.00";"2010-11-27 22:30:00";"2010-11-28 06:30:20"
"6821";"7";"0.00";"13.02";"20.45";"20.45";"13.88";"0.00";"2010-11-27 22:45:00";"2010-11-28 06:30:20"
"6822";"7";"0.00";"13.02";"20.45";"20.45";"13.88";"0.00";"2010-11-27 23:00:00";"2010-11-28 06:30:20"
"6823";"7";"0.00";"13.02";"20.45";"20.45";"13.88";"0.00";"2010-11-27 23:15:00";"2010-11-28 06:30:20"
"6824";"7";"0.00";"13.02";"20.45";"20.45";"13.88";"0.00";"2010-11-27 23:30:00";"2010-11-28 06:30:20"
"6825";"7";"0.00";"13.02";"20.42";"20.42";"13.88";"0.00";"2010-11-27 23:45:00";"2010-11-28 06:30:20"
"6826";"7";"0.00";"13.02";"20.42";"20.39";"13.88";"0.00";"2010-11-28 00:00:00";"2010-11-28 06:30:20"
"6827";"7";"0.00";"13.02";"20.39";"20.37";"13.88";"0.00";"2010-11-28 00:15:00";"2010-11-28 06:30:20"
"6828";"7";"0.00";"12.99";"20.37";"20.37";"13.88";"0.00";"2010-11-28 00:30:00";"2010-11-28 06:30:20"
"6829";"7";"0.00";"12.99";"20.37";"20.37";"13.88";"0.00";"2010-11-28 00:45:00";"2010-11-28 06:30:20"
"6830";"7";"0.00";"12.99";"20.34";"20.34";"13.88";"0.00";"2010-11-28 01:00:00";"2010-11-28 06:30:20"
"6831";"7";"0.00";"12.99";"20.34";"20.34";"13.88";"0.00";"2010-11-28 01:15:00";"2010-11-28 06:30:20"
"6832";"7";"0.00";"12.99";"20.34";"20.34";"13.88";"0.00";"2010-11-28 01:30:00";"2010-11-28 06:30:20"
"6833";"7";"0.00";"12.96";"20.34";"20.34";"13.88";"0.00";"2010-11-28 01:45:00";"2010-11-28 10:00:51"
"6834";"7";"0.00";"12.96";"20.37";"20.37";"13.88";"0.00";"2010-11-28 02:00:00";"2010-11-28 10:00:51"
"6835";"7";"0.00";"12.96";"20.34";"20.34";"13.88";"0.00";"2010-11-28 02:15:00";"2010-11-28 10:00:51"
"6836";"7";"0.00";"12.96";"20.37";"20.34";"13.88";"0.00";"2010-11-28 02:30:00";"2010-11-28 10:00:51"
"6837";"7";"0.00";"12.96";"20.37";"20.37";"13.88";"0.00";"2010-11-28 02:45:00";"2010-11-28 10:00:51"
"6838";"7";"0.00";"12.96";"20.37";"20.37";"13.88";"0.00";"2010-11-28 03:00:00";"2010-11-28 10:00:51"
"6839";"7";"0.00";"12.96";"20.34";"20.34";"13.88";"0.00";"2010-11-28 03:15:00";"2010-11-28 10:00:51"
"6840";"7";"0.00";"12.93";"20.37";"20.37";"13.88";"0.00";"2010-11-28 03:30:00";"2010-11-28 10:00:51"
"6841";"7";"0.00";"12.93";"20.34";"20.34";"13.88";"0.00";"2010-11-28 03:45:00";"2010-11-28 10:00:51"
"6842";"7";"0.00";"12.93";"20.34";"20.34";"13.88";"0.00";"2010-11-28 04:00:00";"2010-11-28 10:00:51"
"6843";"7";"0.00";"12.93";"20.34";"20.34";"13.88";"0.00";"2010-11-28 04:15:00";"2010-11-28 10:00:51"
"6844";"7";"0.00";"12.93";"20.34";"20.34";"13.88";"0.00";"2010-11-28 04:30:00";"2010-11-28 10:00:51"
"6845";"7";"0.00";"12.93";"20.34";"20.34";"13.88";"0.00";"2010-11-28 04:45:00";"2010-11-28 10:00:52"
"6846";"7";"0.00";"12.93";"20.34";"20.34";"13.88";"0.00";"2010-11-28 05:00:00";"2010-11-28 10:00:52"
"6847";"7";"0.00";"12.93";"20.34";"20.34";"13.88";"0.00";"2010-11-28 05:16:00";"2010-11-28 13:31:22"
"6848";"7";"0.00";"12.91";"20.34";"20.34";"13.88";"0.00";"2010-11-28 05:31:00";"2010-11-28 13:31:22"
"6849";"7";"0.00";"12.91";"20.34";"20.34";"13.88";"0.00";"2010-11-28 05:46:00";"2010-11-28 13:31:22"
"6850";"7";"0.00";"12.91";"20.34";"20.34";"13.88";"0.00";"2010-11-28 06:01:00";"2010-11-28 13:31:22"
"6851";"7";"0.00";"12.91";"20.34";"20.34";"13.88";"0.00";"2010-11-28 06:16:00";"2010-11-28 13:31:22"
"6852";"7";"0.00";"12.88";"20.34";"20.34";"13.88";"0.00";"2010-11-28 06:31:00";"2010-11-28 13:31:22"
"6853";"7";"0.00";"12.91";"20.34";"20.34";"13.88";"0.00";"2010-11-28 06:46:00";"2010-11-28 13:31:23"
"6854";"7";"0.00";"12.91";"20.34";"20.34";"13.88";"0.00";"2010-11-28 07:01:00";"2010-11-28 13:31:23"
"6855";"7";"0.00";"12.91";"20.34";"20.34";"13.88";"0.00";"2010-11-28 07:16:00";"2010-11-28 13:31:23"
"6856";"7";"0.00";"12.91";"20.39";"20.39";"13.88";"0.00";"2010-11-28 07:31:00";"2010-11-28 13:31:23"
"6857";"7";"0.00";"12.91";"20.50";"20.50";"13.88";"0.00";"2010-11-28 07:46:00";"2010-11-28 13:31:23"
"6858";"7";"0.00";"12.91";"20.61";"20.61";"13.88";"0.00";"2010-11-28 08:01:00";"2010-11-28 13:31:23"
"6859";"7";"0.00";"12.91";"20.69";"20.69";"13.88";"0.00";"2010-11-28 08:16:00";"2010-11-28 13:31:23"
"6860";"7";"0.00";"12.91";"20.61";"20.61";"13.88";"0.00";"2010-11-28 08:31:00";"2010-11-28 13:31:23"
"6861";"7";"0.00";"12.88";"20.55";"20.55";"13.88";"0.00";"2010-11-28 08:46:00";"2010-11-28 17:01:54"
"6862";"7";"0.00";"12.88";"20.53";"20.53";"13.88";"0.00";"2010-11-28 09:01:00";"2010-11-28 17:01:54"
"6863";"7";"0.00";"12.88";"20.53";"20.53";"13.88";"0.00";"2010-11-28 09:16:00";"2010-11-28 17:01:54"
"6864";"7";"0.00";"12.88";"20.53";"20.53";"13.88";"0.00";"2010-11-28 09:31:00";"2010-11-28 17:01:54"
"6865";"7";"0.00";"12.88";"20.53";"20.50";"13.88";"0.00";"2010-11-28 09:46:00";"2010-11-28 17:01:54"
"6866";"7";"0.00";"12.88";"20.61";"20.61";"13.88";"0.00";"2010-11-28 10:01:00";"2010-11-28 17:01:54"
"6867";"7";"0.00";"12.88";"20.99";"20.99";"13.88";"0.00";"2010-11-28 10:16:00";"2010-11-28 17:01:54"
"6868";"7";"0.00";"12.88";"21.12";"21.12";"13.88";"0.00";"2010-11-28 10:31:00";"2010-11-28 17:01:54"
"6869";"7";"0.00";"12.88";"21.15";"21.15";"13.88";"0.00";"2010-11-28 10:46:00";"2010-11-28 17:01:55"
"6870";"7";"0.00";"12.88";"21.15";"21.15";"13.88";"0.00";"2010-11-28 11:01:00";"2010-11-28 17:01:55"
"6871";"7";"0.00";"12.88";"21.10";"21.10";"13.88";"0.00";"2010-11-28 11:16:00";"2010-11-28 17:01:55"
"6872";"7";"0.00";"12.88";"21.07";"21.07";"13.88";"0.00";"2010-11-28 11:31:00";"2010-11-28 17:01:55"
"6873";"7";"0.00";"12.88";"21.07";"21.07";"13.88";"0.00";"2010-11-28 11:46:00";"2010-11-28 17:01:55"
"6874";"7";"0.03";"12.88";"21.07";"21.07";"13.88";"0.00";"2010-11-28 12:01:00";"2010-11-28 17:01:55"
"6875";"9";"12.01";"11.55";"21.10";"21.10";"21.10";"0.00";"2010-11-28 10:09:00";"2010-11-28 18:24:54"
"6876";"9";"12.28";"11.77";"21.18";"21.18";"21.18";"0.00";"2010-11-28 10:24:00";"2010-11-28 18:24:54"
"6877";"9";"13.02";"12.42";"21.23";"21.23";"21.23";"0.00";"2010-11-28 10:39:00";"2010-11-28 18:24:54"
"6878";"9";"13.61";"12.96";"21.26";"21.26";"21.26";"0.00";"2010-11-28 10:54:00";"2010-11-28 18:24:54"
"6879";"9";"13.88";"13.21";"21.23";"21.23";"21.23";"0.00";"2010-11-28 11:09:00";"2010-11-28 18:24:55"
"6880";"9";"14.07";"13.40";"21.18";"21.18";"21.18";"0.00";"2010-11-28 11:24:00";"2010-11-28 18:24:55"
"6881";"9";"14.18";"13.53";"21.15";"21.15";"21.15";"0.00";"2010-11-28 11:39:00";"2010-11-28 18:24:55"
"6882";"9";"14.26";"13.53";"21.12";"21.12";"21.12";"0.00";"2010-11-28 11:54:00";"2010-11-28 18:24:55"
"6883";"9";"14.32";"13.64";"21.10";"21.10";"21.12";"0.00";"2010-11-28 12:09:00";"2010-11-28 18:24:55"
"6884";"9";"14.35";"13.67";"21.10";"21.10";"21.10";"0.00";"2010-11-28 12:24:00";"2010-11-28 18:24:55"
"6885";"9";"14.35";"13.67";"21.07";"21.07";"21.10";"0.00";"2010-11-28 12:39:00";"2010-11-28 18:24:55"
"6886";"9";"14.35";"13.67";"21.04";"21.04";"21.07";"0.00";"2010-11-28 12:54:00";"2010-11-28 18:24:55"
"6887";"9";"14.35";"13.67";"21.04";"21.04";"21.04";"0.00";"2010-11-28 13:09:00";"2010-11-28 18:24:55"
"6888";"9";"14.32";"13.67";"21.02";"21.02";"21.02";"0.00";"2010-11-28 13:24:00";"2010-11-28 18:24:55"
"6889";"7";"0.03";"12.88";"21.07";"21.07";"13.88";"0.00";"2010-11-28 12:17:00";"2010-11-28 20:32:25"
"6890";"7";"0.03";"12.88";"21.07";"21.07";"13.88";"0.00";"2010-11-28 12:32:00";"2010-11-28 20:32:25"
"6891";"7";"0.03";"12.88";"21.07";"21.07";"13.88";"0.00";"2010-11-28 12:47:00";"2010-11-28 20:32:25"
"6892";"7";"0.03";"12.91";"21.04";"21.04";"13.88";"0.00";"2010-11-28 13:02:00";"2010-11-28 20:32:25"
"6893";"7";"0.03";"12.88";"21.04";"21.04";"13.88";"0.00";"2010-11-28 13:17:00";"2010-11-28 20:32:25"
"6894";"7";"0.03";"12.88";"21.02";"21.02";"13.88";"0.00";"2010-11-28 13:32:00";"2010-11-28 20:32:25"
"6895";"7";"0.03";"12.88";"21.02";"21.02";"13.88";"0.00";"2010-11-28 13:47:00";"2010-11-28 20:32:25"
"6896";"7";"0.03";"12.88";"20.99";"20.99";"13.88";"0.00";"2010-11-28 14:02:00";"2010-11-28 20:32:25"
"6897";"7";"0.03";"12.88";"20.96";"20.96";"13.88";"0.00";"2010-11-28 14:17:00";"2010-11-28 20:32:25"
"6898";"7";"0.00";"12.88";"20.96";"20.96";"13.88";"0.00";"2010-11-28 14:32:00";"2010-11-28 20:32:25"
"6899";"7";"0.00";"12.88";"20.93";"20.93";"13.88";"0.00";"2010-11-28 14:47:00";"2010-11-28 20:32:25"
"6900";"7";"0.00";"12.88";"20.91";"20.91";"13.88";"0.00";"2010-11-28 15:02:00";"2010-11-28 20:32:25"
"6901";"7";"0.00";"12.85";"20.83";"20.83";"13.88";"0.00";"2010-11-28 15:17:00";"2010-11-28 20:32:25"
"6902";"7";"0.00";"12.85";"20.80";"20.80";"13.88";"0.00";"2010-11-28 15:32:00";"2010-11-28 20:32:25"
"6903";"9";"14.29";"13.64";"20.99";"20.99";"21.02";"0.00";"2010-11-28 13:40:00";"2010-11-28 21:55:25"
"6904";"9";"14.26";"13.61";"20.96";"20.96";"20.96";"0.00";"2010-11-28 13:55:00";"2010-11-28 21:55:25"
"6905";"9";"14.21";"13.56";"20.93";"20.93";"20.96";"0.00";"2010-11-28 14:10:00";"2010-11-28 21:55:25"
"6906";"9";"14.13";"13.53";"20.91";"20.93";"20.93";"0.00";"2010-11-28 14:25:00";"2010-11-28 21:55:25"
"6907";"9";"14.07";"13.48";"20.88";"20.91";"20.91";"0.00";"2010-11-28 14:40:00";"2010-11-28 21:55:25"
"6908";"9";"13.94";"13.37";"20.88";"20.88";"20.88";"0.00";"2010-11-28 14:55:00";"2010-11-28 21:55:25"
"6909";"9";"13.69";"13.15";"20.83";"20.83";"20.85";"0.00";"2010-11-28 15:10:00";"2010-11-28 21:55:25"
"6910";"9";"13.53";"13.02";"20.80";"20.80";"20.80";"0.00";"2010-11-28 15:25:00";"2010-11-28 21:55:25"
"6911";"9";"13.34";"12.88";"20.77";"20.77";"20.77";"0.00";"2010-11-28 15:40:00";"2010-11-28 21:55:25"
"6912";"9";"13.31";"12.85";"20.72";"20.72";"20.72";"0.00";"2010-11-28 15:55:00";"2010-11-28 21:55:25"
"6913";"9";"13.26";"12.83";"20.64";"20.64";"20.64";"0.00";"2010-11-28 16:10:00";"2010-11-28 21:55:25"
"6914";"9";"11.93";"12.80";"20.58";"20.58";"20.58";"0.00";"2010-11-28 16:25:00";"2010-11-28 21:55:25"
"6915";"9";"5.94";"12.77";"20.53";"20.53";"20.53";"0.00";"2010-11-28 16:40:00";"2010-11-28 21:55:25"
"6916";"9";"0.00";"12.77";"20.47";"20.47";"20.50";"0.00";"2010-11-28 16:55:00";"2010-11-28 21:55:26"
"6917";"7";"0.00";"12.85";"20.74";"20.74";"13.88";"0.00";"2010-11-28 15:47:00";"2010-11-29 00:02:57"
"6918";"7";"0.00";"12.85";"20.69";"20.69";"13.88";"0.00";"2010-11-28 16:02:00";"2010-11-29 00:02:57"
"6919";"7";"0.00";"12.83";"20.66";"20.66";"13.88";"0.00";"2010-11-28 16:17:00";"2010-11-29 00:02:57"
"6920";"7";"0.00";"12.83";"20.64";"20.61";"13.88";"0.00";"2010-11-28 16:32:00";"2010-11-29 00:02:57"
"6921";"7";"0.00";"12.83";"20.58";"20.58";"13.88";"0.00";"2010-11-28 16:47:00";"2010-11-29 00:02:57"
"6922";"7";"0.00";"12.80";"20.53";"20.53";"13.88";"0.00";"2010-11-28 17:02:00";"2010-11-29 00:02:57"
"6923";"7";"0.00";"12.80";"20.50";"20.50";"13.88";"0.00";"2010-11-28 17:17:00";"2010-11-29 00:02:57"
"6924";"7";"0.00";"12.77";"20.50";"20.50";"13.88";"0.00";"2010-11-28 17:32:00";"2010-11-29 00:02:57"
"6925";"7";"0.00";"12.77";"20.47";"20.50";"13.88";"0.00";"2010-11-28 17:47:00";"2010-11-29 00:02:57"
"6926";"7";"0.00";"12.75";"20.47";"20.47";"13.88";"0.00";"2010-11-28 18:02:00";"2010-11-29 00:02:57"
"6927";"7";"0.00";"12.75";"20.47";"20.47";"13.88";"0.00";"2010-11-28 18:17:00";"2010-11-29 00:02:57"
"6928";"7";"0.00";"12.75";"20.47";"20.47";"13.88";"0.00";"2010-11-28 18:32:00";"2010-11-29 00:02:57"
"6929";"7";"0.00";"12.72";"20.47";"20.47";"13.88";"0.00";"2010-11-28 18:47:00";"2010-11-29 00:02:57"
"6930";"7";"0.00";"12.72";"20.47";"20.47";"13.88";"0.00";"2010-11-28 19:02:00";"2010-11-29 00:02:57"
"6931";"9";"0.00";"12.75";"20.45";"20.45";"20.47";"0.00";"2010-11-28 17:10:00";"2010-11-29 01:25:57"
"6932";"9";"0.00";"12.75";"20.45";"20.45";"20.45";"0.00";"2010-11-28 17:25:00";"2010-11-29 01:25:57"
"6933";"9";"0.00";"12.72";"20.42";"20.42";"20.42";"0.00";"2010-11-28 17:40:00";"2010-11-29 01:25:57"
"6934";"9";"0.00";"12.72";"20.42";"20.42";"20.42";"0.00";"2010-11-28 17:55:00";"2010-11-29 01:25:57"
"6935";"9";"0.00";"12.69";"20.39";"20.39";"20.42";"0.00";"2010-11-28 18:10:00";"2010-11-29 01:25:57"
"6936";"9";"0.00";"12.69";"20.39";"20.39";"20.42";"0.00";"2010-11-28 18:25:00";"2010-11-29 01:25:57"
"6937";"9";"0.00";"12.69";"20.39";"20.39";"20.39";"0.00";"2010-11-28 18:40:00";"2010-11-29 01:25:57"
"6938";"9";"0.00";"12.66";"20.39";"20.39";"20.39";"0.00";"2010-11-28 18:55:00";"2010-11-29 01:25:57"
"6939";"9";"0.00";"12.66";"20.39";"20.39";"20.39";"0.00";"2010-11-28 19:10:00";"2010-11-29 01:25:57"
"6940";"9";"0.00";"12.64";"20.39";"20.39";"20.39";"0.00";"2010-11-28 19:25:00";"2010-11-29 01:25:57"
"6941";"9";"0.00";"12.64";"20.39";"20.37";"20.39";"0.00";"2010-11-28 19:40:00";"2010-11-29 01:25:57"
"6942";"9";"0.00";"12.64";"20.37";"20.37";"20.39";"0.00";"2010-11-28 19:55:00";"2010-11-29 01:25:58"
"6943";"9";"0.00";"12.61";"20.37";"20.37";"20.37";"0.00";"2010-11-28 20:10:00";"2010-11-29 01:25:58"
"6944";"9";"0.00";"12.61";"20.37";"20.37";"20.37";"0.00";"2010-11-28 20:25:00";"2010-11-29 01:25:58"
"6945";"7";"0.00";"12.69";"20.45";"20.47";"13.88";"0.00";"2010-11-28 19:18:00";"2010-11-29 03:33:28"
"6946";"7";"0.00";"12.66";"20.45";"20.45";"13.88";"0.00";"2010-11-28 19:33:00";"2010-11-29 03:33:29"
"6947";"7";"0.00";"12.66";"20.45";"20.45";"13.88";"0.00";"2010-11-28 19:48:00";"2010-11-29 03:33:30"
"6948";"7";"0.00";"12.64";"20.45";"20.45";"13.88";"0.00";"2010-11-28 20:03:00";"2010-11-29 03:33:30"
"6949";"7";"0.00";"12.64";"20.45";"20.45";"13.88";"0.00";"2010-11-28 20:18:00";"2010-11-29 03:33:31"
"6950";"7";"0.00";"12.61";"20.45";"20.45";"13.88";"0.00";"2010-11-28 20:33:00";"2010-11-29 03:33:32"
"6951";"7";"0.00";"12.61";"20.45";"20.45";"13.88";"0.00";"2010-11-28 20:48:00";"2010-11-29 03:33:32"
"6952";"7";"0.00";"12.58";"20.45";"20.45";"13.88";"0.00";"2010-11-28 21:03:00";"2010-11-29 03:33:33"
"6953";"7";"0.00";"12.58";"20.45";"20.42";"13.88";"0.00";"2010-11-28 21:18:00";"2010-11-29 03:33:34"
"6954";"7";"0.00";"12.56";"20.42";"20.42";"13.88";"0.00";"2010-11-28 21:33:00";"2010-11-29 03:33:35"
"6955";"7";"0.00";"12.53";"20.42";"20.42";"13.88";"0.00";"2010-11-28 21:48:00";"2010-11-29 03:33:35"
"6956";"7";"0.00";"12.53";"20.42";"20.42";"13.88";"0.00";"2010-11-28 22:03:00";"2010-11-29 03:33:36"
"6957";"7";"0.00";"12.50";"20.42";"20.42";"13.88";"0.00";"2010-11-28 22:18:00";"2010-11-29 03:33:37"
"6958";"7";"0.00";"12.47";"20.42";"20.42";"13.88";"0.00";"2010-11-28 22:33:00";"2010-11-29 03:33:38"
"6959";"9";"0.00";"12.58";"20.37";"20.37";"20.37";"0.00";"2010-11-28 20:41:00";"2010-11-29 04:56:28"
"6960";"9";"0.00";"12.58";"20.37";"20.37";"20.37";"0.00";"2010-11-28 20:56:00";"2010-11-29 04:56:28"
"6961";"9";"0.00";"12.58";"20.37";"20.37";"20.37";"0.00";"2010-11-28 21:11:00";"2010-11-29 04:56:29"
"6962";"9";"0.00";"12.58";"20.34";"20.34";"20.37";"0.00";"2010-11-28 21:26:00";"2010-11-29 04:56:29"
"6963";"9";"0.00";"12.56";"20.34";"20.34";"20.37";"0.00";"2010-11-28 21:41:00";"2010-11-29 04:56:29"
"6964";"9";"0.00";"12.56";"20.34";"20.34";"20.37";"0.00";"2010-11-28 21:56:00";"2010-11-29 04:56:29"
"6965";"9";"0.00";"12.53";"20.34";"20.34";"20.34";"0.00";"2010-11-28 22:11:00";"2010-11-29 04:56:29"
"6966";"9";"0.00";"12.53";"20.34";"20.34";"20.34";"0.00";"2010-11-28 22:26:00";"2010-11-29 04:56:29"
"6967";"9";"0.00";"12.53";"20.34";"20.34";"20.34";"0.00";"2010-11-28 22:41:00";"2010-11-29 04:56:29"
"6968";"9";"0.00";"12.50";"20.34";"20.34";"20.34";"0.00";"2010-11-28 22:56:00";"2010-11-29 04:56:29"
"6969";"9";"0.00";"12.50";"20.34";"20.34";"20.34";"0.00";"2010-11-28 23:11:00";"2010-11-29 04:56:29"
"6970";"9";"0.00";"12.50";"20.31";"20.31";"20.34";"0.00";"2010-11-28 23:26:00";"2010-11-29 04:56:29"
"6971";"9";"0.00";"12.47";"20.31";"20.31";"20.34";"0.00";"2010-11-28 23:41:00";"2010-11-29 04:56:30"
"6972";"9";"0.00";"12.47";"20.31";"20.31";"20.31";"0.00";"2010-11-28 23:56:00";"2010-11-29 04:56:30"
"6973";"7";"0.00";"12.47";"20.42";"20.39";"13.88";"0.00";"2010-11-28 22:48:00";"2010-11-29 07:04:03"
"6974";"7";"0.00";"12.45";"20.39";"20.39";"13.88";"0.00";"2010-11-28 23:03:00";"2010-11-29 07:04:03"
"6975";"7";"0.00";"12.42";"20.39";"20.39";"13.88";"0.00";"2010-11-28 23:18:00";"2010-11-29 07:04:03"
"6976";"7";"0.00";"12.39";"20.39";"20.39";"13.88";"0.00";"2010-11-28 23:33:00";"2010-11-29 07:04:03"
"6977";"7";"0.00";"12.37";"20.39";"20.39";"13.88";"0.00";"2010-11-28 23:48:00";"2010-11-29 07:04:03"
"6978";"7";"0.00";"12.34";"20.39";"20.39";"13.88";"0.00";"2010-11-29 00:03:00";"2010-11-29 07:04:03"
"6979";"7";"0.00";"12.31";"20.39";"20.39";"13.88";"0.00";"2010-11-29 00:18:00";"2010-11-29 07:04:03"
"6980";"7";"0.00";"12.28";"20.37";"20.39";"13.88";"0.00";"2010-11-29 00:33:00";"2010-11-29 07:04:03"
"6981";"7";"0.00";"12.26";"20.39";"20.39";"13.88";"0.00";"2010-11-29 00:48:00";"2010-11-29 07:04:03"
"6982";"7";"0.00";"12.20";"20.39";"20.39";"13.88";"0.00";"2010-11-29 01:03:00";"2010-11-29 07:04:03"
"6983";"7";"0.00";"12.15";"20.39";"20.39";"13.88";"0.00";"2010-11-29 01:18:00";"2010-11-29 07:04:03"
"6984";"7";"0.00";"12.09";"20.39";"20.39";"13.88";"0.00";"2010-11-29 01:33:00";"2010-11-29 07:04:03"
"6985";"7";"0.00";"12.04";"20.39";"20.37";"13.88";"0.00";"2010-11-29 01:48:00";"2010-11-29 07:04:03"
"6986";"7";"0.00";"11.99";"20.39";"20.37";"13.88";"0.00";"2010-11-29 02:03:00";"2010-11-29 07:04:03"
"6987";"9";"0.00";"12.47";"20.31";"20.31";"20.31";"0.00";"2010-11-29 00:11:00";"2010-11-29 08:27:01"
"6988";"9";"0.00";"12.45";"20.31";"20.31";"20.31";"0.00";"2010-11-29 00:26:00";"2010-11-29 08:27:01"
"6989";"9";"0.00";"12.45";"20.31";"20.31";"20.31";"0.00";"2010-11-29 00:41:00";"2010-11-29 08:27:01"
"6990";"9";"0.00";"12.45";"20.31";"20.31";"20.31";"0.00";"2010-11-29 00:56:00";"2010-11-29 08:27:01"
"6991";"9";"0.00";"12.42";"20.31";"20.31";"20.31";"0.00";"2010-11-29 01:11:00";"2010-11-29 08:27:01"
"6992";"9";"0.00";"12.42";"20.31";"20.31";"20.31";"0.00";"2010-11-29 01:26:00";"2010-11-29 08:27:01"
"6993";"9";"0.00";"12.42";"20.31";"20.31";"20.31";"0.00";"2010-11-29 01:41:00";"2010-11-29 08:27:01"
"6994";"9";"0.00";"12.42";"20.28";"20.31";"20.31";"0.00";"2010-11-29 01:56:00";"2010-11-29 08:27:01"
"6995";"9";"0.00";"12.39";"20.31";"20.28";"20.31";"0.00";"2010-11-29 02:11:00";"2010-11-29 08:27:01"
"6996";"9";"0.00";"12.39";"20.31";"20.28";"20.31";"0.00";"2010-11-29 02:26:00";"2010-11-29 08:27:01"
"6997";"9";"0.00";"12.39";"20.28";"20.28";"20.31";"0.00";"2010-11-29 02:41:00";"2010-11-29 08:27:01"
"6998";"9";"0.00";"12.37";"20.28";"20.28";"20.31";"0.00";"2010-11-29 02:56:00";"2010-11-29 08:27:01"
"6999";"9";"0.00";"12.37";"20.28";"20.28";"20.31";"0.00";"2010-11-29 03:11:00";"2010-11-29 08:27:01"
"7000";"9";"0.00";"12.34";"20.28";"20.28";"20.28";"0.00";"2010-11-29 03:26:00";"2010-11-29 08:27:01"
"7001";"9";"0.00";"12.34";"20.28";"20.28";"20.28";"0.00";"2010-11-29 03:42:00";"2010-11-29 11:57:30"
"7002";"9";"0.00";"12.31";"20.28";"20.28";"20.28";"0.00";"2010-11-29 03:57:00";"2010-11-29 11:57:30"
"7003";"9";"0.00";"12.31";"20.28";"20.28";"20.28";"0.00";"2010-11-29 04:12:00";"2010-11-29 11:57:30"
"7004";"9";"0.00";"12.28";"20.28";"20.28";"20.28";"0.00";"2010-11-29 04:27:00";"2010-11-29 11:57:30"
"7005";"9";"0.00";"12.28";"20.28";"20.28";"20.28";"0.00";"2010-11-29 04:42:00";"2010-11-29 11:57:30"
"7006";"9";"0.00";"12.26";"20.28";"20.28";"20.28";"0.00";"2010-11-29 04:57:00";"2010-11-29 11:57:30"
"7007";"9";"0.00";"12.23";"20.28";"20.26";"20.28";"0.00";"2010-11-29 05:12:00";"2010-11-29 11:57:30"
"7008";"9";"0.00";"12.20";"20.26";"20.26";"20.28";"0.00";"2010-11-29 05:27:00";"2010-11-29 11:57:30"
"7009";"9";"0.00";"12.18";"20.26";"20.26";"20.28";"0.00";"2010-11-29 05:42:00";"2010-11-29 11:57:30"
"7010";"9";"0.00";"12.18";"20.26";"20.26";"20.28";"0.00";"2010-11-29 05:57:00";"2010-11-29 11:57:30"
"7011";"9";"0.00";"12.15";"20.26";"20.26";"20.28";"0.00";"2010-11-29 06:12:00";"2010-11-29 11:57:30"
"7012";"9";"0.00";"12.12";"20.26";"20.26";"20.28";"0.00";"2010-11-29 06:27:00";"2010-11-29 11:57:31"
"7013";"9";"0.52";"12.07";"20.26";"20.26";"20.28";"0.00";"2010-11-29 06:42:00";"2010-11-29 11:57:31"
"7014";"9";"9.76";"12.04";"20.26";"20.26";"20.28";"0.00";"2010-11-29 06:57:00";"2010-11-29 11:57:31"
"7015";"9";"12.47";"12.04";"20.28";"20.28";"20.28";"0.00";"2010-11-29 07:12:00";"2010-11-29 15:28:01"
"7016";"9";"12.47";"12.01";"20.31";"20.31";"20.31";"0.00";"2010-11-29 07:27:00";"2010-11-29 15:28:01"
"7017";"9";"12.47";"12.01";"20.34";"20.34";"20.34";"0.00";"2010-11-29 07:42:00";"2010-11-29 15:28:02"
"7018";"9";"12.47";"11.99";"20.34";"20.34";"20.37";"0.00";"2010-11-29 07:57:00";"2010-11-29 15:28:02"
"7019";"9";"12.47";"11.99";"20.37";"20.37";"20.37";"0.00";"2010-11-29 08:12:00";"2010-11-29 15:28:02"
"7020";"9";"12.45";"11.99";"20.39";"20.39";"20.39";"0.00";"2010-11-29 08:27:00";"2010-11-29 15:28:02"
"7021";"9";"12.45";"11.96";"20.42";"20.42";"20.42";"0.00";"2010-11-29 08:42:00";"2010-11-29 15:28:02"
"7022";"9";"12.42";"11.93";"20.45";"20.45";"20.45";"0.00";"2010-11-29 08:57:00";"2010-11-29 15:28:02"
"7023";"9";"12.42";"11.93";"20.64";"20.64";"20.66";"0.00";"2010-11-29 09:12:00";"2010-11-29 15:28:02"
"7024";"9";"12.39";"11.93";"20.77";"20.77";"20.80";"0.00";"2010-11-29 09:27:00";"2010-11-29 15:28:02"
"7025";"9";"12.39";"11.90";"20.91";"20.91";"20.93";"0.00";"2010-11-29 09:42:00";"2010-11-29 15:28:02"
"7026";"9";"12.37";"11.88";"21.04";"21.04";"21.07";"0.00";"2010-11-29 09:57:00";"2010-11-29 15:28:02"
"7027";"9";"12.34";"11.88";"21.15";"21.15";"21.15";"0.00";"2010-11-29 10:12:00";"2010-11-29 15:28:02"
"7028";"9";"12.69";"12.15";"21.21";"21.21";"21.21";"0.00";"2010-11-29 10:27:00";"2010-11-29 15:28:02"
"7029";"9";"13.29";"12.69";"21.26";"21.26";"21.26";"0.00";"2010-11-29 10:43:00";"2010-11-29 18:58:33"
"7030";"9";"13.78";"13.12";"21.26";"21.26";"21.26";"0.00";"2010-11-29 10:58:00";"2010-11-29 18:58:33"
"7031";"9";"13.94";"13.29";"21.23";"21.23";"21.23";"0.00";"2010-11-29 11:13:00";"2010-11-29 18:58:34"
"7032";"9";"14.07";"13.42";"21.21";"21.21";"21.21";"0.00";"2010-11-29 11:28:00";"2010-11-29 18:58:34"
"7033";"9";"14.18";"13.50";"21.15";"21.15";"21.18";"0.00";"2010-11-29 11:43:00";"2010-11-29 18:58:34"
"7034";"9";"14.24";"13.59";"21.15";"21.15";"21.15";"0.00";"2010-11-29 11:58:00";"2010-11-29 18:58:34"
"7035";"9";"14.26";"13.61";"21.12";"21.12";"21.15";"0.00";"2010-11-29 12:13:00";"2010-11-29 18:58:35"
"7036";"9";"14.29";"13.64";"21.10";"21.10";"21.12";"0.00";"2010-11-29 12:28:00";"2010-11-29 18:58:35"
"7037";"9";"14.29";"13.64";"21.10";"21.10";"21.10";"0.00";"2010-11-29 12:43:00";"2010-11-29 18:58:35"
"7038";"9";"14.29";"13.64";"21.04";"21.04";"21.07";"0.00";"2010-11-29 12:58:00";"2010-11-29 18:58:35"
"7039";"9";"14.29";"13.64";"21.02";"21.02";"21.04";"0.00";"2010-11-29 13:13:00";"2010-11-29 18:58:35"
"7040";"9";"14.29";"13.64";"21.02";"21.02";"21.02";"0.00";"2010-11-29 13:28:00";"2010-11-29 18:58:35"
"7041";"9";"14.29";"13.64";"20.99";"20.99";"21.02";"0.00";"2010-11-29 13:43:00";"2010-11-29 18:58:36"
"7042";"9";"14.21";"13.59";"20.99";"20.99";"20.99";"0.00";"2010-11-29 13:58:00";"2010-11-29 18:58:36"
"7365";"9";"14.18";"13.56";"20.93";"20.93";"20.96";"0.00";"2010-11-29 14:13:00";"2010-11-29 22:31:35"
"7366";"9";"14.13";"13.53";"20.91";"20.93";"20.93";"0.00";"2010-11-29 14:28:00";"2010-11-29 22:31:35"
"7367";"9";"13.97";"13.37";"20.88";"20.88";"20.91";"0.00";"2010-11-29 14:43:00";"2010-11-29 22:31:36"
"7368";"9";"13.69";"13.15";"20.83";"20.83";"20.85";"0.00";"2010-11-29 14:58:00";"2010-11-29 22:31:36"
"7369";"9";"13.50";"13.02";"20.77";"20.77";"20.77";"0.00";"2010-11-29 15:13:00";"2010-11-29 22:31:37"
"7370";"9";"13.42";"12.93";"20.74";"20.74";"20.74";"0.00";"2010-11-29 15:28:00";"2010-11-29 22:31:41"
"7371";"9";"13.40";"12.91";"20.72";"20.72";"20.72";"0.00";"2010-11-29 15:43:00";"2010-11-29 22:31:41"
"7372";"9";"13.31";"12.85";"20.64";"20.66";"20.66";"0.00";"2010-11-29 15:58:00";"2010-11-29 22:31:42"
"7373";"9";"13.29";"12.83";"20.61";"20.61";"20.61";"0.00";"2010-11-29 16:13:00";"2010-11-29 22:31:42"
"7374";"9";"9.38";"12.80";"20.55";"20.55";"20.58";"0.00";"2010-11-29 16:28:00";"2010-11-29 22:31:43"
"7375";"9";"2.03";"12.77";"20.53";"20.50";"20.53";"0.00";"2010-11-29 16:43:00";"2010-11-29 22:31:43"
"7376";"9";"0.00";"12.77";"20.47";"20.47";"20.47";"0.00";"2010-11-29 16:58:00";"2010-11-29 22:31:44"
"7377";"9";"0.00";"12.75";"20.45";"20.45";"20.45";"0.00";"2010-11-29 17:13:00";"2010-11-29 22:31:45"
"7378";"9";"0.00";"12.75";"20.45";"20.45";"20.45";"0.00";"2010-11-29 17:28:00";"2010-11-29 22:31:45"
"7379";"9";"0.00";"12.72";"20.42";"20.42";"20.45";"0.00";"2010-11-29 17:44:00";"2010-11-30 01:59:35"
"7380";"9";"0.00";"12.72";"20.42";"20.42";"20.42";"0.00";"2010-11-29 17:59:00";"2010-11-30 01:59:36"
"7381";"9";"0.00";"12.69";"20.39";"20.39";"20.42";"0.00";"2010-11-29 18:14:00";"2010-11-30 01:59:37"
"7382";"9";"0.00";"12.69";"20.39";"20.39";"20.42";"0.00";"2010-11-29 18:29:00";"2010-11-30 01:59:38"
"7383";"9";"0.00";"12.66";"20.39";"20.39";"20.39";"0.00";"2010-11-29 18:44:00";"2010-11-30 01:59:38"
"7384";"9";"0.00";"12.66";"20.39";"20.39";"20.39";"0.00";"2010-11-29 18:59:00";"2010-11-30 01:59:39"
"7385";"9";"0.00";"12.64";"20.39";"20.39";"20.39";"0.00";"2010-11-29 19:14:00";"2010-11-30 01:59:40"
"7386";"9";"0.00";"12.64";"20.39";"20.39";"20.39";"0.00";"2010-11-29 19:29:00";"2010-11-30 01:59:40"
"7387";"9";"0.00";"12.64";"20.39";"20.39";"20.39";"0.00";"2010-11-29 19:44:00";"2010-11-30 01:59:41"
"7388";"9";"0.00";"12.61";"20.39";"20.39";"20.39";"0.00";"2010-11-29 19:59:00";"2010-11-30 01:59:42"
"7389";"9";"0.00";"12.61";"20.39";"20.39";"20.39";"0.00";"2010-11-29 20:14:00";"2010-11-30 01:59:43"
"7390";"9";"0.00";"12.61";"20.39";"20.39";"20.39";"0.00";"2010-11-29 20:29:00";"2010-11-30 01:59:44"
"7391";"9";"0.00";"12.58";"20.39";"20.39";"20.39";"0.00";"2010-11-29 20:44:00";"2010-11-30 01:59:44"
"7392";"9";"0.00";"12.58";"20.39";"20.39";"20.39";"0.00";"2010-11-29 20:59:00";"2010-11-30 01:59:45"
"7393";"9";"0.00";"12.58";"20.39";"20.39";"20.39";"0.00";"2010-11-29 21:14:00";"2010-11-30 05:30:07"
"7394";"9";"0.00";"12.56";"20.39";"20.39";"20.39";"0.00";"2010-11-29 21:29:00";"2010-11-30 05:30:07"
"7395";"9";"0.00";"12.56";"20.39";"20.39";"20.42";"0.00";"2010-11-29 21:44:00";"2010-11-30 05:30:07"
"7396";"9";"0.00";"12.56";"20.42";"20.39";"20.42";"0.00";"2010-11-29 21:59:00";"2010-11-30 05:30:08"
"7397";"9";"0.00";"12.53";"20.42";"20.42";"20.45";"0.00";"2010-11-29 22:14:00";"2010-11-30 05:30:08"
"7398";"9";"0.00";"12.53";"20.45";"20.45";"20.45";"0.00";"2010-11-29 22:29:00";"2010-11-30 05:30:09"
"7399";"9";"0.00";"12.53";"20.45";"20.45";"20.47";"0.00";"2010-11-29 22:44:00";"2010-11-30 05:30:09"
"7400";"9";"0.00";"12.50";"20.45";"20.45";"20.45";"0.00";"2010-11-29 22:59:00";"2010-11-30 05:30:10"
"7401";"9";"0.00";"12.50";"20.45";"20.45";"20.47";"0.00";"2010-11-29 23:14:00";"2010-11-30 05:30:10"
"7402";"9";"0.00";"12.50";"20.47";"20.47";"20.50";"0.00";"2010-11-29 23:29:00";"2010-11-30 05:30:10"
"7403";"9";"0.00";"12.47";"20.50";"20.50";"20.50";"0.00";"2010-11-29 23:44:00";"2010-11-30 05:30:10"
"7404";"9";"0.00";"12.47";"20.50";"20.50";"20.53";"0.00";"2010-11-29 23:59:00";"2010-11-30 05:30:10"
"7405";"9";"0.00";"12.47";"20.50";"20.50";"20.53";"0.00";"2010-11-30 00:14:00";"2010-11-30 05:30:11"
"7406";"9";"0.00";"12.47";"20.50";"20.50";"20.53";"0.00";"2010-11-30 00:29:00";"2010-11-30 05:30:11"
"7407";"9";"0.00";"12.45";"20.50";"20.50";"20.50";"0.00";"2010-11-30 00:45:00";"2010-11-30 09:00:42"
"7408";"9";"0.00";"12.45";"20.47";"20.47";"20.50";"0.00";"2010-11-30 01:00:00";"2010-11-30 09:00:42"
"7409";"9";"0.00";"12.45";"20.47";"20.47";"20.47";"0.00";"2010-11-30 01:15:00";"2010-11-30 09:00:42"
"7410";"9";"0.00";"12.45";"20.47";"20.47";"20.50";"0.00";"2010-11-30 01:30:00";"2010-11-30 09:00:42"
"7411";"9";"0.00";"12.42";"20.47";"20.47";"20.50";"0.00";"2010-11-30 01:45:00";"2010-11-30 09:00:42"
"7412";"9";"0.00";"12.42";"20.47";"20.47";"20.50";"0.00";"2010-11-30 02:00:00";"2010-11-30 09:00:42"
"7413";"9";"0.00";"12.42";"20.50";"20.50";"20.50";"0.00";"2010-11-30 02:15:00";"2010-11-30 09:00:42"
"7414";"9";"0.00";"12.42";"20.47";"20.47";"20.50";"0.00";"2010-11-30 02:30:00";"2010-11-30 09:00:42"
"7415";"9";"0.00";"12.39";"20.50";"20.50";"20.53";"0.00";"2010-11-30 02:45:00";"2010-11-30 09:00:42"
"7416";"9";"0.00";"12.39";"20.53";"20.53";"20.55";"0.00";"2010-11-30 03:00:00";"2010-11-30 09:00:42"
"7417";"9";"0.00";"12.39";"20.55";"20.55";"20.55";"0.00";"2010-11-30 03:15:00";"2010-11-30 09:00:42"
"7418";"9";"0.00";"12.37";"20.55";"20.55";"20.58";"0.00";"2010-11-30 03:30:00";"2010-11-30 09:00:42"
"7419";"9";"0.00";"12.37";"20.55";"20.55";"20.58";"0.00";"2010-11-30 03:45:00";"2010-11-30 09:00:42"
"7420";"9";"0.00";"12.34";"20.55";"20.58";"20.58";"0.00";"2010-11-30 04:00:00";"2010-11-30 09:00:42"
"7421";"9";"0.00";"12.34";"20.58";"20.58";"20.58";"0.00";"2010-11-30 04:15:00";"2010-11-30 12:31:08"
"7422";"9";"0.00";"12.31";"20.58";"20.58";"20.58";"0.00";"2010-11-30 04:30:00";"2010-11-30 12:31:08"
"7423";"9";"0.00";"12.28";"20.58";"20.58";"20.58";"0.00";"2010-11-30 04:45:00";"2010-11-30 12:31:08"
"7424";"9";"0.00";"12.28";"20.58";"20.58";"20.58";"0.00";"2010-11-30 05:00:00";"2010-11-30 12:31:08"
"7425";"9";"0.00";"12.26";"20.58";"20.58";"20.58";"0.00";"2010-11-30 05:15:00";"2010-11-30 12:31:09"
"7426";"9";"0.00";"12.26";"20.58";"20.58";"20.58";"0.00";"2010-11-30 05:30:00";"2010-11-30 12:31:09"
"7427";"9";"0.00";"12.23";"20.58";"20.58";"20.58";"0.00";"2010-11-30 05:45:00";"2010-11-30 12:31:09"
"7428";"9";"0.00";"12.20";"20.58";"20.58";"20.58";"0.00";"2010-11-30 06:01:00";"2010-11-30 12:31:09"
"7429";"9";"0.00";"12.18";"20.58";"20.58";"20.58";"0.00";"2010-11-30 06:16:00";"2010-11-30 12:31:09"
"7430";"9";"0.00";"12.15";"20.58";"20.58";"20.58";"0.00";"2010-11-30 06:31:00";"2010-11-30 12:31:09"
"7431";"9";"3.85";"12.12";"20.58";"20.58";"20.58";"0.00";"2010-11-30 06:46:00";"2010-11-30 12:31:09"
"7432";"9";"7.62";"12.09";"20.58";"20.58";"20.58";"0.00";"2010-11-30 07:01:00";"2010-11-30 12:31:09"
"7433";"9";"12.45";"12.07";"20.58";"20.58";"20.61";"0.00";"2010-11-30 07:16:00";"2010-11-30 12:31:09"
"7434";"9";"12.50";"12.07";"20.61";"20.61";"20.61";"0.00";"2010-11-30 07:31:00";"2010-11-30 12:31:09"
"7435";"9";"12.50";"12.04";"20.61";"20.61";"20.61";"0.00";"2010-11-30 07:46:00";"2010-11-30 16:01:40"
"7436";"9";"12.53";"12.07";"20.64";"20.64";"20.64";"0.00";"2010-11-30 08:01:00";"2010-11-30 16:01:40"
"7437";"9";"12.53";"12.07";"20.64";"20.64";"20.66";"0.00";"2010-11-30 08:16:00";"2010-11-30 16:01:40"
"7438";"9";"12.56";"12.07";"20.66";"20.66";"20.66";"0.00";"2010-11-30 08:31:00";"2010-11-30 16:01:40"
"7439";"9";"12.50";"12.01";"20.66";"20.66";"20.69";"0.00";"2010-11-30 08:46:00";"2010-11-30 16:01:40"
"7440";"9";"12.50";"12.01";"20.66";"20.69";"20.69";"0.00";"2010-11-30 09:01:00";"2010-11-30 16:01:40"
"7441";"9";"12.53";"12.04";"20.69";"20.69";"20.69";"0.00";"2010-11-30 09:16:00";"2010-11-30 16:01:40"
"7442";"9";"12.50";"12.01";"20.69";"20.69";"20.69";"0.00";"2010-11-30 09:31:00";"2010-11-30 16:01:40"
"7443";"9";"12.50";"12.01";"20.69";"20.69";"20.72";"0.00";"2010-11-30 09:46:00";"2010-11-30 16:01:40"
"7444";"9";"12.50";"12.01";"20.72";"20.72";"20.72";"0.00";"2010-11-30 10:01:00";"2010-11-30 16:01:40"
"7445";"9";"12.50";"12.01";"20.72";"20.72";"20.72";"0.00";"2010-11-30 10:16:00";"2010-11-30 16:01:40"
"7446";"9";"12.47";"11.99";"20.69";"20.69";"20.72";"0.00";"2010-11-30 10:31:00";"2010-11-30 16:01:40"
"7447";"9";"12.47";"11.99";"20.69";"20.69";"20.72";"0.00";"2010-11-30 10:46:00";"2010-11-30 16:01:40"
"7448";"9";"12.47";"11.99";"20.69";"20.69";"20.72";"0.00";"2010-11-30 11:01:00";"2010-11-30 16:01:40"
"7449";"9";"12.50";"11.99";"20.72";"20.72";"20.72";"0.00";"2010-11-30 11:17:00";"2010-11-30 19:32:12"
"7450";"9";"12.50";"11.99";"20.72";"20.72";"20.72";"0.00";"2010-11-30 11:32:00";"2010-11-30 19:32:12"
"7451";"9";"12.58";"12.07";"20.72";"20.72";"20.74";"0.00";"2010-11-30 11:47:00";"2010-11-30 19:32:12"
"7452";"9";"12.53";"12.01";"20.74";"20.74";"20.74";"0.00";"2010-11-30 12:02:00";"2010-11-30 19:32:13"
"7453";"9";"12.45";"11.96";"20.74";"20.74";"20.74";"0.00";"2010-11-30 12:17:00";"2010-11-30 19:32:13"
"7454";"9";"12.39";"11.90";"20.72";"20.72";"20.74";"0.00";"2010-11-30 12:32:00";"2010-11-30 19:32:13"
"7455";"9";"12.37";"11.88";"20.69";"20.69";"20.72";"0.00";"2010-11-30 12:47:00";"2010-11-30 19:32:14"
"7456";"9";"12.31";"11.85";"20.69";"20.69";"20.72";"0.00";"2010-11-30 13:02:00";"2010-11-30 19:32:14"
"7457";"9";"12.26";"11.80";"20.69";"20.69";"20.72";"0.00";"2010-11-30 13:17:00";"2010-11-30 19:32:14"
"7458";"9";"12.23";"11.77";"20.61";"20.61";"20.64";"0.00";"2010-11-30 13:32:00";"2010-11-30 19:32:14"
"7459";"9";"12.20";"11.71";"20.66";"20.66";"20.66";"0.00";"2010-11-30 13:47:00";"2010-11-30 19:32:15"
"7460";"9";"12.09";"11.66";"20.66";"20.66";"20.66";"0.00";"2010-11-30 14:02:00";"2010-11-30 19:32:15"
"7461";"9";"12.04";"11.61";"20.66";"20.66";"20.66";"0.00";"2010-11-30 14:17:00";"2010-11-30 19:32:15"
"7462";"9";"11.99";"11.52";"20.64";"20.64";"20.66";"0.00";"2010-11-30 14:32:00";"2010-11-30 19:32:15"
"7463";"7";"12.39";"11.85";"20.42";"13.69";"13.72";"0.00";"2010-12-02 08:58:00";"2010-12-02 17:14:02"
"7464";"7";"12.56";"11.99";"20.55";"13.83";"13.88";"0.00";"2010-12-02 09:13:00";"2010-12-02 17:14:02"
"7465";"7";"12.69";"12.12";"20.69";"13.80";"13.88";"0.00";"2010-12-02 09:28:00";"2010-12-02 17:14:02"
"7466";"7";"12.85";"12.26";"20.85";"13.80";"13.88";"0.00";"2010-12-02 09:43:00";"2010-12-02 17:14:02"
"7467";"7";"12.99";"12.42";"20.96";"13.83";"13.88";"0.00";"2010-12-02 09:58:00";"2010-12-02 17:14:02"
"7468";"7";"13.15";"12.56";"21.07";"13.83";"13.88";"0.00";"2010-12-02 10:13:00";"2010-12-02 17:14:02"
"7469";"7";"13.26";"12.66";"21.12";"13.83";"13.88";"0.00";"2010-12-02 10:28:00";"2010-12-02 17:14:02"
"7470";"7";"13.37";"12.77";"21.12";"13.83";"13.88";"0.00";"2010-12-02 10:43:00";"2010-12-02 17:14:02"
"7471";"7";"13.48";"12.88";"21.15";"13.83";"13.88";"0.00";"2010-12-02 10:58:00";"2010-12-02 17:14:02"
"7472";"7";"13.56";"12.93";"21.12";"13.83";"13.88";"0.00";"2010-12-02 11:13:00";"2010-12-02 17:14:02"
"7473";"7";"13.61";"12.99";"21.15";"13.83";"13.88";"0.00";"2010-12-02 11:28:00";"2010-12-02 17:14:02"
"7474";"7";"13.67";"13.04";"21.12";"13.83";"13.88";"0.00";"2010-12-02 11:43:00";"2010-12-02 17:14:03"
"7475";"7";"13.69";"13.07";"21.12";"13.83";"13.88";"0.00";"2010-12-02 11:58:00";"2010-12-02 17:14:03"
"7476";"7";"13.75";"13.12";"21.10";"13.83";"13.88";"0.00";"2010-12-02 12:13:00";"2010-12-02 17:14:03"
"7477";"9";"12.26";"11.74";"20.64";"20.64";"20.64";"0.00";"2010-12-02 11:29:00";"2010-12-02 19:44:29"
"7478";"9";"12.34";"11.82";"20.58";"20.61";"20.61";"0.00";"2010-12-02 11:44:00";"2010-12-02 19:44:29"
"7479";"9";"12.42";"11.90";"20.55";"20.55";"20.55";"0.00";"2010-12-02 11:59:00";"2010-12-02 19:44:29"
"7480";"9";"12.50";"11.96";"20.61";"20.61";"20.61";"0.00";"2010-12-02 12:14:00";"2010-12-02 19:44:29"
"7481";"9";"12.56";"12.04";"20.64";"20.64";"20.64";"0.00";"2010-12-02 12:29:00";"2010-12-02 19:44:29"
"7482";"9";"12.61";"12.09";"20.64";"20.64";"20.64";"0.00";"2010-12-02 12:44:00";"2010-12-02 19:44:29"
"7483";"9";"12.66";"12.12";"20.64";"20.64";"20.66";"0.00";"2010-12-02 12:59:00";"2010-12-02 19:44:29"
"7484";"9";"12.72";"12.18";"20.58";"20.58";"20.61";"0.00";"2010-12-02 13:14:00";"2010-12-02 19:44:29"
"7485";"9";"12.75";"12.20";"20.58";"20.58";"20.58";"0.00";"2010-12-02 13:29:00";"2010-12-02 19:44:29"
"7486";"9";"12.77";"12.23";"20.55";"20.55";"20.58";"0.00";"2010-12-02 13:44:00";"2010-12-02 19:44:30"
"7487";"9";"12.77";"12.23";"20.58";"20.58";"20.61";"0.00";"2010-12-02 13:59:00";"2010-12-02 19:44:30"
"7488";"9";"12.80";"12.26";"20.55";"20.55";"20.55";"0.00";"2010-12-02 14:14:00";"2010-12-02 19:44:30"
"7489";"9";"12.80";"12.26";"20.55";"20.55";"20.55";"0.00";"2010-12-02 14:29:00";"2010-12-02 19:44:30"
"7490";"9";"12.77";"12.26";"20.55";"20.55";"20.55";"0.00";"2010-12-02 14:44:00";"2010-12-02 19:44:30"
"7491";"7";"13.78";"13.15";"21.10";"13.83";"13.88";"0.00";"2010-12-02 12:29:00";"2010-12-02 20:44:33"
"7492";"7";"13.80";"13.18";"21.10";"13.83";"13.88";"0.00";"2010-12-02 12:44:00";"2010-12-02 20:44:33"
"7493";"7";"13.83";"13.21";"21.07";"13.83";"13.88";"0.00";"2010-12-02 12:59:00";"2010-12-02 20:44:33"
"7494";"7";"13.83";"13.21";"21.07";"13.83";"13.88";"0.00";"2010-12-02 13:14:00";"2010-12-02 20:44:33"
"7495";"7";"13.83";"13.21";"21.04";"13.83";"13.88";"0.00";"2010-12-02 13:29:00";"2010-12-02 20:44:33"
"7496";"7";"13.83";"13.23";"20.99";"13.83";"13.88";"0.00";"2010-12-02 13:44:00";"2010-12-02 20:44:34"
"7497";"7";"13.80";"13.21";"20.99";"13.83";"13.88";"0.00";"2010-12-02 13:59:00";"2010-12-02 20:44:34"
"7498";"7";"13.80";"13.21";"20.96";"13.83";"13.88";"0.00";"2010-12-02 14:14:00";"2010-12-02 20:44:34"
"7499";"7";"13.80";"13.21";"20.93";"13.83";"13.88";"0.00";"2010-12-02 14:29:00";"2010-12-02 20:44:34"
"7500";"7";"13.78";"13.18";"20.91";"13.83";"13.88";"0.00";"2010-12-02 14:44:00";"2010-12-02 20:44:34"
"7501";"7";"13.61";"13.10";"20.85";"13.86";"13.88";"0.00";"2010-12-02 14:59:00";"2010-12-02 20:44:35"
"7502";"7";"13.75";"13.18";"20.80";"13.86";"13.88";"0.00";"2010-12-02 15:14:00";"2010-12-02 20:44:35"
"7503";"7";"13.61";"13.10";"20.80";"13.86";"13.88";"0.00";"2010-12-02 15:29:00";"2010-12-02 20:44:35"
"7504";"7";"13.64";"13.10";"20.69";"13.86";"13.88";"0.00";"2010-12-02 15:44:00";"2010-12-02 20:44:35"
"7505";"9";"12.53";"12.07";"20.53";"20.53";"20.53";"0.00";"2010-12-02 14:59:00";"2010-12-02 23:15:01"
"7506";"9";"12.72";"12.20";"20.50";"20.50";"20.53";"0.00";"2010-12-02 15:14:00";"2010-12-02 23:15:01"
"7507";"9";"12.42";"11.99";"20.50";"20.50";"20.50";"0.00";"2010-12-02 15:29:00";"2010-12-02 23:15:02"
"7508";"9";"12.50";"12.01";"20.45";"20.45";"20.47";"0.00";"2010-12-02 15:44:00";"2010-12-02 23:15:02"
"7509";"9";"12.37";"11.90";"20.42";"20.42";"20.42";"0.00";"2010-12-02 15:59:00";"2010-12-02 23:15:03"
"7510";"9";"8.38";"11.82";"20.42";"20.42";"20.42";"0.00";"2010-12-02 16:14:00";"2010-12-02 23:15:03"
"7511";"9";"2.71";"11.74";"20.39";"20.39";"20.42";"0.00";"2010-12-02 16:29:00";"2010-12-02 23:15:04"
"7512";"9";"0.00";"11.69";"20.37";"20.37";"20.39";"0.00";"2010-12-02 16:44:00";"2010-12-02 23:15:04"
"7513";"9";"0.00";"11.61";"20.37";"20.34";"20.37";"0.00";"2010-12-02 16:59:00";"2010-12-02 23:15:04"
"7514";"9";"0.00";"11.52";"20.34";"20.34";"20.37";"0.00";"2010-12-02 17:14:00";"2010-12-02 23:15:04"
"7515";"9";"0.00";"11.44";"20.34";"20.34";"20.34";"0.00";"2010-12-02 17:29:00";"2010-12-02 23:15:04"
"7516";"9";"0.00";"11.31";"20.34";"20.34";"20.34";"0.00";"2010-12-02 17:44:00";"2010-12-02 23:15:05"
"7517";"9";"0.00";"11.25";"20.34";"20.34";"20.34";"0.00";"2010-12-02 17:59:00";"2010-12-02 23:15:05"
"7518";"9";"0.00";"11.12";"20.34";"20.34";"20.34";"0.00";"2010-12-02 18:14:00";"2010-12-02 23:15:05"
"7519";"7";"13.59";"13.07";"20.64";"13.86";"13.88";"0.00";"2010-12-02 15:59:00";"2010-12-03 00:15:10"
"7520";"7";"13.50";"13.04";"20.58";"13.86";"13.88";"0.00";"2010-12-02 16:14:00";"2010-12-03 00:15:10"
"7521";"7";"6.43";"13.02";"20.53";"13.86";"13.88";"0.00";"2010-12-02 16:29:00";"2010-12-03 00:15:11"
"7522";"7";"0.00";"13.02";"20.47";"13.86";"13.88";"0.00";"2010-12-02 16:44:00";"2010-12-03 00:15:11"
"7523";"7";"0.00";"12.99";"20.45";"13.86";"13.88";"0.00";"2010-12-02 16:59:00";"2010-12-03 00:15:11"
"7524";"7";"0.00";"12.96";"20.45";"13.86";"13.88";"0.00";"2010-12-02 17:14:00";"2010-12-03 00:15:12"
"7525";"7";"0.00";"12.96";"20.42";"13.86";"13.88";"0.00";"2010-12-02 17:29:00";"2010-12-03 00:15:12"
"7526";"7";"0.00";"12.96";"20.42";"13.86";"13.88";"0.00";"2010-12-02 17:44:00";"2010-12-03 00:15:12"
"7527";"7";"0.00";"12.93";"20.39";"13.86";"13.88";"0.00";"2010-12-02 17:59:00";"2010-12-03 00:15:13"
"7528";"7";"0.00";"12.93";"20.39";"13.86";"13.88";"0.00";"2010-12-02 18:14:00";"2010-12-03 00:15:13"
"7529";"7";"0.00";"12.91";"20.37";"13.86";"13.88";"0.00";"2010-12-02 18:29:00";"2010-12-03 00:15:13"
"7530";"7";"0.00";"12.91";"20.37";"13.86";"13.88";"0.00";"2010-12-02 18:44:00";"2010-12-03 00:15:14"
"7531";"7";"0.00";"12.88";"20.37";"13.86";"13.88";"0.00";"2010-12-02 18:59:00";"2010-12-03 00:15:14"
"7532";"7";"0.00";"12.88";"20.37";"13.86";"13.88";"0.00";"2010-12-02 19:14:00";"2010-12-03 00:15:14"
"7533";"7";"0.00";"12.88";"20.37";"13.86";"13.88";"0.00";"2010-12-02 19:30:00";"2010-12-03 03:45:35"
"7534";"7";"0.00";"12.85";"20.37";"13.86";"13.88";"0.00";"2010-12-02 19:45:00";"2010-12-03 03:45:35"
"7535";"7";"0.00";"12.85";"20.39";"13.86";"13.88";"0.00";"2010-12-02 20:00:00";"2010-12-03 03:45:36"
"7536";"7";"0.00";"12.85";"20.39";"13.86";"13.88";"0.00";"2010-12-02 20:15:00";"2010-12-03 03:45:36"
"7537";"7";"0.00";"12.83";"20.39";"13.86";"13.88";"0.00";"2010-12-02 20:30:00";"2010-12-03 03:45:37"
"7538";"7";"0.00";"12.83";"20.39";"13.86";"13.88";"0.00";"2010-12-02 20:45:00";"2010-12-03 03:45:37"
"7539";"7";"0.00";"12.80";"20.39";"13.86";"13.88";"0.00";"2010-12-02 21:00:00";"2010-12-03 03:45:37"
"7540";"7";"0.00";"12.80";"20.39";"13.86";"13.88";"0.00";"2010-12-02 21:15:00";"2010-12-03 03:45:38"
"7541";"7";"0.00";"12.77";"20.39";"13.86";"13.88";"0.00";"2010-12-02 21:30:00";"2010-12-03 03:45:38"
"7542";"7";"0.00";"12.77";"20.37";"13.86";"13.88";"0.00";"2010-12-02 21:45:00";"2010-12-03 03:45:39"
"7543";"7";"0.00";"12.75";"20.37";"13.86";"13.88";"0.00";"2010-12-02 22:00:00";"2010-12-03 03:45:39"
"7544";"7";"0.00";"12.72";"20.37";"13.86";"13.88";"0.00";"2010-12-02 22:15:00";"2010-12-03 03:45:40"
"7545";"7";"0.00";"12.72";"20.37";"13.86";"13.88";"0.00";"2010-12-02 22:30:00";"2010-12-03 03:45:40"
"7546";"7";"0.00";"12.69";"20.37";"13.86";"13.88";"0.00";"2010-12-02 22:45:00";"2010-12-03 03:45:40"
"7547";"7";"0.00";"12.69";"20.37";"13.86";"13.88";"0.00";"2010-12-02 23:00:00";"2010-12-03 07:16:06"
"7548";"7";"0.00";"12.66";"20.37";"13.86";"13.88";"0.00";"2010-12-02 23:15:00";"2010-12-03 07:16:06"
"7549";"7";"0.00";"12.66";"20.37";"13.86";"13.88";"0.00";"2010-12-02 23:30:00";"2010-12-03 07:16:06"
"7550";"7";"0.00";"12.64";"20.37";"13.86";"13.88";"0.00";"2010-12-02 23:45:00";"2010-12-03 07:16:06"
"7551";"7";"0.00";"12.61";"20.37";"13.86";"13.88";"0.00";"2010-12-03 00:00:00";"2010-12-03 07:16:06"
"7552";"7";"0.00";"12.61";"20.37";"13.86";"13.88";"0.00";"2010-12-03 00:15:00";"2010-12-03 07:16:06"
"7553";"7";"0.00";"12.58";"20.37";"13.86";"13.88";"0.00";"2010-12-03 00:30:00";"2010-12-03 07:16:06"
"7554";"7";"0.00";"12.58";"20.37";"13.86";"13.88";"0.00";"2010-12-03 00:45:00";"2010-12-03 07:16:06"
"7555";"7";"0.00";"12.56";"20.37";"13.86";"13.88";"0.00";"2010-12-03 01:00:00";"2010-12-03 07:16:06"
"7556";"7";"0.00";"12.53";"20.37";"13.86";"13.88";"0.00";"2010-12-03 01:15:00";"2010-12-03 07:16:06"
"7557";"7";"0.00";"12.53";"20.37";"13.86";"13.88";"0.00";"2010-12-03 01:30:00";"2010-12-03 07:16:06"
"7558";"7";"0.00";"12.50";"20.37";"13.86";"13.88";"0.00";"2010-12-03 01:45:00";"2010-12-03 07:16:06"
"7559";"7";"0.00";"12.47";"20.37";"13.86";"13.88";"0.00";"2010-12-03 02:00:00";"2010-12-03 07:16:06"
"7560";"7";"0.00";"12.45";"20.37";"13.86";"13.88";"0.00";"2010-12-03 02:15:00";"2010-12-03 07:16:07"
"7561";"7";"12.01";"11.47";"20.42";"13.86";"13.88";"0.00";"2010-12-03 08:34:00";"2010-12-03 16:48:41"
"7562";"7";"11.82";"11.28";"20.47";"13.86";"13.88";"0.00";"2010-12-03 08:49:00";"2010-12-03 16:48:41"
"7563";"7";"11.80";"11.28";"20.50";"13.86";"13.88";"0.00";"2010-12-03 09:04:00";"2010-12-03 16:48:41"
"7564";"7";"11.80";"11.28";"20.55";"13.86";"13.88";"0.00";"2010-12-03 09:19:00";"2010-12-03 16:48:41"
"7565";"7";"11.96";"11.42";"20.58";"13.86";"13.88";"0.00";"2010-12-03 09:34:00";"2010-12-03 16:48:41"
"7566";"7";"12.42";"11.85";"20.66";"13.86";"13.88";"0.00";"2010-12-03 09:49:00";"2010-12-03 16:48:41"
"7567";"7";"12.66";"12.09";"20.77";"13.83";"13.88";"0.00";"2010-12-03 10:04:00";"2010-12-03 16:48:41"
"7568";"7";"12.88";"12.28";"20.88";"13.83";"13.88";"0.00";"2010-12-03 10:19:00";"2010-12-03 16:48:41"
"7569";"7";"12.91";"12.34";"20.88";"13.86";"13.88";"0.00";"2010-12-03 10:34:00";"2010-12-03 16:48:42"
"7570";"7";"12.93";"12.37";"20.83";"13.86";"13.88";"0.00";"2010-12-03 10:49:00";"2010-12-03 16:48:42"
"7571";"7";"13.02";"12.45";"20.83";"13.86";"13.88";"0.00";"2010-12-03 11:04:00";"2010-12-03 16:48:42"
"7572";"7";"13.15";"12.56";"20.91";"13.86";"13.88";"0.00";"2010-12-03 11:19:00";"2010-12-03 16:48:42"
"7573";"7";"13.34";"12.75";"20.99";"13.83";"13.88";"0.00";"2010-12-03 11:34:00";"2010-12-03 16:48:42"
"7574";"7";"13.29";"12.72";"20.99";"13.86";"13.88";"0.00";"2010-12-03 11:49:00";"2010-12-03 16:48:42"
"7575";"9";"12.23";"11.74";"20.64";"20.66";"20.66";"0.00";"2010-12-03 11:36:00";"2010-12-03 19:51:20"
"7576";"9";"12.12";"11.63";"20.58";"20.58";"20.58";"0.00";"2010-12-03 11:51:00";"2010-12-03 19:51:20"
"7577";"9";"12.31";"11.80";"20.66";"20.66";"20.66";"0.00";"2010-12-03 12:06:00";"2010-12-03 19:51:20"
"7578";"9";"12.28";"11.77";"20.66";"20.66";"20.66";"0.00";"2010-12-03 12:21:00";"2010-12-03 19:51:21"
"7579";"9";"12.12";"11.63";"20.64";"20.64";"20.66";"0.00";"2010-12-03 12:36:00";"2010-12-03 19:51:21"
"7580";"9";"12.20";"11.69";"20.66";"20.64";"20.66";"0.00";"2010-12-03 12:51:00";"2010-12-03 19:51:21"
"7581";"9";"12.01";"11.55";"20.61";"20.61";"20.61";"0.00";"2010-12-03 13:06:00";"2010-12-03 19:51:21"
"7582";"9";"11.93";"11.47";"20.58";"20.58";"20.58";"0.00";"2010-12-03 13:21:00";"2010-12-03 19:51:21"
"7583";"9";"12.09";"11.58";"20.55";"20.55";"20.55";"0.00";"2010-12-03 13:36:00";"2010-12-03 19:51:21"
"7584";"9";"12.12";"11.61";"20.55";"20.55";"20.58";"0.00";"2010-12-03 13:51:00";"2010-12-03 19:51:21"
"7585";"9";"11.99";"11.52";"20.58";"20.58";"20.61";"0.00";"2010-12-03 14:06:00";"2010-12-03 19:51:21"
"7586";"9";"11.82";"11.36";"20.55";"20.58";"20.58";"0.00";"2010-12-03 14:21:00";"2010-12-03 19:51:21"
"7587";"9";"11.82";"11.36";"20.58";"20.55";"20.58";"0.00";"2010-12-03 14:36:00";"2010-12-03 19:51:21"
"7588";"9";"11.63";"11.20";"20.53";"20.53";"20.53";"0.00";"2010-12-03 14:51:00";"2010-12-03 19:51:21"
"7589";"7";"13.48";"12.85";"20.99";"13.86";"13.88";"0.00";"2010-12-03 12:04:00";"2010-12-03 20:19:13"
"7590";"7";"13.48";"12.88";"21.02";"13.83";"13.88";"0.00";"2010-12-03 12:19:00";"2010-12-03 20:19:13"
"7591";"7";"13.42";"12.85";"21.02";"13.83";"13.88";"0.00";"2010-12-03 12:34:00";"2010-12-03 20:19:13"
"7592";"7";"13.50";"12.91";"20.96";"13.86";"13.88";"0.00";"2010-12-03 12:49:00";"2010-12-03 20:19:13"
"7593";"7";"13.42";"12.85";"20.91";"13.86";"13.88";"0.00";"2010-12-03 13:04:00";"2010-12-03 20:19:13"
"7594";"7";"13.42";"12.85";"20.85";"13.86";"13.88";"0.00";"2010-12-03 13:19:00";"2010-12-03 20:19:13"
"7595";"7";"13.45";"12.88";"20.80";"13.86";"13.88";"0.00";"2010-12-03 13:34:00";"2010-12-03 20:19:13"
"7596";"7";"13.48";"12.91";"20.88";"13.86";"13.88";"0.00";"2010-12-03 13:49:00";"2010-12-03 20:19:13"
"7597";"7";"13.64";"13.02";"20.91";"13.86";"13.88";"0.00";"2010-12-03 14:04:00";"2010-12-03 20:19:13"
"7598";"7";"13.45";"12.91";"20.88";"13.86";"13.88";"0.00";"2010-12-03 14:19:00";"2010-12-03 20:19:13"
"7599";"7";"13.48";"12.93";"20.85";"13.86";"13.88";"0.00";"2010-12-03 14:34:00";"2010-12-03 20:19:13"
"7600";"7";"13.40";"12.85";"20.77";"13.86";"13.88";"0.00";"2010-12-03 14:49:00";"2010-12-03 20:19:13"
"7601";"7";"13.37";"12.83";"20.69";"13.86";"13.88";"0.00";"2010-12-03 15:04:00";"2010-12-03 20:19:13"
"7602";"7";"13.34";"12.83";"20.66";"13.86";"13.88";"0.00";"2010-12-03 15:19:00";"2010-12-03 20:19:14"
"7644";"6";"10.58";"10.58";"20.58";"13.80";"13.94";"0.00";"2010-12-03 15:55:00";"2010-12-03 20:55:17"
"7659";"6";"10.74";"10.74";"20.66";"13.80";"13.94";"0.00";"2010-12-03 15:57:00";"2010-12-03 20:59:07"
"7759";"6";"2.06";"10.77";"20.69";"13.80";"13.94";"0.00";"2010-12-03 16:11:00";"2010-12-03 21:12:39"
"7860";"6";"1.03";"10.60";"20.58";"13.80";"13.91";"0.00";"2010-12-03 16:25:00";"2010-12-03 21:25:58"
"7948";"6";"0.11";"10.68";"20.58";"13.80";"13.91";"0.00";"2010-12-03 16:36:00";"2010-12-03 21:37:35"
"8023";"7";"13.26";"12.75";"20.61";"13.86";"13.88";"0.00";"2010-12-03 15:35:00";"2010-12-03 23:49:45"
"8024";"7";"13.23";"12.75";"20.58";"13.86";"13.88";"0.00";"2010-12-03 15:50:00";"2010-12-03 23:49:45"
"8025";"7";"13.18";"12.72";"20.55";"13.86";"13.88";"0.00";"2010-12-03 16:05:00";"2010-12-03 23:49:45"
"8026";"7";"7.57";"12.72";"20.50";"13.86";"13.88";"0.00";"2010-12-03 16:20:00";"2010-12-03 23:49:45"
"8027";"7";"0.62";"12.69";"20.50";"13.86";"13.88";"0.00";"2010-12-03 16:35:00";"2010-12-03 23:49:45"
"8028";"7";"0.00";"12.69";"20.47";"13.86";"13.88";"0.00";"2010-12-03 16:50:00";"2010-12-03 23:49:45"
"8029";"7";"0.00";"12.66";"20.45";"13.86";"13.88";"0.00";"2010-12-03 17:05:00";"2010-12-03 23:49:46"
"8030";"7";"0.00";"12.66";"20.42";"13.86";"13.88";"0.00";"2010-12-03 17:20:00";"2010-12-03 23:49:46"
"8031";"7";"0.00";"12.64";"20.42";"13.86";"13.88";"0.00";"2010-12-03 17:35:00";"2010-12-03 23:49:46"
"8032";"7";"0.00";"12.64";"20.42";"13.86";"13.88";"0.00";"2010-12-03 17:50:00";"2010-12-03 23:49:46"
"8033";"7";"0.00";"12.61";"20.42";"13.86";"13.88";"0.00";"2010-12-03 18:05:00";"2010-12-03 23:49:46"
"8034";"7";"0.00";"12.61";"20.42";"13.86";"13.88";"0.00";"2010-12-03 18:20:00";"2010-12-03 23:49:46"
"8035";"7";"0.00";"12.61";"20.39";"13.86";"13.88";"0.00";"2010-12-03 18:35:00";"2010-12-03 23:49:46"
"8036";"7";"0.00";"12.58";"20.37";"13.86";"13.88";"0.00";"2010-12-03 18:50:00";"2010-12-03 23:49:46"
"8037";"7";"0.00";"12.58";"20.37";"13.86";"13.88";"0.00";"2010-12-03 19:05:00";"2010-12-04 03:20:25"
"8038";"7";"0.00";"12.58";"20.34";"13.86";"13.88";"0.00";"2010-12-03 19:20:00";"2010-12-04 03:20:25"
"8039";"7";"0.00";"12.56";"20.31";"13.86";"13.88";"0.00";"2010-12-03 19:35:00";"2010-12-04 03:20:25"
"8040";"7";"0.00";"12.56";"20.31";"13.86";"13.88";"0.00";"2010-12-03 19:50:00";"2010-12-04 03:20:25"
"8041";"7";"0.00";"12.53";"20.28";"13.86";"13.88";"0.00";"2010-12-03 20:05:00";"2010-12-04 03:20:25"
"8042";"7";"0.00";"12.53";"20.28";"13.86";"13.88";"0.00";"2010-12-03 20:20:00";"2010-12-04 03:20:25"
"8043";"7";"0.00";"12.53";"20.28";"13.86";"13.88";"0.00";"2010-12-03 20:35:00";"2010-12-04 03:20:26"
"8044";"7";"0.00";"12.50";"20.28";"13.86";"13.88";"0.00";"2010-12-03 20:50:00";"2010-12-04 03:20:26"
"8045";"7";"0.00";"12.50";"20.28";"13.86";"13.88";"0.00";"2010-12-03 21:05:00";"2010-12-04 03:20:26"
"8046";"7";"0.00";"12.47";"20.28";"13.86";"13.88";"0.00";"2010-12-03 21:20:00";"2010-12-04 03:20:26"
"8047";"7";"0.00";"12.47";"20.28";"13.86";"13.88";"0.00";"2010-12-03 21:35:00";"2010-12-04 03:20:26"
"8048";"7";"0.00";"12.45";"20.28";"13.86";"13.88";"0.00";"2010-12-03 21:50:00";"2010-12-04 03:20:26"
"8049";"7";"0.00";"12.45";"20.26";"13.86";"13.88";"0.00";"2010-12-03 22:05:00";"2010-12-04 03:20:26"
"8050";"7";"0.00";"12.45";"20.26";"13.86";"13.88";"0.00";"2010-12-03 22:20:00";"2010-12-04 03:20:26"
"8051";"7";"0.00";"12.42";"20.26";"13.86";"13.88";"0.00";"2010-12-03 22:36:00";"2010-12-04 06:50:53"
"8052";"7";"0.00";"12.39";"20.26";"13.86";"13.88";"0.00";"2010-12-03 22:51:00";"2010-12-04 06:50:53"
"8053";"7";"0.00";"12.39";"20.26";"13.86";"13.88";"0.00";"2010-12-03 23:06:00";"2010-12-04 06:50:53"
"8054";"7";"0.00";"12.37";"20.26";"13.86";"13.88";"0.00";"2010-12-03 23:21:00";"2010-12-04 06:50:53"
"8055";"7";"0.00";"12.37";"20.23";"13.86";"13.88";"0.00";"2010-12-03 23:36:00";"2010-12-04 06:50:53"
"8056";"7";"0.00";"12.34";"20.23";"13.86";"13.88";"0.00";"2010-12-03 23:51:00";"2010-12-04 06:50:53"
"8057";"7";"0.00";"12.34";"20.23";"13.86";"13.88";"0.00";"2010-12-04 00:06:00";"2010-12-04 06:50:53"
"8058";"7";"0.00";"12.31";"20.23";"13.86";"13.88";"0.00";"2010-12-04 00:21:00";"2010-12-04 06:50:53"
"8059";"7";"0.00";"12.28";"20.23";"13.86";"13.88";"0.00";"2010-12-04 00:36:00";"2010-12-04 06:50:53"
"8060";"7";"0.00";"12.26";"20.23";"13.86";"13.88";"0.00";"2010-12-04 00:51:00";"2010-12-04 06:50:53"
"8061";"7";"0.00";"12.23";"20.23";"13.86";"13.88";"0.00";"2010-12-04 01:06:00";"2010-12-04 06:50:53"
"8062";"7";"0.00";"12.23";"20.23";"13.86";"13.88";"0.00";"2010-12-04 01:21:00";"2010-12-04 06:50:53"
"8063";"7";"0.00";"12.20";"20.23";"13.86";"13.88";"0.00";"2010-12-04 01:36:00";"2010-12-04 06:50:53"
"8064";"7";"0.00";"12.18";"20.23";"13.86";"13.88";"0.00";"2010-12-04 01:51:00";"2010-12-04 06:50:53"
"8065";"7";"12.31";"11.74";"20.39";"13.86";"13.78";"0.00";"2010-12-04 08:56:00";"2010-12-04 17:11:31"
"8066";"7";"12.42";"11.85";"20.58";"13.86";"13.88";"0.00";"2010-12-04 09:11:00";"2010-12-04 17:11:32"
"8067";"7";"12.56";"12.01";"20.66";"13.86";"13.88";"0.00";"2010-12-04 09:26:00";"2010-12-04 17:11:32"
"8068";"7";"12.80";"12.20";"20.83";"13.86";"13.88";"0.00";"2010-12-04 09:41:00";"2010-12-04 17:11:32"
"8069";"7";"12.83";"12.26";"20.77";"13.86";"13.88";"0.00";"2010-12-04 09:56:00";"2010-12-04 17:11:32"
"8070";"7";"13.02";"12.45";"20.80";"13.86";"13.88";"0.00";"2010-12-04 10:11:00";"2010-12-04 17:11:32"
"8071";"7";"12.91";"12.37";"20.72";"13.86";"13.88";"0.00";"2010-12-04 10:26:00";"2010-12-04 17:11:32"
"8072";"7";"13.31";"12.69";"20.83";"13.86";"13.88";"0.00";"2010-12-04 10:41:00";"2010-12-04 17:11:32"
"8073";"7";"13.12";"12.56";"20.77";"13.86";"13.88";"0.00";"2010-12-04 10:56:00";"2010-12-04 17:11:32"
"8074";"7";"13.48";"12.83";"20.85";"13.86";"13.88";"0.00";"2010-12-04 11:11:00";"2010-12-04 17:11:32"
"8075";"7";"13.26";"12.72";"20.85";"13.86";"13.88";"0.00";"2010-12-04 11:26:00";"2010-12-04 17:11:32"
"8076";"7";"13.34";"12.77";"20.80";"13.86";"13.88";"0.00";"2010-12-04 11:41:00";"2010-12-04 17:11:32"
"8077";"7";"13.34";"12.77";"20.77";"13.86";"13.88";"0.00";"2010-12-04 11:56:00";"2010-12-04 17:11:32"
"8078";"7";"13.34";"12.77";"20.69";"13.86";"13.88";"0.00";"2010-12-04 12:11:00";"2010-12-04 17:11:32"
"8079";"9";"12.26";"11.71";"20.39";"20.39";"20.42";"0.00";"2010-12-03 15:27:00";"2010-12-04 17:48:20"
"8080";"9";"12.72";"12.15";"20.42";"20.42";"20.45";"0.00";"2010-12-03 15:42:00";"2010-12-04 17:48:20"
"8081";"9";"12.64";"12.09";"20.47";"20.47";"20.47";"0.00";"2010-12-03 15:57:00";"2010-12-04 17:48:20"
"8082";"9";"12.58";"12.07";"20.47";"20.47";"20.47";"0.00";"2010-12-03 16:12:00";"2010-12-04 17:48:20"
"8083";"9";"12.61";"12.07";"20.42";"20.42";"20.45";"0.00";"2010-12-03 16:27:00";"2010-12-04 17:48:20"
"8084";"9";"12.99";"12.45";"20.53";"20.53";"20.53";"0.00";"2010-12-03 16:42:00";"2010-12-04 17:48:20"
"8085";"9";"13.83";"13.15";"20.53";"20.53";"20.53";"0.00";"2010-12-03 16:57:00";"2010-12-04 17:48:20"
"8086";"9";"13.59";"12.99";"20.50";"20.50";"20.53";"0.00";"2010-12-03 17:12:00";"2010-12-04 17:48:20"
"8087";"9";"13.15";"12.61";"20.47";"20.47";"20.47";"0.00";"2010-12-03 17:27:00";"2010-12-04 17:48:20"
"8088";"9";"13.45";"12.88";"20.53";"20.53";"20.53";"0.00";"2010-12-03 17:42:00";"2010-12-04 17:48:20"
"8089";"9";"13.29";"12.75";"20.45";"20.45";"20.45";"0.00";"2010-12-03 17:57:00";"2010-12-04 17:48:20"
"8090";"9";"13.29";"12.75";"20.45";"20.45";"20.45";"0.00";"2010-12-03 18:12:00";"2010-12-04 17:48:20"
"8091";"9";"14.56";"13.83";"20.47";"20.47";"20.50";"0.00";"2010-12-03 18:27:00";"2010-12-04 17:48:20"
"8092";"9";"13.56";"12.99";"20.58";"20.58";"20.58";"0.00";"2010-12-03 18:42:00";"2010-12-04 17:48:20"
"8093";"7";"13.40";"12.80";"20.61";"13.86";"13.88";"0.00";"2010-12-04 12:26:00";"2010-12-04 20:42:02"
"8094";"7";"13.67";"13.02";"20.77";"13.86";"13.88";"0.00";"2010-12-04 12:41:00";"2010-12-04 20:42:02"
"8095";"7";"13.56";"12.93";"20.77";"13.86";"13.88";"0.00";"2010-12-04 12:56:00";"2010-12-04 20:42:02"
"8096";"7";"13.61";"13.02";"20.85";"13.86";"13.88";"0.00";"2010-12-04 13:11:00";"2010-12-04 20:42:02"
"8097";"7";"13.45";"12.91";"20.83";"13.86";"13.88";"0.00";"2010-12-04 13:26:00";"2010-12-04 20:42:02"
"8098";"7";"13.45";"12.88";"20.72";"13.86";"13.88";"0.00";"2010-12-04 13:41:00";"2010-12-04 20:42:02"
"8099";"7";"13.64";"13.02";"20.72";"13.86";"13.88";"0.00";"2010-12-04 13:56:00";"2010-12-04 20:42:02"
"8100";"7";"13.48";"12.91";"20.66";"13.86";"13.88";"0.00";"2010-12-04 14:11:00";"2010-12-04 20:42:02"
"8101";"7";"13.59";"12.99";"20.66";"13.86";"13.88";"0.00";"2010-12-04 14:26:00";"2010-12-04 20:42:02"
"8102";"7";"13.42";"12.88";"20.61";"13.86";"13.88";"0.00";"2010-12-04 14:41:00";"2010-12-04 20:42:02"
"8103";"7";"13.40";"12.88";"20.64";"13.86";"13.88";"0.00";"2010-12-04 14:56:00";"2010-12-04 20:42:03"
"8104";"7";"13.40";"12.85";"20.58";"13.86";"13.88";"0.00";"2010-12-04 15:11:00";"2010-12-04 20:42:03"
"8105";"7";"13.37";"12.85";"20.58";"13.86";"13.88";"0.00";"2010-12-04 15:26:00";"2010-12-04 20:42:03"
"8106";"7";"13.31";"12.83";"20.53";"13.86";"13.88";"0.00";"2010-12-04 15:41:00";"2010-12-04 20:42:03"
"8107";"9";"13.45";"12.93";"20.50";"20.50";"20.50";"0.00";"2010-12-03 18:58:00";"2010-12-04 21:18:50"
"8108";"9";"13.59";"13.02";"20.55";"20.55";"20.55";"0.00";"2010-12-03 19:13:00";"2010-12-04 21:18:50"
"8109";"9";"13.48";"12.93";"20.50";"20.50";"20.50";"0.00";"2010-12-03 19:28:00";"2010-12-04 21:18:50"
"8110";"9";"14.59";"13.91";"20.42";"20.42";"20.42";"0.00";"2010-12-03 19:43:00";"2010-12-04 21:18:50"
"8111";"9";"13.42";"12.88";"20.45";"20.45";"20.45";"0.00";"2010-12-03 19:58:00";"2010-12-04 21:18:50"
"8112";"9";"13.78";"13.18";"20.47";"20.47";"20.47";"0.00";"2010-12-03 20:13:00";"2010-12-04 21:18:50"
"8113";"9";"13.29";"12.77";"20.42";"20.42";"20.45";"0.00";"2010-12-03 20:28:00";"2010-12-04 21:18:50"
"8114";"9";"13.50";"12.96";"20.45";"20.45";"20.45";"0.00";"2010-12-03 20:43:00";"2010-12-04 21:18:51"
"8115";"9";"13.29";"12.77";"20.39";"20.39";"20.42";"0.00";"2010-12-03 20:58:00";"2010-12-04 21:18:51"
"8116";"9";"14.10";"13.48";"20.42";"20.42";"20.42";"0.00";"2010-12-03 21:13:00";"2010-12-04 21:18:51"
"8117";"9";"13.40";"12.88";"20.39";"20.39";"20.42";"0.00";"2010-12-03 21:28:00";"2010-12-04 21:18:51"
"8118";"9";"13.18";"12.69";"20.39";"20.39";"20.39";"0.00";"2010-12-03 21:43:00";"2010-12-04 21:18:51"
"8119";"9";"13.07";"12.64";"20.37";"20.37";"20.37";"0.00";"2010-12-03 21:58:00";"2010-12-04 21:18:51"
"8120";"9";"11.63";"12.58";"20.34";"20.34";"20.37";"0.00";"2010-12-03 22:13:00";"2010-12-04 21:18:51"
"8121";"7";"13.31";"12.80";"20.50";"13.86";"13.88";"0.00";"2010-12-04 15:57:00";"2010-12-05 00:12:35"
"8122";"7";"13.21";"12.75";"20.45";"13.86";"13.88";"0.00";"2010-12-04 16:12:00";"2010-12-05 00:12:35"
"8123";"7";"5.97";"12.72";"20.42";"13.86";"13.88";"0.00";"2010-12-04 16:27:00";"2010-12-05 00:12:35"
"8124";"7";"0.00";"12.69";"20.39";"13.86";"13.88";"0.00";"2010-12-04 16:42:00";"2010-12-05 00:12:35"
"8125";"7";"0.00";"12.66";"20.39";"13.86";"13.88";"0.00";"2010-12-04 16:57:00";"2010-12-05 00:12:35"
"8126";"7";"0.00";"12.66";"20.37";"13.86";"13.88";"0.00";"2010-12-04 17:12:00";"2010-12-05 00:12:35"
"8127";"7";"0.00";"12.64";"20.37";"13.86";"13.88";"0.00";"2010-12-04 17:27:00";"2010-12-05 00:12:35"
"8128";"7";"0.00";"12.61";"20.34";"13.86";"13.88";"0.00";"2010-12-04 17:42:00";"2010-12-05 00:12:35"
"8129";"7";"0.00";"12.58";"20.34";"13.86";"13.88";"0.00";"2010-12-04 17:57:00";"2010-12-05 00:12:35"
"8130";"7";"0.00";"12.56";"20.37";"13.86";"13.88";"0.00";"2010-12-04 18:12:00";"2010-12-05 00:12:35"
"8131";"7";"0.00";"12.56";"20.37";"13.86";"13.88";"0.00";"2010-12-04 18:27:00";"2010-12-05 00:12:35"
"8132";"7";"0.00";"12.53";"20.34";"13.86";"13.88";"0.00";"2010-12-04 18:42:00";"2010-12-05 00:12:35"
"8133";"7";"0.00";"12.50";"20.34";"13.86";"13.88";"0.00";"2010-12-04 18:57:00";"2010-12-05 00:12:35"
"8134";"7";"0.00";"12.47";"20.34";"13.86";"13.88";"0.00";"2010-12-04 19:12:00";"2010-12-05 00:12:35"
"8135";"9";"5.18";"12.56";"20.37";"20.37";"20.37";"0.00";"2010-12-03 22:28:00";"2010-12-05 00:49:21"
"8136";"9";"0.00";"12.56";"20.34";"20.34";"20.34";"0.00";"2010-12-03 22:43:00";"2010-12-05 00:49:21"
"8137";"9";"0.00";"12.53";"20.31";"20.31";"20.34";"0.00";"2010-12-03 22:58:00";"2010-12-05 00:49:21"
"8138";"9";"0.00";"12.50";"20.34";"20.34";"20.34";"0.00";"2010-12-03 23:13:00";"2010-12-05 00:49:21"
"8139";"9";"0.00";"12.50";"20.34";"20.34";"20.34";"0.00";"2010-12-03 23:28:00";"2010-12-05 00:49:21"
"8140";"9";"0.00";"12.47";"20.31";"20.31";"20.34";"0.00";"2010-12-03 23:43:00";"2010-12-05 00:49:22"
"8141";"9";"0.00";"12.47";"20.34";"20.34";"20.34";"0.00";"2010-12-03 23:58:00";"2010-12-05 00:49:26"
"8142";"9";"0.00";"12.45";"20.31";"20.31";"20.31";"0.00";"2010-12-04 00:13:00";"2010-12-05 00:49:26"
"8143";"9";"0.00";"12.45";"20.31";"20.31";"20.34";"0.00";"2010-12-04 00:28:00";"2010-12-05 00:49:26"
"8144";"9";"0.00";"12.45";"20.31";"20.31";"20.31";"0.00";"2010-12-04 00:43:00";"2010-12-05 00:49:26"
"8145";"9";"0.00";"12.42";"20.31";"20.31";"20.31";"0.00";"2010-12-04 00:58:00";"2010-12-05 00:49:26"
"8146";"9";"0.00";"12.42";"20.31";"20.31";"20.31";"0.00";"2010-12-04 01:13:00";"2010-12-05 00:49:26"
"8147";"9";"0.00";"12.39";"20.31";"20.31";"20.31";"0.00";"2010-12-04 01:28:00";"2010-12-05 00:49:26"
"8148";"9";"0.00";"12.39";"20.31";"20.31";"20.31";"0.00";"2010-12-04 01:43:00";"2010-12-05 00:49:26"
"8149";"9";"0.00";"12.37";"20.31";"20.31";"20.34";"0.00";"2010-12-04 01:59:00";"2010-12-05 04:19:53"
"8150";"9";"0.00";"12.34";"20.31";"20.31";"20.31";"0.00";"2010-12-04 02:14:00";"2010-12-05 04:19:53"
"8151";"9";"0.00";"12.34";"20.31";"20.31";"20.31";"0.00";"2010-12-04 02:29:00";"2010-12-05 04:19:53"
"8152";"9";"0.00";"12.31";"20.28";"20.28";"20.31";"0.00";"2010-12-04 02:44:00";"2010-12-05 04:19:53"
"8153";"9";"0.00";"12.28";"20.28";"20.28";"20.31";"0.00";"2010-12-04 02:59:00";"2010-12-05 04:19:53"
"8154";"9";"0.00";"12.26";"20.28";"20.28";"20.28";"0.00";"2010-12-04 03:14:00";"2010-12-05 04:19:53"
"8155";"9";"0.00";"12.23";"20.28";"20.28";"20.28";"0.00";"2010-12-04 03:29:00";"2010-12-05 04:19:53"
"8156";"9";"0.00";"12.20";"20.28";"20.28";"20.31";"0.00";"2010-12-04 03:44:00";"2010-12-05 04:19:53"
"8157";"9";"0.00";"12.18";"20.28";"20.28";"20.31";"0.00";"2010-12-04 03:59:00";"2010-12-05 04:19:53"
"8158";"9";"0.00";"12.15";"20.28";"20.28";"20.31";"0.00";"2010-12-04 04:14:00";"2010-12-05 04:19:53"
"8159";"9";"0.00";"12.12";"20.28";"20.28";"20.28";"0.00";"2010-12-04 04:29:00";"2010-12-05 04:19:53"
"8160";"9";"0.00";"12.09";"20.28";"20.28";"20.28";"0.00";"2010-12-04 04:44:00";"2010-12-05 04:19:53"
"8161";"9";"0.00";"12.04";"20.26";"20.26";"20.28";"0.00";"2010-12-04 04:59:00";"2010-12-05 04:19:53"
"8162";"9";"0.00";"12.01";"20.26";"20.26";"20.26";"0.00";"2010-12-04 05:14:00";"2010-12-05 04:19:53"
"8163";"9";"0.00";"11.96";"20.26";"20.26";"20.28";"0.00";"2010-12-04 05:29:00";"2010-12-05 07:50:24"
"8164";"9";"0.00";"11.93";"20.28";"20.28";"20.28";"0.00";"2010-12-04 05:44:00";"2010-12-05 07:50:24"
"8165";"9";"0.00";"11.88";"20.26";"20.26";"20.28";"0.00";"2010-12-04 05:59:00";"2010-12-05 07:50:24"
"8166";"9";"0.00";"11.85";"20.28";"20.28";"20.28";"0.00";"2010-12-04 06:14:00";"2010-12-05 07:50:24"
"8167";"9";"0.00";"11.80";"20.28";"20.28";"20.28";"0.00";"2010-12-04 06:29:00";"2010-12-05 07:50:24"
"8168";"9";"0.00";"11.74";"20.28";"20.28";"20.31";"0.00";"2010-12-04 06:44:00";"2010-12-05 07:50:24"
"8169";"9";"0.00";"11.69";"20.28";"20.28";"20.28";"0.00";"2010-12-04 06:59:00";"2010-12-05 07:50:24"
"8170";"9";"0.00";"11.63";"20.28";"20.28";"20.28";"0.00";"2010-12-04 07:14:00";"2010-12-05 07:50:25"
"8171";"9";"0.00";"11.58";"20.28";"20.28";"20.28";"0.00";"2010-12-04 07:29:00";"2010-12-05 07:50:25"
"8172";"9";"0.00";"11.52";"20.28";"20.28";"20.31";"0.00";"2010-12-04 07:44:00";"2010-12-05 07:50:25"
"8173";"9";"0.00";"11.44";"20.28";"20.28";"20.31";"0.00";"2010-12-04 07:59:00";"2010-12-05 07:50:25"
"8174";"9";"0.00";"11.39";"20.28";"20.28";"20.28";"0.00";"2010-12-04 08:14:00";"2010-12-05 07:50:25"
"8175";"9";"0.00";"11.28";"20.28";"20.28";"20.28";"0.00";"2010-12-04 08:29:00";"2010-12-05 07:50:25"
"8176";"9";"0.00";"11.23";"20.28";"20.28";"20.28";"0.00";"2010-12-04 08:44:00";"2010-12-05 07:50:25"
"8177";"7";"12.18";"11.61";"20.37";"13.86";"13.88";"0.00";"2010-12-05 09:01:00";"2010-12-05 17:16:32"
"8178";"7";"12.23";"11.66";"20.45";"13.86";"13.88";"0.00";"2010-12-05 09:16:00";"2010-12-05 17:16:32"
"8179";"7";"12.61";"12.01";"20.61";"13.86";"13.88";"0.00";"2010-12-05 09:31:00";"2010-12-05 17:16:32"
"8180";"7";"12.75";"12.18";"20.72";"13.86";"13.88";"0.00";"2010-12-05 09:46:00";"2010-12-05 17:16:32"
"8181";"7";"12.99";"12.39";"20.83";"13.86";"13.88";"0.00";"2010-12-05 10:01:00";"2010-12-05 17:16:32"
"8182";"7";"13.15";"12.56";"20.85";"13.86";"13.88";"0.00";"2010-12-05 10:16:00";"2010-12-05 17:16:33"
"8183";"7";"13.29";"12.69";"20.85";"13.86";"13.88";"0.00";"2010-12-05 10:31:00";"2010-12-05 17:16:33"
"8184";"7";"13.40";"12.80";"20.91";"13.86";"13.88";"0.00";"2010-12-05 10:46:00";"2010-12-05 17:16:33"
"8185";"7";"13.29";"12.75";"20.93";"13.86";"13.88";"0.00";"2010-12-05 11:01:00";"2010-12-05 17:16:33"
"8186";"7";"13.64";"12.99";"20.85";"13.86";"13.88";"0.00";"2010-12-05 11:16:00";"2010-12-05 17:16:33"
"8187";"7";"13.37";"12.83";"20.80";"13.86";"13.88";"0.00";"2010-12-05 11:31:00";"2010-12-05 17:16:33"
"8188";"7";"13.69";"13.04";"20.83";"13.86";"13.88";"0.00";"2010-12-05 11:46:00";"2010-12-05 17:16:33"
"8189";"7";"13.72";"13.10";"20.88";"13.86";"13.88";"0.00";"2010-12-05 12:01:00";"2010-12-05 17:16:33"
"8190";"7";"13.78";"13.12";"20.93";"13.86";"13.88";"0.00";"2010-12-05 12:16:00";"2010-12-05 17:16:33"
"8191";"9";"12.09";"11.61";"20.28";"20.28";"20.28";"0.00";"2010-12-05 09:16:00";"2010-12-05 17:31:34"
"8192";"9";"12.31";"11.77";"20.31";"20.31";"20.31";"0.00";"2010-12-05 09:31:00";"2010-12-05 17:31:34"
"8193";"9";"12.37";"11.82";"20.34";"20.34";"20.34";"0.00";"2010-12-05 09:46:00";"2010-12-05 17:31:34"
"8194";"9";"12.93";"12.37";"20.37";"20.37";"20.37";"0.00";"2010-12-05 10:01:00";"2010-12-05 17:31:34"
"8195";"9";"13.12";"12.53";"20.42";"20.42";"20.42";"0.00";"2010-12-05 10:16:00";"2010-12-05 17:31:34"
"8196";"9";"13.42";"12.80";"20.42";"20.42";"20.45";"0.00";"2010-12-05 10:31:00";"2010-12-05 17:31:34"
"8197";"9";"13.67";"13.04";"20.53";"20.53";"20.53";"0.00";"2010-12-05 10:46:00";"2010-12-05 17:31:34"
"8198";"9";"13.23";"12.69";"20.47";"20.47";"20.50";"0.00";"2010-12-05 11:01:00";"2010-12-05 17:31:34"
"8199";"9";"14.29";"13.59";"20.47";"20.47";"20.47";"0.00";"2010-12-05 11:16:00";"2010-12-05 17:31:34"
"8200";"9";"13.40";"12.85";"20.50";"20.50";"20.50";"0.00";"2010-12-05 11:31:00";"2010-12-05 17:31:34"
"8201";"9";"14.70";"13.99";"20.50";"20.50";"20.53";"0.00";"2010-12-05 11:46:00";"2010-12-05 17:31:34"
"8202";"9";"14.70";"13.99";"20.53";"20.53";"20.53";"0.00";"2010-12-05 12:01:00";"2010-12-05 17:31:34"
"8203";"9";"14.75";"14.05";"20.55";"20.55";"20.55";"0.00";"2010-12-05 12:16:00";"2010-12-05 17:31:34"
"8204";"9";"14.78";"14.07";"20.53";"20.53";"20.55";"0.00";"2010-12-05 12:31:00";"2010-12-05 17:31:34"
"8205";"7";"13.78";"13.15";"20.88";"13.86";"13.88";"0.00";"2010-12-05 12:31:00";"2010-12-05 20:47:04"
"8206";"7";"13.80";"13.18";"20.88";"13.86";"13.88";"0.00";"2010-12-05 12:46:00";"2010-12-05 20:47:04"
"8207";"7";"13.75";"13.15";"20.88";"13.86";"13.88";"0.00";"2010-12-05 13:01:00";"2010-12-05 20:47:04"
"8208";"7";"13.69";"13.12";"20.88";"13.86";"13.88";"0.00";"2010-12-05 13:16:00";"2010-12-05 20:47:04"
"8209";"7";"13.67";"13.10";"20.85";"13.86";"13.88";"0.00";"2010-12-05 13:31:00";"2010-12-05 20:47:04"
"8210";"7";"13.86";"13.23";"20.77";"13.86";"13.88";"0.00";"2010-12-05 13:46:00";"2010-12-05 20:47:04"
"8211";"7";"13.61";"13.07";"20.74";"13.86";"13.88";"0.00";"2010-12-05 14:01:00";"2010-12-05 20:47:04"
"8212";"7";"13.80";"13.21";"20.69";"13.86";"13.88";"0.00";"2010-12-05 14:16:00";"2010-12-05 20:47:04"
"8213";"7";"13.75";"13.15";"20.66";"13.86";"13.88";"0.00";"2010-12-05 14:31:00";"2010-12-05 20:47:04"
"8214";"7";"13.59";"13.07";"20.55";"13.86";"13.88";"0.00";"2010-12-05 14:46:00";"2010-12-05 20:47:04"
"8215";"7";"13.69";"13.12";"20.55";"13.86";"13.88";"0.00";"2010-12-05 15:01:00";"2010-12-05 20:47:04"
"8216";"7";"13.67";"13.10";"20.55";"13.86";"13.88";"0.00";"2010-12-05 15:16:00";"2010-12-05 20:47:04"
"8217";"7";"13.67";"13.10";"20.53";"13.86";"13.88";"0.00";"2010-12-05 15:31:00";"2010-12-05 20:47:04"
"8218";"7";"13.53";"13.02";"20.47";"13.86";"13.88";"0.00";"2010-12-05 15:46:00";"2010-12-05 20:47:04"
"8219";"9";"14.81";"14.10";"20.50";"20.50";"20.53";"0.00";"2010-12-05 12:46:00";"2010-12-05 21:02:05"
"8220";"9";"14.45";"13.80";"20.50";"20.50";"20.50";"0.00";"2010-12-05 13:01:00";"2010-12-05 21:02:05"
"8221";"9";"14.21";"13.59";"20.50";"20.50";"20.53";"0.00";"2010-12-05 13:16:00";"2010-12-05 21:02:05"
"8222";"9";"14.13";"13.50";"20.50";"20.50";"20.53";"0.00";"2010-12-05 13:31:00";"2010-12-05 21:02:05"
"8223";"9";"14.83";"14.13";"20.47";"20.47";"20.47";"0.00";"2010-12-05 13:46:00";"2010-12-05 21:02:06"
"8224";"9";"13.67";"13.12";"20.45";"20.45";"20.47";"0.00";"2010-12-05 14:01:00";"2010-12-05 21:02:06"
"8225";"9";"14.64";"13.99";"20.37";"20.37";"20.39";"0.00";"2010-12-05 14:16:00";"2010-12-05 21:02:06"
"8226";"9";"14.32";"13.69";"20.45";"20.45";"20.45";"0.00";"2010-12-05 14:31:00";"2010-12-05 21:02:06"
"8227";"9";"13.53";"13.02";"20.37";"20.37";"20.37";"0.00";"2010-12-05 14:46:00";"2010-12-05 21:02:06"
"8228";"9";"14.21";"13.59";"20.39";"20.39";"20.39";"0.00";"2010-12-05 15:01:00";"2010-12-05 21:02:06"
"8229";"9";"14.05";"13.45";"20.39";"20.39";"20.39";"0.00";"2010-12-05 15:16:00";"2010-12-05 21:02:06"
"8230";"9";"14.16";"13.53";"20.37";"20.37";"20.37";"0.00";"2010-12-05 15:31:00";"2010-12-05 21:02:06"
"8231";"9";"13.42";"12.93";"20.34";"20.34";"20.34";"0.00";"2010-12-05 15:46:00";"2010-12-05 21:02:06"
"8232";"9";"13.31";"12.85";"20.31";"20.31";"20.31";"0.00";"2010-12-05 16:01:00";"2010-12-05 21:02:06"
"8233";"7";"13.50";"13.02";"20.42";"13.86";"13.88";"0.00";"2010-12-05 16:02:00";"2010-12-06 00:17:35"
"8234";"7";"12.01";"12.99";"20.42";"13.86";"13.88";"0.00";"2010-12-05 16:17:00";"2010-12-06 00:17:35"
"8235";"7";"2.60";"12.96";"20.39";"13.86";"13.88";"0.00";"2010-12-05 16:32:00";"2010-12-06 00:17:35"
"8236";"7";"0.00";"12.93";"20.37";"13.86";"13.88";"0.00";"2010-12-05 16:47:00";"2010-12-06 00:17:35"
"8237";"7";"0.00";"12.93";"20.37";"13.86";"13.88";"0.00";"2010-12-05 17:02:00";"2010-12-06 00:17:35"
"8238";"7";"0.00";"12.91";"20.37";"13.86";"13.88";"0.00";"2010-12-05 17:17:00";"2010-12-06 00:17:35"
"8239";"7";"0.00";"12.91";"20.34";"13.86";"13.88";"0.00";"2010-12-05 17:32:00";"2010-12-06 00:17:35"
"8240";"7";"0.00";"12.88";"20.34";"13.86";"13.88";"0.00";"2010-12-05 17:47:00";"2010-12-06 00:17:36"
"8241";"7";"0.00";"12.88";"20.34";"13.86";"13.88";"0.00";"2010-12-05 18:02:00";"2010-12-06 00:17:36"
"8242";"7";"0.00";"12.85";"20.34";"13.86";"13.88";"0.00";"2010-12-05 18:17:00";"2010-12-06 00:17:36"
"8243";"7";"0.00";"12.85";"20.34";"13.86";"13.88";"0.00";"2010-12-05 18:32:00";"2010-12-06 00:17:36"
"8244";"7";"0.00";"12.83";"20.34";"13.86";"13.88";"0.00";"2010-12-05 18:47:00";"2010-12-06 00:17:36"
"8245";"7";"0.00";"12.83";"20.34";"13.86";"13.88";"0.00";"2010-12-05 19:02:00";"2010-12-06 00:17:36"
"8246";"7";"0.00";"12.80";"20.31";"13.86";"13.88";"0.00";"2010-12-05 19:17:00";"2010-12-06 00:17:36"
"8247";"9";"12.69";"12.83";"20.34";"20.34";"20.34";"0.00";"2010-12-05 16:17:00";"2010-12-06 00:32:37"
"8248";"9";"4.58";"12.80";"20.31";"20.31";"20.31";"0.00";"2010-12-05 16:32:00";"2010-12-06 00:32:37"
"8249";"9";"0.00";"12.77";"20.31";"20.31";"20.34";"0.00";"2010-12-05 16:47:00";"2010-12-06 00:32:37"
"8250";"9";"0.00";"12.77";"20.31";"20.31";"20.31";"0.00";"2010-12-05 17:02:00";"2010-12-06 00:32:37"
"8251";"9";"0.00";"12.75";"20.31";"20.28";"20.31";"0.00";"2010-12-05 17:17:00";"2010-12-06 00:32:37"
"8252";"9";"0.00";"12.75";"20.28";"20.28";"20.31";"0.00";"2010-12-05 17:32:00";"2010-12-06 00:32:37"
"8253";"9";"0.00";"12.72";"20.28";"20.28";"20.28";"0.00";"2010-12-05 17:47:00";"2010-12-06 00:32:37"
"8254";"9";"0.00";"12.72";"20.31";"20.31";"20.31";"0.00";"2010-12-05 18:02:00";"2010-12-06 00:32:37"
"8255";"9";"0.00";"12.69";"20.28";"20.28";"20.31";"0.00";"2010-12-05 18:17:00";"2010-12-06 00:32:38"
"8256";"9";"0.00";"12.69";"20.31";"20.31";"20.31";"0.00";"2010-12-05 18:32:00";"2010-12-06 00:32:38"
"8257";"9";"0.00";"12.69";"20.31";"20.31";"20.31";"0.00";"2010-12-05 18:47:00";"2010-12-06 00:32:38"
"8258";"9";"0.00";"12.66";"20.26";"20.26";"20.28";"0.00";"2010-12-05 19:02:00";"2010-12-06 00:32:38"
"8259";"9";"0.00";"12.66";"20.26";"20.26";"20.28";"0.00";"2010-12-05 19:17:00";"2010-12-06 00:32:38"
"8260";"9";"0.00";"12.66";"20.28";"20.28";"20.28";"0.00";"2010-12-05 19:32:00";"2010-12-06 00:32:38"
"8261";"7";"0.00";"12.77";"20.28";"13.86";"13.88";"0.00";"2010-12-05 19:32:00";"2010-12-06 03:48:08"
"8262";"7";"0.00";"12.77";"20.28";"13.86";"13.88";"0.00";"2010-12-05 19:47:00";"2010-12-06 03:48:08"
"8263";"7";"0.00";"12.75";"20.26";"13.86";"13.88";"0.00";"2010-12-05 20:02:00";"2010-12-06 03:48:08"
"8264";"7";"0.00";"12.72";"20.28";"13.86";"13.88";"0.00";"2010-12-05 20:17:00";"2010-12-06 03:48:08"
"8265";"7";"0.00";"12.69";"20.26";"13.86";"13.88";"0.00";"2010-12-05 20:32:00";"2010-12-06 03:48:08"
"8266";"7";"0.00";"12.69";"20.26";"13.86";"13.88";"0.00";"2010-12-05 20:47:00";"2010-12-06 03:48:08"
"8267";"7";"0.00";"12.69";"20.26";"13.86";"13.88";"0.00";"2010-12-05 21:02:00";"2010-12-06 03:48:08"
"8268";"7";"0.00";"12.66";"20.26";"13.86";"13.88";"0.00";"2010-12-05 21:17:00";"2010-12-06 03:48:08"
"8269";"7";"0.00";"12.64";"20.26";"13.86";"13.88";"0.00";"2010-12-05 21:32:00";"2010-12-06 03:48:08"
"8270";"7";"0.00";"12.64";"20.26";"13.86";"13.88";"0.00";"2010-12-05 21:47:00";"2010-12-06 03:48:08"
"8271";"7";"0.00";"12.61";"20.26";"13.86";"13.88";"0.00";"2010-12-05 22:02:00";"2010-12-06 03:48:09"
"8272";"7";"0.00";"12.61";"20.26";"13.86";"13.88";"0.00";"2010-12-05 22:18:00";"2010-12-06 03:48:09"
"8273";"7";"0.00";"12.58";"20.26";"13.86";"13.88";"0.00";"2010-12-05 22:33:00";"2010-12-06 03:48:09"
"8274";"7";"0.00";"12.56";"20.26";"13.86";"13.88";"0.00";"2010-12-05 22:48:00";"2010-12-06 03:48:09"
"8275";"9";"0.00";"12.64";"20.26";"20.26";"20.28";"0.00";"2010-12-05 19:47:00";"2010-12-06 04:03:08"
"8276";"9";"0.00";"12.64";"20.26";"20.26";"20.28";"0.00";"2010-12-05 20:02:00";"2010-12-06 04:03:11"
"8277";"9";"0.00";"12.64";"20.28";"20.28";"20.28";"0.00";"2010-12-05 20:17:00";"2010-12-06 04:03:11"
"8278";"9";"0.00";"12.61";"20.28";"20.26";"20.28";"0.00";"2010-12-05 20:32:00";"2010-12-06 04:03:11"
"8279";"9";"0.00";"12.61";"20.26";"20.26";"20.26";"0.00";"2010-12-05 20:47:00";"2010-12-06 04:03:11"
"8280";"9";"0.00";"12.61";"20.26";"20.26";"20.26";"0.00";"2010-12-05 21:02:00";"2010-12-06 04:03:12"
"8281";"9";"0.00";"12.58";"20.26";"20.26";"20.26";"0.00";"2010-12-05 21:17:00";"2010-12-06 04:03:12"
"8282";"9";"0.00";"12.58";"20.26";"20.26";"20.26";"0.00";"2010-12-05 21:32:00";"2010-12-06 04:03:12"
"8283";"9";"0.00";"12.58";"20.26";"20.26";"20.26";"0.00";"2010-12-05 21:47:00";"2010-12-06 04:03:12"
"8284";"9";"0.00";"12.56";"20.26";"20.26";"20.26";"0.00";"2010-12-05 22:02:00";"2010-12-06 04:03:12"
"8285";"9";"0.00";"12.56";"20.26";"20.26";"20.26";"0.00";"2010-12-05 22:17:00";"2010-12-06 04:03:12"
"8286";"9";"0.00";"12.56";"20.26";"20.26";"20.26";"0.00";"2010-12-05 22:32:00";"2010-12-06 04:03:12"
"8287";"9";"0.00";"12.53";"20.26";"20.26";"20.26";"0.00";"2010-12-05 22:47:00";"2010-12-06 04:03:12"
"8288";"9";"0.00";"12.50";"20.23";"20.26";"20.26";"0.00";"2010-12-05 23:02:00";"2010-12-06 04:03:12"
"8289";"7";"0.00";"12.56";"20.23";"13.86";"13.88";"0.00";"2010-12-05 23:03:00";"2010-12-06 07:18:38"
"8290";"7";"0.00";"12.53";"20.23";"13.86";"13.88";"0.00";"2010-12-05 23:18:00";"2010-12-06 07:18:38"
"8291";"7";"0.00";"12.50";"20.23";"13.86";"13.88";"0.00";"2010-12-05 23:33:00";"2010-12-06 07:18:38"
"8292";"7";"0.00";"12.47";"20.23";"13.86";"13.88";"0.00";"2010-12-05 23:48:00";"2010-12-06 07:18:38"
"8293";"7";"0.00";"12.45";"20.23";"13.86";"13.88";"0.00";"2010-12-06 00:03:00";"2010-12-06 07:18:38"
"8294";"7";"0.00";"12.42";"20.23";"13.86";"13.88";"0.00";"2010-12-06 00:18:00";"2010-12-06 07:18:38"
"8295";"7";"0.00";"12.39";"20.23";"13.86";"13.88";"0.00";"2010-12-06 00:33:00";"2010-12-06 07:18:38"
"8296";"7";"0.00";"12.37";"20.23";"13.86";"13.88";"0.00";"2010-12-06 00:48:00";"2010-12-06 07:18:38"
"8297";"7";"0.00";"12.34";"20.23";"13.86";"13.88";"0.00";"2010-12-06 01:03:00";"2010-12-06 07:18:38"
"8298";"7";"0.00";"12.28";"20.23";"13.86";"13.88";"0.00";"2010-12-06 01:18:00";"2010-12-06 07:18:38"
"8299";"7";"0.00";"12.26";"20.23";"13.86";"13.88";"0.00";"2010-12-06 01:33:00";"2010-12-06 07:18:39"
"8300";"7";"0.00";"12.20";"20.23";"13.86";"13.88";"0.00";"2010-12-06 01:48:00";"2010-12-06 07:18:39"
"8301";"7";"0.00";"12.12";"20.23";"13.86";"13.88";"0.00";"2010-12-06 02:03:00";"2010-12-06 07:18:39"
"8302";"7";"0.00";"12.07";"20.20";"13.86";"13.88";"0.00";"2010-12-06 02:18:00";"2010-12-06 07:18:39"
"8303";"9";"0.00";"12.53";"20.23";"20.23";"20.26";"0.00";"2010-12-05 23:18:00";"2010-12-06 07:33:38"
"8304";"9";"0.00";"12.53";"20.23";"20.23";"20.26";"0.00";"2010-12-05 23:33:00";"2010-12-06 07:33:38"
"8305";"9";"0.00";"12.50";"20.23";"20.23";"20.23";"0.00";"2010-12-05 23:48:00";"2010-12-06 07:33:38"
"8306";"9";"0.00";"12.50";"20.23";"20.23";"20.26";"0.00";"2010-12-06 00:03:00";"2010-12-06 07:33:39"
"8307";"9";"0.00";"12.47";"20.23";"20.23";"20.26";"0.00";"2010-12-06 00:18:00";"2010-12-06 07:33:39"
"8308";"9";"0.00";"12.47";"20.23";"20.23";"20.26";"0.00";"2010-12-06 00:33:00";"2010-12-06 07:33:39"
"8309";"9";"0.00";"12.47";"20.23";"20.23";"20.26";"0.00";"2010-12-06 00:48:00";"2010-12-06 07:33:39"
"8310";"9";"0.00";"12.47";"20.23";"20.23";"20.23";"0.00";"2010-12-06 01:03:00";"2010-12-06 07:33:39"
"8311";"9";"0.00";"12.45";"20.23";"20.23";"20.23";"0.00";"2010-12-06 01:18:00";"2010-12-06 07:33:39"
"8312";"9";"0.00";"12.45";"20.23";"20.23";"20.23";"0.00";"2010-12-06 01:33:00";"2010-12-06 07:33:39"
"8313";"9";"0.00";"12.45";"20.23";"20.23";"20.23";"0.00";"2010-12-06 01:48:00";"2010-12-06 07:33:39"
"8314";"9";"0.00";"12.42";"20.23";"20.23";"20.23";"0.00";"2010-12-06 02:03:00";"2010-12-06 07:33:39"
"8315";"9";"0.00";"12.42";"20.23";"20.23";"20.23";"0.00";"2010-12-06 02:18:00";"2010-12-06 07:33:39"
"8316";"9";"0.00";"12.42";"20.23";"20.23";"20.23";"0.00";"2010-12-06 02:33:00";"2010-12-06 07:33:39"
"8317";"9";"0.00";"12.39";"20.23";"20.23";"20.23";"0.00";"2010-12-06 02:48:00";"2010-12-06 11:04:11"
"8318";"9";"0.00";"12.34";"20.20";"20.23";"20.23";"0.00";"2010-12-06 03:03:00";"2010-12-06 11:04:11"
"8319";"9";"0.00";"12.39";"20.23";"20.23";"20.23";"0.00";"2010-12-06 03:18:00";"2010-12-06 11:04:11"
"8320";"9";"0.00";"12.37";"20.23";"20.23";"20.23";"0.00";"2010-12-06 03:33:00";"2010-12-06 11:04:11"
"8321";"9";"0.00";"12.37";"20.23";"20.23";"20.23";"0.00";"2010-12-06 03:48:00";"2010-12-06 11:04:11"
"8322";"9";"0.00";"12.37";"20.23";"20.23";"20.23";"0.00";"2010-12-06 04:03:00";"2010-12-06 11:04:11"
"8323";"9";"0.00";"12.37";"20.23";"20.23";"20.23";"0.00";"2010-12-06 04:18:00";"2010-12-06 11:04:11"
"8324";"9";"0.00";"12.34";"20.23";"20.23";"20.23";"0.00";"2010-12-06 04:33:00";"2010-12-06 11:04:11"
"8325";"9";"0.00";"12.34";"20.23";"20.23";"20.23";"0.00";"2010-12-06 04:48:00";"2010-12-06 11:04:11"
"8326";"9";"0.00";"12.34";"20.23";"20.23";"20.23";"0.00";"2010-12-06 05:03:00";"2010-12-06 11:04:11"
"8327";"9";"0.00";"12.31";"20.20";"20.20";"20.23";"0.00";"2010-12-06 05:18:00";"2010-12-06 11:04:11"
"8328";"9";"0.00";"12.31";"20.23";"20.23";"20.23";"0.00";"2010-12-06 05:33:00";"2010-12-06 11:04:12"
"8329";"9";"0.00";"12.28";"20.23";"20.23";"20.23";"0.00";"2010-12-06 05:48:00";"2010-12-06 11:04:12"
"8330";"9";"0.00";"12.28";"20.23";"20.23";"20.23";"0.00";"2010-12-06 06:03:00";"2010-12-06 11:04:12"
"8331";"9";"0.00";"12.26";"20.23";"20.23";"20.23";"0.00";"2010-12-06 06:19:00";"2010-12-06 14:34:41"
"8332";"9";"0.00";"12.23";"20.23";"20.23";"20.23";"0.00";"2010-12-06 06:34:00";"2010-12-06 14:34:41"
"8333";"9";"0.00";"12.23";"20.23";"20.23";"20.23";"0.00";"2010-12-06 06:49:00";"2010-12-06 14:34:41"
"8334";"9";"8.30";"12.20";"20.23";"20.23";"20.26";"0.00";"2010-12-06 07:04:00";"2010-12-06 14:34:41"
"8335";"9";"11.77";"12.18";"20.26";"20.26";"20.26";"0.00";"2010-12-06 07:19:00";"2010-12-06 14:34:42"
"8336";"9";"12.64";"12.18";"20.28";"20.28";"20.28";"0.00";"2010-12-06 07:34:00";"2010-12-06 14:34:42"
"8337";"9";"12.66";"12.18";"20.26";"20.26";"20.28";"0.00";"2010-12-06 07:49:00";"2010-12-06 14:34:42"
"8338";"9";"12.66";"12.18";"20.26";"20.26";"20.28";"0.00";"2010-12-06 08:04:00";"2010-12-06 14:34:42"
"8339";"9";"12.69";"12.20";"20.28";"20.26";"20.28";"0.00";"2010-12-06 08:19:00";"2010-12-06 14:34:42"
"8340";"9";"12.72";"12.23";"20.26";"20.26";"20.28";"0.00";"2010-12-06 08:34:00";"2010-12-06 14:34:42"
"8341";"9";"12.83";"12.31";"20.28";"20.28";"20.31";"0.00";"2010-12-06 08:49:00";"2010-12-06 14:34:42"
"8342";"9";"12.91";"12.37";"20.31";"20.31";"20.31";"0.00";"2010-12-06 09:04:00";"2010-12-06 14:34:42"
"8343";"9";"12.91";"12.39";"20.31";"20.31";"20.31";"0.00";"2010-12-06 09:19:00";"2010-12-06 14:34:42"
"8344";"9";"12.96";"12.45";"20.28";"20.28";"20.31";"0.00";"2010-12-06 09:34:00";"2010-12-06 14:34:42"
"8345";"7";"12.34";"11.80";"20.42";"13.86";"13.88";"0.00";"2010-12-06 09:09:00";"2010-12-06 17:24:43"
"8346";"7";"12.23";"11.69";"20.45";"13.86";"13.88";"0.00";"2010-12-06 09:24:00";"2010-12-06 17:24:43"
"8347";"7";"12.23";"11.69";"20.45";"13.86";"13.88";"0.00";"2010-12-06 09:39:00";"2010-12-06 17:24:43"
"8348";"7";"12.31";"11.74";"20.47";"13.86";"13.88";"0.00";"2010-12-06 09:54:00";"2010-12-06 17:24:43"
"8349";"7";"12.53";"11.96";"20.53";"13.86";"13.88";"0.00";"2010-12-06 10:09:00";"2010-12-06 17:24:47"
"8350";"7";"12.64";"12.07";"20.58";"13.86";"13.88";"0.00";"2010-12-06 10:24:00";"2010-12-06 17:24:47"
"8351";"7";"12.66";"12.09";"20.55";"13.86";"13.88";"0.00";"2010-12-06 10:39:00";"2010-12-06 17:24:47"
"8352";"7";"12.64";"12.09";"20.55";"13.86";"13.88";"0.00";"2010-12-06 10:54:00";"2010-12-06 17:24:47"
"8353";"7";"12.58";"12.07";"20.50";"13.86";"13.88";"0.00";"2010-12-06 11:09:00";"2010-12-06 17:24:47"
"8354";"7";"12.61";"12.07";"20.50";"13.86";"13.88";"0.00";"2010-12-06 11:24:00";"2010-12-06 17:24:47"
"8355";"7";"12.64";"12.09";"20.53";"13.86";"13.88";"0.00";"2010-12-06 11:39:00";"2010-12-06 17:24:47"
"8356";"7";"12.66";"12.09";"20.53";"13.86";"13.88";"0.00";"2010-12-06 11:54:00";"2010-12-06 17:24:47"
"8357";"7";"12.64";"12.09";"20.53";"13.86";"13.88";"0.00";"2010-12-06 12:09:00";"2010-12-06 17:24:47"
"8358";"7";"12.69";"12.15";"20.53";"13.86";"13.88";"0.00";"2010-12-06 12:24:00";"2010-12-06 17:24:48"
"8359";"9";"12.93";"12.42";"20.31";"20.31";"20.34";"0.00";"2010-12-06 09:50:00";"2010-12-06 18:05:13"
"8360";"9";"13.12";"12.58";"20.34";"20.31";"20.34";"0.00";"2010-12-06 10:05:00";"2010-12-06 18:05:13"
"8361";"9";"13.18";"12.64";"20.37";"20.37";"20.37";"0.00";"2010-12-06 10:20:00";"2010-12-06 18:05:13"
"8362";"9";"13.21";"12.66";"20.37";"20.37";"20.37";"0.00";"2010-12-06 10:35:00";"2010-12-06 18:05:13"
"8363";"9";"13.15";"12.61";"20.37";"20.37";"20.37";"0.00";"2010-12-06 10:50:00";"2010-12-06 18:05:13"
"8364";"9";"13.07";"12.56";"20.31";"20.31";"20.34";"0.00";"2010-12-06 11:05:00";"2010-12-06 18:05:13"
"8365";"9";"13.07";"12.56";"20.34";"20.34";"20.37";"0.00";"2010-12-06 11:20:00";"2010-12-06 18:05:13"
"8366";"9";"13.26";"12.69";"20.34";"20.37";"20.37";"0.00";"2010-12-06 11:35:00";"2010-12-06 18:05:14"
"8367";"9";"13.26";"12.72";"20.34";"20.34";"20.34";"0.00";"2010-12-06 11:50:00";"2010-12-06 18:05:14"
"8368";"9";"13.12";"12.61";"20.34";"20.34";"20.34";"0.00";"2010-12-06 12:05:00";"2010-12-06 18:05:14"
"8369";"9";"13.23";"12.69";"20.37";"20.37";"20.37";"0.00";"2010-12-06 12:20:00";"2010-12-06 18:05:14"
"8370";"9";"13.10";"12.58";"20.31";"20.31";"20.34";"0.00";"2010-12-06 12:35:00";"2010-12-06 18:05:14"
"8371";"9";"13.07";"12.56";"20.31";"20.31";"20.34";"0.00";"2010-12-06 12:50:00";"2010-12-06 18:05:14"
"8372";"9";"12.93";"12.45";"20.31";"20.31";"20.34";"0.00";"2010-12-06 13:05:00";"2010-12-06 18:05:14"
"8373";"9";"12.99";"12.47";"20.31";"20.31";"20.31";"0.00";"2010-12-06 13:20:00";"2010-12-06 21:35:44"
"8374";"9";"12.96";"12.45";"20.34";"20.34";"20.34";"0.00";"2010-12-06 13:35:00";"2010-12-06 21:35:44"
"8375";"9";"12.96";"12.45";"20.34";"20.31";"20.34";"0.00";"2010-12-06 13:50:00";"2010-12-06 21:35:44"
"8376";"9";"12.91";"12.42";"20.31";"20.31";"20.31";"0.00";"2010-12-06 14:05:00";"2010-12-06 21:35:44"
"8377";"9";"12.91";"12.39";"20.31";"20.31";"20.34";"0.00";"2010-12-06 14:20:00";"2010-12-06 21:35:45"
"8378";"9";"12.85";"12.37";"20.31";"20.31";"20.31";"0.00";"2010-12-06 14:35:00";"2010-12-06 21:35:45"
"8379";"9";"12.80";"12.31";"20.31";"20.31";"20.31";"0.00";"2010-12-06 14:50:00";"2010-12-06 21:35:45"
"8380";"9";"12.75";"12.26";"20.31";"20.31";"20.34";"0.00";"2010-12-06 15:05:00";"2010-12-06 21:35:45"
"8381";"9";"12.69";"12.20";"20.28";"20.28";"20.31";"0.00";"2010-12-06 15:20:00";"2010-12-06 21:35:45"
"8382";"9";"12.61";"12.15";"20.28";"20.28";"20.28";"0.00";"2010-12-06 15:35:00";"2010-12-06 21:35:45"
"8383";"9";"12.56";"12.12";"20.28";"20.28";"20.31";"0.00";"2010-12-06 15:50:00";"2010-12-06 21:35:45"
"8384";"9";"12.45";"12.07";"20.28";"20.28";"20.28";"0.00";"2010-12-06 16:05:00";"2010-12-06 21:35:45"
"8385";"9";"10.25";"12.01";"20.28";"20.28";"20.28";"0.00";"2010-12-06 16:20:00";"2010-12-06 21:35:45"
"8386";"9";"4.50";"11.99";"20.26";"20.26";"20.26";"0.00";"2010-12-06 16:35:00";"2010-12-06 21:35:45"
"8387";"9";"0.00";"11.93";"20.26";"20.26";"20.26";"0.00";"2010-12-06 16:51:00";"2010-12-07 01:06:16"
"8388";"9";"0.00";"11.88";"20.26";"20.26";"20.26";"0.00";"2010-12-06 17:06:00";"2010-12-07 01:06:16"
"8389";"9";"0.00";"11.85";"20.26";"20.26";"20.26";"0.00";"2010-12-06 17:21:00";"2010-12-07 01:06:16"
"8390";"9";"0.00";"11.80";"20.26";"20.26";"20.26";"0.00";"2010-12-06 17:36:00";"2010-12-07 01:06:16"
"8391";"9";"0.00";"11.74";"20.26";"20.26";"20.28";"0.00";"2010-12-06 17:51:00";"2010-12-07 01:06:16"
"8392";"9";"0.00";"11.71";"20.26";"20.26";"20.26";"0.00";"2010-12-06 18:06:00";"2010-12-07 01:06:16"
"8393";"9";"0.00";"11.66";"20.26";"20.26";"20.26";"0.00";"2010-12-06 18:21:00";"2010-12-07 01:06:16"
"8394";"9";"0.00";"11.61";"20.26";"20.26";"20.26";"0.00";"2010-12-06 18:36:00";"2010-12-07 01:06:16"
"8395";"9";"0.00";"11.55";"20.26";"20.26";"20.26";"0.00";"2010-12-06 18:51:00";"2010-12-07 01:06:16"
"8396";"9";"0.00";"11.50";"20.26";"20.26";"20.26";"0.00";"2010-12-06 19:06:00";"2010-12-07 01:06:16"
"8397";"9";"0.00";"11.42";"20.26";"20.26";"20.26";"0.00";"2010-12-06 19:21:00";"2010-12-07 01:06:17"
"8398";"9";"0.00";"11.36";"20.26";"20.26";"20.26";"0.00";"2010-12-06 19:36:00";"2010-12-07 01:06:17"
"8399";"9";"0.00";"11.28";"20.26";"20.26";"20.28";"0.00";"2010-12-06 19:51:00";"2010-12-07 01:06:17"
"8400";"9";"0.00";"11.20";"20.28";"20.28";"20.28";"0.00";"2010-12-06 20:06:00";"2010-12-07 01:06:17"
"8401";"7";"12.37";"11.80";"20.37";"13.86";"13.88";"0.00";"2010-12-07 08:59:00";"2010-12-07 17:14:37"
"8402";"7";"12.53";"11.96";"20.58";"13.86";"13.88";"0.00";"2010-12-07 09:14:00";"2010-12-07 17:14:37"
"8403";"7";"12.72";"12.12";"20.72";"13.86";"13.88";"0.00";"2010-12-07 09:29:00";"2010-12-07 17:14:37"
"8404";"7";"12.80";"12.20";"20.69";"13.86";"13.88";"0.00";"2010-12-07 09:44:00";"2010-12-07 17:14:37"
"8405";"7";"13.02";"12.42";"20.83";"13.86";"13.88";"0.00";"2010-12-07 09:59:00";"2010-12-07 17:14:38"
"8406";"7";"12.96";"12.39";"20.77";"13.86";"13.88";"0.00";"2010-12-07 10:14:00";"2010-12-07 17:14:38"
"8407";"7";"12.93";"12.39";"20.66";"13.86";"13.88";"0.00";"2010-12-07 10:29:00";"2010-12-07 17:14:38"
"8408";"7";"12.91";"12.37";"20.58";"13.86";"13.88";"0.00";"2010-12-07 10:44:00";"2010-12-07 17:14:38"
"8409";"7";"12.99";"12.42";"20.58";"13.86";"13.88";"0.00";"2010-12-07 10:59:00";"2010-12-07 17:14:38"
"8410";"7";"13.02";"12.45";"20.61";"13.86";"13.88";"0.00";"2010-12-07 11:14:00";"2010-12-07 17:14:38"
"8411";"7";"13.10";"12.53";"20.61";"13.86";"13.88";"0.00";"2010-12-07 11:29:00";"2010-12-07 17:14:38"
"8412";"7";"13.10";"12.53";"20.61";"13.86";"13.88";"0.00";"2010-12-07 11:44:00";"2010-12-07 17:14:38"
"8413";"7";"13.21";"12.64";"20.66";"13.86";"13.88";"0.00";"2010-12-07 11:59:00";"2010-12-07 17:14:38"
"8414";"7";"13.40";"12.77";"20.74";"13.86";"13.88";"0.00";"2010-12-07 12:14:00";"2010-12-07 17:14:38"
"8415";"9";"12.15";"11.63";"20.31";"20.31";"20.34";"0.00";"2010-12-07 09:10:00";"2010-12-07 17:25:18"
"8416";"9";"12.12";"11.61";"20.34";"20.34";"20.34";"0.00";"2010-12-07 09:25:00";"2010-12-07 17:25:18"
"8417";"9";"12.18";"11.66";"20.37";"20.37";"20.37";"0.00";"2010-12-07 09:40:00";"2010-12-07 17:25:18"
"8418";"9";"12.85";"12.26";"20.39";"20.39";"20.42";"0.00";"2010-12-07 09:55:00";"2010-12-07 17:25:18"
"8419";"9";"12.91";"12.34";"20.39";"20.39";"20.42";"0.00";"2010-12-07 10:10:00";"2010-12-07 17:25:18"
"8420";"9";"12.61";"12.07";"20.39";"20.39";"20.39";"0.00";"2010-12-07 10:25:00";"2010-12-07 17:25:18"
"8421";"9";"12.61";"12.09";"20.37";"20.37";"20.37";"0.00";"2010-12-07 10:40:00";"2010-12-07 17:25:18"
"8422";"9";"12.99";"12.39";"20.37";"20.37";"20.37";"0.00";"2010-12-07 10:55:00";"2010-12-07 17:25:18"
"8423";"9";"12.80";"12.26";"20.39";"20.39";"20.39";"0.00";"2010-12-07 11:10:00";"2010-12-07 17:25:18"
"8424";"9";"12.91";"12.37";"20.37";"20.37";"20.37";"0.00";"2010-12-07 11:25:00";"2010-12-07 17:25:18"
"8425";"9";"13.02";"12.47";"20.39";"20.39";"20.39";"0.00";"2010-12-07 11:40:00";"2010-12-07 17:25:18"
"8426";"9";"13.21";"12.64";"20.42";"20.42";"20.42";"0.00";"2010-12-07 11:55:00";"2010-12-07 17:25:18"
"8427";"9";"13.86";"13.23";"20.47";"20.47";"20.47";"0.00";"2010-12-07 12:10:00";"2010-12-07 17:25:18"
"8428";"9";"13.53";"12.93";"20.42";"20.42";"20.42";"0.00";"2010-12-07 12:25:00";"2010-12-07 17:25:18"
"8429";"7";"13.34";"12.75";"20.72";"13.86";"13.88";"0.00";"2010-12-07 12:30:00";"2010-12-07 20:45:07"
"8430";"7";"13.31";"12.75";"20.69";"13.86";"13.88";"0.00";"2010-12-07 12:45:00";"2010-12-07 20:45:07"
"8431";"7";"13.40";"12.80";"20.66";"13.86";"13.88";"0.00";"2010-12-07 13:00:00";"2010-12-07 20:45:07"
"8432";"7";"13.50";"12.88";"20.72";"13.86";"13.88";"0.00";"2010-12-07 13:15:00";"2010-12-07 20:45:07"
"8433";"7";"13.48";"12.88";"20.66";"13.86";"13.88";"0.00";"2010-12-07 13:30:00";"2010-12-07 20:45:08"
"8434";"7";"13.53";"12.91";"20.66";"13.86";"13.88";"0.00";"2010-12-07 13:45:00";"2010-12-07 20:45:08"
"8435";"7";"13.45";"12.88";"20.66";"13.86";"13.88";"0.00";"2010-12-07 14:00:00";"2010-12-07 20:45:08"
"8436";"7";"13.56";"12.93";"20.64";"13.86";"13.88";"0.00";"2010-12-07 14:15:00";"2010-12-07 20:45:08"
"8437";"7";"13.50";"12.91";"20.66";"13.86";"13.88";"0.00";"2010-12-07 14:30:00";"2010-12-07 20:45:08"
"8438";"7";"13.40";"12.83";"20.64";"13.86";"13.88";"0.00";"2010-12-07 14:45:00";"2010-12-07 20:45:08"
"8439";"7";"13.37";"12.83";"20.55";"13.86";"13.88";"0.00";"2010-12-07 15:00:00";"2010-12-07 20:45:08"
"8440";"7";"13.34";"12.80";"20.53";"13.86";"13.88";"0.00";"2010-12-07 15:15:00";"2010-12-07 20:45:08"
"8441";"7";"13.29";"12.77";"20.47";"13.86";"13.88";"0.00";"2010-12-07 15:30:00";"2010-12-07 20:45:08"
"8442";"7";"13.26";"12.72";"20.45";"13.86";"13.88";"0.00";"2010-12-07 15:45:00";"2010-12-07 20:45:08"
"8443";"9";"13.40";"12.83";"20.39";"20.39";"20.39";"0.00";"2010-12-07 12:40:00";"2010-12-07 20:55:47"
"8444";"9";"13.42";"12.85";"20.39";"20.39";"20.39";"0.00";"2010-12-07 12:55:00";"2010-12-07 20:55:48"
"8445";"9";"14.07";"13.42";"20.47";"20.47";"20.47";"0.00";"2010-12-07 13:10:00";"2010-12-07 20:55:48"
"8446";"9";"13.50";"12.93";"20.45";"20.45";"20.47";"0.00";"2010-12-07 13:25:00";"2010-12-07 20:55:48"
"8447";"9";"13.64";"13.04";"20.42";"20.42";"20.42";"0.00";"2010-12-07 13:40:00";"2010-12-07 20:55:48"
"8448";"9";"13.64";"13.07";"20.45";"20.45";"20.45";"0.00";"2010-12-07 13:55:00";"2010-12-07 20:55:48"
"8449";"9";"14.53";"13.83";"20.42";"20.42";"20.42";"0.00";"2010-12-07 14:10:00";"2010-12-07 20:55:48"
"8450";"9";"13.72";"13.12";"20.39";"20.39";"20.39";"0.00";"2010-12-07 14:25:00";"2010-12-07 20:55:48"
"8451";"9";"13.40";"12.88";"20.42";"20.42";"20.42";"0.00";"2010-12-07 14:40:00";"2010-12-07 20:55:48"
"8452";"9";"13.40";"12.85";"20.37";"20.37";"20.37";"0.00";"2010-12-07 14:55:00";"2010-12-07 20:55:48"
"8453";"9";"13.23";"12.75";"20.39";"20.39";"20.39";"0.00";"2010-12-07 15:10:00";"2010-12-07 20:55:48"
"8454";"9";"13.21";"12.69";"20.34";"20.37";"20.37";"0.00";"2010-12-07 15:25:00";"2010-12-07 20:55:48"
"8455";"9";"13.10";"12.61";"20.31";"20.31";"20.34";"0.00";"2010-12-07 15:40:00";"2010-12-07 20:55:48"
"8456";"9";"13.02";"12.56";"20.31";"20.31";"20.31";"0.00";"2010-12-07 15:55:00";"2010-12-07 20:55:48"
"8457";"7";"13.18";"12.69";"20.39";"13.86";"13.88";"0.00";"2010-12-07 16:00:00";"2010-12-08 00:15:39"
"8458";"7";"13.10";"12.66";"20.39";"13.86";"13.88";"0.00";"2010-12-07 16:15:00";"2010-12-08 00:15:39"
"8459";"7";"6.45";"12.64";"20.37";"13.86";"13.88";"0.00";"2010-12-07 16:30:00";"2010-12-08 00:15:39"
"8460";"7";"0.00";"12.61";"20.34";"13.86";"13.88";"0.00";"2010-12-07 16:45:00";"2010-12-08 00:15:39"
"8461";"7";"0.00";"12.58";"20.34";"13.86";"13.88";"0.00";"2010-12-07 17:00:00";"2010-12-08 00:15:39"
"8462";"7";"0.00";"12.56";"20.34";"13.86";"13.88";"0.00";"2010-12-07 17:15:00";"2010-12-08 00:15:39"
"8463";"7";"0.00";"12.53";"20.31";"13.86";"13.88";"0.00";"2010-12-07 17:30:00";"2010-12-08 00:15:39"
"8464";"7";"0.00";"12.50";"20.31";"13.86";"13.88";"0.00";"2010-12-07 17:45:00";"2010-12-08 00:15:39"
"8465";"7";"0.00";"12.45";"20.28";"13.86";"13.88";"0.00";"2010-12-07 18:00:00";"2010-12-08 00:15:39"
"8466";"7";"0.00";"12.42";"20.28";"13.86";"13.88";"0.00";"2010-12-07 18:15:00";"2010-12-08 00:15:39"
"8467";"7";"0.00";"12.39";"20.28";"13.86";"13.88";"0.00";"2010-12-07 18:30:00";"2010-12-08 00:15:39"
"8468";"7";"0.00";"12.34";"20.28";"13.86";"13.88";"0.00";"2010-12-07 18:45:00";"2010-12-08 00:15:39"
"8469";"7";"0.00";"12.28";"20.28";"13.86";"13.88";"0.00";"2010-12-07 19:00:00";"2010-12-08 00:15:39"
"8470";"7";"0.00";"12.23";"20.28";"13.86";"13.88";"0.00";"2010-12-07 19:15:00";"2010-12-08 00:15:39"
"8471";"9";"12.96";"12.53";"20.31";"20.31";"20.34";"0.00";"2010-12-07 16:11:00";"2010-12-08 00:26:23"
"8472";"9";"9.87";"12.47";"20.31";"20.31";"20.31";"0.00";"2010-12-07 16:26:00";"2010-12-08 00:26:23"
"8473";"9";"4.09";"12.45";"20.31";"20.31";"20.31";"0.00";"2010-12-07 16:41:00";"2010-12-08 00:26:23"
"8474";"9";"0.00";"12.45";"20.28";"20.28";"20.28";"0.00";"2010-12-07 16:56:00";"2010-12-08 00:26:23"
"8475";"9";"0.00";"12.42";"20.28";"20.28";"20.28";"0.00";"2010-12-07 17:11:00";"2010-12-08 00:26:23"
"8476";"9";"0.00";"12.42";"20.26";"20.26";"20.26";"0.00";"2010-12-07 17:26:00";"2010-12-08 00:26:23"
"8477";"9";"0.00";"12.39";"20.28";"20.28";"20.28";"0.00";"2010-12-07 17:41:00";"2010-12-08 00:26:23"
"8478";"9";"0.00";"12.39";"20.28";"20.28";"20.28";"0.00";"2010-12-07 17:56:00";"2010-12-08 00:26:23"
"8479";"9";"0.00";"12.37";"20.26";"20.26";"20.28";"0.00";"2010-12-07 18:11:00";"2010-12-08 00:26:23"
"8480";"9";"0.00";"12.34";"20.26";"20.26";"20.28";"0.00";"2010-12-07 18:26:00";"2010-12-08 00:26:23"
"8481";"9";"0.00";"12.31";"20.28";"20.28";"20.28";"0.00";"2010-12-07 18:41:00";"2010-12-08 00:26:23"
"8482";"9";"0.00";"12.28";"20.28";"20.28";"20.28";"0.00";"2010-12-07 18:56:00";"2010-12-08 00:26:23"
"8483";"9";"0.00";"12.26";"20.28";"20.28";"20.28";"0.00";"2010-12-07 19:11:00";"2010-12-08 00:26:23"
"8484";"9";"0.00";"12.23";"20.28";"20.28";"20.28";"0.00";"2010-12-07 19:26:00";"2010-12-08 00:26:23"
"8485";"9";"0.00";"12.20";"20.28";"20.28";"20.28";"0.00";"2010-12-07 19:41:00";"2010-12-08 03:56:50"
"8486";"9";"0.00";"12.20";"20.26";"20.28";"20.28";"0.00";"2010-12-07 19:56:00";"2010-12-08 03:56:50"
"8487";"9";"0.00";"12.15";"20.26";"20.26";"20.28";"0.00";"2010-12-07 20:11:00";"2010-12-08 03:56:51"
"8488";"9";"0.00";"12.12";"20.28";"20.26";"20.28";"0.00";"2010-12-07 20:26:00";"2010-12-08 03:56:51"
"8489";"9";"0.00";"12.09";"20.26";"20.26";"20.26";"0.00";"2010-12-07 20:41:00";"2010-12-08 03:56:52"
"8490";"9";"0.00";"12.04";"20.26";"20.26";"20.26";"0.00";"2010-12-07 20:56:00";"2010-12-08 03:56:52"
"8491";"9";"0.00";"12.01";"20.26";"20.26";"20.26";"0.00";"2010-12-07 21:11:00";"2010-12-08 03:56:52"
"8492";"9";"0.00";"11.96";"20.26";"20.26";"20.26";"0.00";"2010-12-07 21:26:00";"2010-12-08 03:56:53"
"8493";"9";"0.00";"11.90";"20.26";"20.26";"20.26";"0.00";"2010-12-07 21:41:00";"2010-12-08 03:56:53"
"8494";"9";"0.00";"11.88";"20.23";"20.23";"20.26";"0.00";"2010-12-07 21:56:00";"2010-12-08 03:56:53"
"8495";"9";"0.00";"11.82";"20.26";"20.26";"20.26";"0.00";"2010-12-07 22:11:00";"2010-12-08 03:56:53"
"8496";"9";"0.00";"11.77";"20.23";"20.23";"20.26";"0.00";"2010-12-07 22:26:00";"2010-12-08 03:56:53"
"8497";"9";"0.00";"11.71";"20.23";"20.23";"20.26";"0.00";"2010-12-07 22:41:00";"2010-12-08 03:56:53"
"8498";"9";"0.00";"11.66";"20.23";"20.23";"20.26";"0.00";"2010-12-07 22:56:00";"2010-12-08 03:56:53"
"8499";"7";"12.12";"11.61";"20.34";"13.86";"13.88";"0.00";"2010-12-08 08:58:00";"2010-12-08 17:13:35"
"8500";"7";"12.34";"11.77";"20.50";"13.86";"13.88";"0.00";"2010-12-08 09:13:00";"2010-12-08 17:13:36"
"8501";"7";"12.45";"11.93";"20.64";"13.86";"13.88";"0.00";"2010-12-08 09:28:00";"2010-12-08 17:13:37"
"8502";"7";"12.80";"12.23";"20.74";"13.86";"13.88";"0.00";"2010-12-08 09:43:00";"2010-12-08 17:13:38"
"8503";"7";"12.99";"12.39";"20.77";"13.86";"13.88";"0.00";"2010-12-08 09:58:00";"2010-12-08 17:13:39"
"8504";"7";"13.15";"12.56";"20.80";"13.86";"13.88";"0.00";"2010-12-08 10:13:00";"2010-12-08 17:13:43"
"8505";"7";"13.29";"12.66";"20.85";"13.86";"13.88";"0.00";"2010-12-08 10:28:00";"2010-12-08 17:13:44"
"8506";"7";"13.40";"12.80";"20.85";"13.86";"13.88";"0.00";"2010-12-08 10:43:00";"2010-12-08 17:13:45"
"8507";"7";"13.50";"12.91";"20.91";"13.86";"13.88";"0.00";"2010-12-08 10:58:00";"2010-12-08 17:13:46"
"8508";"7";"13.59";"12.96";"20.91";"13.86";"13.88";"0.00";"2010-12-08 11:13:00";"2010-12-08 17:13:47"
"8509";"7";"13.67";"13.04";"20.93";"13.86";"13.88";"0.00";"2010-12-08 11:28:00";"2010-12-08 17:13:48"
"8510";"7";"13.72";"13.07";"20.93";"13.86";"13.88";"0.00";"2010-12-08 11:43:00";"2010-12-08 17:13:49"
"8511";"7";"13.75";"13.12";"20.93";"13.86";"13.88";"0.00";"2010-12-08 11:58:00";"2010-12-08 17:13:51"
"8512";"7";"13.67";"13.07";"20.93";"13.86";"13.88";"0.00";"2010-12-08 12:13:00";"2010-12-08 17:13:52"
"8513";"9";"11.99";"11.50";"20.26";"20.26";"20.26";"0.00";"2010-12-08 09:01:00";"2010-12-08 17:16:33"
"8514";"9";"11.90";"11.42";"20.28";"20.28";"20.31";"0.00";"2010-12-08 09:16:00";"2010-12-08 17:16:34"
"8515";"9";"11.96";"11.47";"20.28";"20.28";"20.31";"0.00";"2010-12-08 09:31:00";"2010-12-08 17:16:36"
"8516";"9";"12.18";"11.66";"20.31";"20.31";"20.34";"0.00";"2010-12-08 09:46:00";"2010-12-08 17:16:37"
"8517";"9";"12.69";"12.15";"20.31";"20.31";"20.31";"0.00";"2010-12-08 10:01:00";"2010-12-08 17:16:38"
"8518";"9";"12.80";"12.23";"20.37";"20.37";"20.37";"0.00";"2010-12-08 10:16:00";"2010-12-08 17:16:39"
"8519";"9";"13.12";"12.56";"20.42";"20.42";"20.45";"0.00";"2010-12-08 10:31:00";"2010-12-08 17:16:40"
"8520";"9";"13.45";"12.80";"20.47";"20.47";"20.50";"0.00";"2010-12-08 10:46:00";"2010-12-08 17:16:41"
"8521";"9";"13.83";"13.18";"20.55";"20.55";"20.55";"0.00";"2010-12-08 11:01:00";"2010-12-08 17:16:42"
"8522";"9";"14.07";"13.42";"20.50";"20.50";"20.53";"0.00";"2010-12-08 11:16:00";"2010-12-08 17:16:43"
"8523";"9";"14.37";"13.69";"20.55";"20.55";"20.55";"0.00";"2010-12-08 11:31:00";"2010-12-08 17:16:44"
"8524";"9";"14.59";"13.88";"20.50";"20.50";"20.53";"0.00";"2010-12-08 11:46:00";"2010-12-08 17:16:45"
"8525";"9";"14.67";"13.97";"20.50";"20.50";"20.50";"0.00";"2010-12-08 12:01:00";"2010-12-08 17:16:46"
"8526";"9";"14.75";"14.05";"20.45";"20.45";"20.47";"0.00";"2010-12-08 12:16:00";"2010-12-08 17:16:47"
"8527";"7";"13.80";"13.18";"20.88";"13.86";"13.88";"0.00";"2010-12-08 12:28:00";"2010-12-08 20:44:06"
"8528";"7";"13.83";"13.21";"20.88";"13.86";"13.88";"0.00";"2010-12-08 12:43:00";"2010-12-08 20:44:06"
"8529";"7";"13.86";"13.23";"20.85";"13.86";"13.88";"0.00";"2010-12-08 12:58:00";"2010-12-08 20:44:06"
"8530";"7";"13.86";"13.23";"20.83";"13.86";"13.88";"0.00";"2010-12-08 13:13:00";"2010-12-08 20:44:06"
"8531";"7";"13.86";"13.26";"20.80";"13.86";"13.88";"0.00";"2010-12-08 13:28:00";"2010-12-08 20:44:06"
"8532";"7";"13.86";"13.26";"20.80";"13.86";"13.88";"0.00";"2010-12-08 13:43:00";"2010-12-08 20:44:07"
"8533";"7";"13.86";"13.23";"20.77";"13.86";"13.88";"0.00";"2010-12-08 13:58:00";"2010-12-08 20:44:07"
"8534";"7";"13.83";"13.23";"20.77";"13.86";"13.88";"0.00";"2010-12-08 14:13:00";"2010-12-08 20:44:07"
"8535";"7";"13.83";"13.23";"20.74";"13.86";"13.88";"0.00";"2010-12-08 14:28:00";"2010-12-08 20:44:07"
"8536";"7";"13.80";"13.21";"20.72";"13.86";"13.88";"0.00";"2010-12-08 14:43:00";"2010-12-08 20:44:07"
"8537";"7";"13.78";"13.21";"20.66";"13.86";"13.88";"0.00";"2010-12-08 14:58:00";"2010-12-08 20:44:07"
"8538";"7";"13.75";"13.18";"20.64";"13.86";"13.88";"0.00";"2010-12-08 15:13:00";"2010-12-08 20:44:07"
"8539";"7";"13.72";"13.15";"20.58";"13.86";"13.88";"0.00";"2010-12-08 15:28:00";"2010-12-08 20:44:07"
"8540";"7";"13.67";"13.12";"20.50";"13.86";"13.88";"0.00";"2010-12-08 15:43:00";"2010-12-08 20:44:08"
"8541";"9";"14.81";"14.10";"20.50";"20.53";"20.53";"0.00";"2010-12-08 12:31:00";"2010-12-08 20:47:06"
"8542";"9";"14.81";"14.10";"20.55";"20.55";"20.55";"0.00";"2010-12-08 12:46:00";"2010-12-08 20:47:06"
"8543";"9";"14.83";"14.13";"20.47";"20.47";"20.47";"0.00";"2010-12-08 13:01:00";"2010-12-08 20:47:06"
"8544";"9";"14.81";"14.13";"20.47";"20.47";"20.47";"0.00";"2010-12-08 13:16:00";"2010-12-08 20:47:06"
"8545";"9";"14.81";"14.13";"20.45";"20.45";"20.45";"0.00";"2010-12-08 13:31:00";"2010-12-08 20:47:07"
"8546";"9";"14.78";"14.10";"20.47";"20.47";"20.50";"0.00";"2010-12-08 13:46:00";"2010-12-08 20:47:07"
"8547";"9";"14.72";"14.07";"20.50";"20.50";"20.53";"0.00";"2010-12-08 14:01:00";"2010-12-08 20:47:07"
"8548";"9";"14.70";"14.02";"20.50";"20.50";"20.53";"0.00";"2010-12-08 14:16:00";"2010-12-08 20:47:08"
"8549";"9";"14.62";"13.97";"20.47";"20.47";"20.47";"0.00";"2010-12-08 14:31:00";"2010-12-08 20:47:08"
"8550";"9";"14.51";"13.88";"20.47";"20.47";"20.50";"0.00";"2010-12-08 14:46:00";"2010-12-08 20:47:08"
"8551";"9";"14.45";"13.83";"20.47";"20.47";"20.47";"0.00";"2010-12-08 15:01:00";"2010-12-08 20:47:12"
"8552";"9";"14.32";"13.72";"20.45";"20.45";"20.45";"0.00";"2010-12-08 15:16:00";"2010-12-08 20:47:12"
"8553";"9";"13.97";"13.40";"20.42";"20.42";"20.45";"0.00";"2010-12-08 15:31:00";"2010-12-08 20:47:12"
"8554";"9";"13.97";"13.37";"20.34";"20.34";"20.34";"0.00";"2010-12-08 15:46:00";"2010-12-08 20:47:13"
"8555";"7";"13.61";"13.07";"20.47";"13.86";"13.88";"0.00";"2010-12-08 15:59:00";"2010-12-09 00:14:55"
"8556";"7";"13.53";"13.04";"20.39";"13.86";"13.88";"0.00";"2010-12-08 16:14:00";"2010-12-09 00:14:55"
"8557";"7";"8.16";"13.02";"20.34";"13.86";"13.88";"0.00";"2010-12-08 16:29:00";"2010-12-09 00:14:55"
"8558";"7";"0.24";"13.02";"20.31";"13.86";"13.88";"0.00";"2010-12-08 16:44:00";"2010-12-09 00:14:55"
"8559";"7";"0.00";"12.99";"20.28";"13.86";"13.88";"0.00";"2010-12-08 16:59:00";"2010-12-09 00:14:55"
"8560";"7";"0.00";"12.99";"20.26";"13.86";"13.88";"0.00";"2010-12-08 17:14:00";"2010-12-09 00:14:55"
"8561";"7";"0.00";"12.96";"20.26";"13.86";"13.88";"0.00";"2010-12-08 17:29:00";"2010-12-09 00:14:55"
"8562";"7";"0.00";"12.96";"20.26";"13.86";"13.88";"0.00";"2010-12-08 17:44:00";"2010-12-09 00:14:55"
"8563";"7";"0.00";"12.93";"20.26";"13.86";"13.88";"0.00";"2010-12-08 17:59:00";"2010-12-09 00:14:55"
"8564";"7";"0.00";"12.93";"20.23";"13.86";"13.88";"0.00";"2010-12-08 18:14:00";"2010-12-09 00:14:55"
"8565";"7";"0.00";"12.91";"20.23";"13.86";"13.88";"0.00";"2010-12-08 18:29:00";"2010-12-09 00:14:55"
"8566";"7";"0.00";"12.91";"20.23";"13.86";"13.88";"0.00";"2010-12-08 18:44:00";"2010-12-09 00:14:55"
"8567";"7";"0.00";"12.91";"20.23";"13.86";"13.88";"0.00";"2010-12-08 18:59:00";"2010-12-09 00:14:58"
"8568";"7";"0.00";"12.88";"20.20";"13.86";"13.88";"0.00";"2010-12-08 19:14:00";"2010-12-09 00:14:58"
"8569";"9";"13.56";"13.04";"20.37";"20.37";"20.37";"0.00";"2010-12-08 16:02:00";"2010-12-09 00:17:34"
"8570";"9";"13.31";"12.88";"20.31";"20.28";"20.31";"0.00";"2010-12-08 16:17:00";"2010-12-09 00:17:35"
"8571";"9";"9.65";"12.85";"20.26";"20.26";"20.28";"0.00";"2010-12-08 16:32:00";"2010-12-09 00:17:35"
"8572";"9";"1.71";"12.83";"20.23";"20.23";"20.23";"0.00";"2010-12-08 16:47:00";"2010-12-09 00:17:35"
"8573";"9";"0.00";"12.80";"20.23";"20.23";"20.26";"0.00";"2010-12-08 17:02:00";"2010-12-09 00:17:35"
"8574";"9";"0.00";"12.80";"20.26";"20.26";"20.26";"0.00";"2010-12-08 17:17:00";"2010-12-09 00:17:35"
"8575";"9";"0.00";"12.80";"20.23";"20.23";"20.26";"0.00";"2010-12-08 17:32:00";"2010-12-09 00:17:35"
"8576";"9";"0.00";"12.77";"20.23";"20.23";"20.23";"0.00";"2010-12-08 17:47:00";"2010-12-09 00:17:35"
"8577";"9";"0.00";"12.77";"20.23";"20.23";"20.23";"0.00";"2010-12-08 18:02:00";"2010-12-09 00:17:35"
"8578";"9";"0.00";"12.77";"20.23";"20.23";"20.26";"0.00";"2010-12-08 18:17:00";"2010-12-09 00:17:35"
"8579";"9";"0.00";"12.75";"20.23";"20.23";"20.26";"0.00";"2010-12-08 18:32:00";"2010-12-09 00:17:35"
"8580";"9";"0.00";"12.75";"20.23";"20.23";"20.23";"0.00";"2010-12-08 18:47:00";"2010-12-09 00:17:35"
"8581";"9";"0.00";"12.75";"20.20";"20.20";"20.23";"0.00";"2010-12-08 19:02:00";"2010-12-09 00:17:35"
"8582";"9";"0.00";"12.72";"20.20";"20.20";"20.23";"0.00";"2010-12-08 19:17:00";"2010-12-09 00:17:35"
"8583";"7";"0.00";"12.88";"20.20";"13.86";"13.88";"0.00";"2010-12-08 19:30:00";"2010-12-09 03:45:07"
"8584";"7";"0.00";"12.85";"20.20";"13.86";"13.88";"0.00";"2010-12-08 19:45:00";"2010-12-09 03:45:07"
"8585";"7";"0.00";"12.85";"20.20";"13.86";"13.88";"0.00";"2010-12-08 20:00:00";"2010-12-09 03:45:07"
"8586";"7";"0.00";"12.83";"20.20";"13.86";"13.88";"0.00";"2010-12-08 20:15:00";"2010-12-09 03:45:07"
"8587";"7";"0.00";"12.83";"20.20";"13.86";"13.88";"0.00";"2010-12-08 20:30:00";"2010-12-09 03:45:07"
"8588";"7";"0.00";"12.83";"20.20";"13.86";"13.88";"0.00";"2010-12-08 20:45:00";"2010-12-09 03:45:07"
"8589";"7";"0.00";"12.80";"20.20";"13.86";"13.88";"0.00";"2010-12-08 21:00:00";"2010-12-09 03:45:07"
"8590";"7";"0.00";"12.80";"20.20";"13.86";"13.88";"0.00";"2010-12-08 21:15:00";"2010-12-09 03:45:07"
"8591";"7";"0.00";"12.77";"20.20";"13.86";"13.88";"0.00";"2010-12-08 21:30:00";"2010-12-09 03:45:07"
"8592";"7";"0.00";"12.75";"20.20";"13.86";"13.88";"0.00";"2010-12-08 21:45:00";"2010-12-09 03:45:08"
"8593";"7";"0.00";"12.75";"20.20";"13.86";"13.88";"0.00";"2010-12-08 22:00:00";"2010-12-09 03:45:08"
"8594";"7";"0.00";"12.72";"20.20";"13.86";"13.88";"0.00";"2010-12-08 22:15:00";"2010-12-09 03:45:08"
"8595";"7";"0.00";"12.72";"20.20";"13.86";"13.88";"0.00";"2010-12-08 22:30:00";"2010-12-09 03:45:08"
"8596";"7";"0.00";"12.69";"20.18";"13.86";"13.88";"0.00";"2010-12-08 22:45:00";"2010-12-09 03:45:08"
"8597";"9";"0.00";"12.72";"20.23";"20.23";"20.23";"0.00";"2010-12-08 19:32:00";"2010-12-09 03:48:06"
"8598";"9";"0.00";"12.72";"20.23";"20.23";"20.23";"0.00";"2010-12-08 19:47:00";"2010-12-09 03:48:06"
"8599";"9";"0.00";"12.72";"20.23";"20.23";"20.23";"0.00";"2010-12-08 20:02:00";"2010-12-09 03:48:06"
"8600";"9";"0.00";"12.69";"20.23";"20.23";"20.23";"0.00";"2010-12-08 20:17:00";"2010-12-09 03:48:06"
"8601";"9";"0.00";"12.69";"20.23";"20.23";"20.26";"0.00";"2010-12-08 20:32:00";"2010-12-09 03:48:06"
"8602";"9";"0.00";"12.69";"20.23";"20.23";"20.23";"0.00";"2010-12-08 20:47:00";"2010-12-09 03:48:06"
"8603";"9";"0.00";"12.69";"20.23";"20.23";"20.23";"0.00";"2010-12-08 21:02:00";"2010-12-09 03:48:06"
"8604";"9";"0.00";"12.66";"20.23";"20.23";"20.23";"0.00";"2010-12-08 21:17:00";"2010-12-09 03:48:06"
"8605";"9";"0.00";"12.66";"20.20";"20.23";"20.23";"0.00";"2010-12-08 21:32:00";"2010-12-09 03:48:06"
"8606";"9";"0.00";"12.66";"20.20";"20.20";"20.23";"0.00";"2010-12-08 21:47:00";"2010-12-09 03:48:06"
"8607";"9";"0.00";"12.64";"20.20";"20.20";"20.23";"0.00";"2010-12-08 22:02:00";"2010-12-09 03:48:06"
"8608";"9";"0.00";"12.64";"20.20";"20.20";"20.23";"0.00";"2010-12-08 22:17:00";"2010-12-09 03:48:06"
"8609";"9";"0.00";"12.64";"20.20";"20.20";"20.23";"0.00";"2010-12-08 22:32:00";"2010-12-09 03:48:07"
"8610";"9";"0.00";"12.64";"20.20";"20.20";"20.20";"0.00";"2010-12-08 22:47:00";"2010-12-09 03:48:07"
"8611";"7";"0.00";"12.69";"20.18";"13.86";"13.88";"0.00";"2010-12-08 23:00:00";"2010-12-09 07:15:38"
"8612";"7";"0.00";"12.66";"20.18";"13.86";"13.88";"0.00";"2010-12-08 23:15:00";"2010-12-09 07:15:38"
"8613";"7";"0.00";"12.66";"20.18";"13.86";"13.88";"0.00";"2010-12-08 23:30:00";"2010-12-09 07:15:38"
"8614";"7";"0.00";"12.64";"20.18";"13.86";"13.88";"0.00";"2010-12-08 23:45:00";"2010-12-09 07:15:38"
"8615";"7";"0.00";"12.64";"20.18";"13.86";"13.88";"0.00";"2010-12-09 00:00:00";"2010-12-09 07:15:39"
"8616";"7";"0.00";"12.61";"20.18";"13.86";"13.88";"0.00";"2010-12-09 00:15:00";"2010-12-09 07:15:39"
"8617";"7";"0.00";"12.58";"20.18";"13.86";"13.88";"0.00";"2010-12-09 00:30:00";"2010-12-09 07:15:39"
"8618";"7";"0.00";"12.58";"20.18";"13.86";"13.88";"0.00";"2010-12-09 00:45:00";"2010-12-09 07:15:39"
"8619";"7";"0.00";"12.56";"20.15";"13.86";"13.88";"0.00";"2010-12-09 01:00:00";"2010-12-09 07:15:39"
"8620";"7";"0.00";"12.56";"20.15";"13.86";"13.88";"0.00";"2010-12-09 01:15:00";"2010-12-09 07:15:39"
"8621";"7";"0.00";"12.53";"20.15";"13.86";"13.88";"0.00";"2010-12-09 01:30:00";"2010-12-09 07:15:39"
"8622";"7";"0.00";"12.50";"20.15";"13.86";"13.88";"0.00";"2010-12-09 01:45:00";"2010-12-09 07:15:39"
"8623";"7";"0.00";"12.47";"20.15";"13.86";"13.88";"0.00";"2010-12-09 02:00:00";"2010-12-09 07:15:39"
"8624";"7";"0.00";"12.45";"20.15";"13.86";"13.88";"0.00";"2010-12-09 02:15:00";"2010-12-09 07:15:39"
"8625";"9";"0.00";"12.61";"20.20";"20.20";"20.23";"0.00";"2010-12-08 23:03:00";"2010-12-09 07:18:37"
"8626";"9";"0.00";"12.61";"20.20";"20.20";"20.20";"0.00";"2010-12-08 23:18:00";"2010-12-09 07:18:37"
"8627";"9";"0.00";"12.61";"20.20";"20.20";"20.20";"0.00";"2010-12-08 23:33:00";"2010-12-09 07:18:37"
"8628";"9";"0.00";"12.61";"20.20";"20.20";"20.20";"0.00";"2010-12-08 23:48:00";"2010-12-09 07:18:37"
"8629";"9";"0.00";"12.58";"20.20";"20.20";"20.20";"0.00";"2010-12-09 00:03:00";"2010-12-09 07:18:37"
"8630";"9";"0.00";"12.58";"20.18";"20.18";"20.20";"0.00";"2010-12-09 00:18:00";"2010-12-09 07:18:37"
"8631";"9";"0.00";"12.58";"20.18";"20.18";"20.18";"0.00";"2010-12-09 00:33:00";"2010-12-09 07:18:38"
"8632";"9";"0.00";"12.58";"20.18";"20.18";"20.20";"0.00";"2010-12-09 00:48:00";"2010-12-09 07:18:38"
"8633";"9";"0.00";"12.56";"20.18";"20.18";"20.18";"0.00";"2010-12-09 01:03:00";"2010-12-09 07:18:38"
"8634";"9";"0.00";"12.56";"20.18";"20.18";"20.18";"0.00";"2010-12-09 01:18:00";"2010-12-09 07:18:38"
"8635";"9";"0.00";"12.56";"20.18";"20.18";"20.18";"0.00";"2010-12-09 01:33:00";"2010-12-09 07:18:38"
"8636";"9";"0.00";"12.56";"20.18";"20.18";"20.18";"0.00";"2010-12-09 01:48:00";"2010-12-09 07:18:38"
"8637";"9";"0.00";"12.53";"20.18";"20.18";"20.18";"0.00";"2010-12-09 02:03:00";"2010-12-09 07:18:38"
"8638";"9";"0.00";"12.53";"20.18";"20.18";"20.18";"0.00";"2010-12-09 02:18:00";"2010-12-09 07:18:38"
"8639";"9";"0.00";"12.50";"20.20";"20.20";"20.20";"0.00";"2010-12-09 02:33:00";"2010-12-09 10:49:09"
"8640";"9";"0.00";"12.53";"20.23";"20.23";"20.23";"0.00";"2010-12-09 02:48:00";"2010-12-09 10:49:09"
"8641";"9";"0.00";"12.50";"20.23";"20.23";"20.23";"0.00";"2010-12-09 03:03:00";"2010-12-09 10:49:09"
"8642";"9";"0.00";"12.50";"20.23";"20.26";"20.26";"0.00";"2010-12-09 03:18:00";"2010-12-09 10:49:09"
"8643";"9";"0.00";"12.50";"20.23";"20.23";"20.23";"0.00";"2010-12-09 03:33:00";"2010-12-09 10:49:09"
"8644";"9";"0.00";"12.50";"20.23";"20.23";"20.23";"0.00";"2010-12-09 03:48:00";"2010-12-09 10:49:09"
"8645";"9";"0.00";"12.47";"20.23";"20.23";"20.23";"0.00";"2010-12-09 04:03:00";"2010-12-09 10:49:09"
"8646";"9";"0.00";"12.47";"20.23";"20.23";"20.23";"0.00";"2010-12-09 04:18:00";"2010-12-09 10:49:09"
"8647";"9";"0.00";"12.47";"20.20";"20.20";"20.23";"0.00";"2010-12-09 04:33:00";"2010-12-09 10:49:09"
"8648";"9";"0.00";"12.45";"20.18";"20.18";"20.20";"0.00";"2010-12-09 04:48:00";"2010-12-09 10:49:09"
"8649";"9";"0.00";"12.45";"20.18";"20.18";"20.18";"0.00";"2010-12-09 05:03:00";"2010-12-09 10:49:09"
"8650";"9";"0.00";"12.45";"20.18";"20.18";"20.18";"0.00";"2010-12-09 05:18:00";"2010-12-09 10:49:09"
"8651";"9";"0.00";"12.42";"20.18";"20.18";"20.18";"0.00";"2010-12-09 05:33:00";"2010-12-09 10:49:09"
"8652";"9";"0.00";"12.42";"20.15";"20.15";"20.18";"0.00";"2010-12-09 05:48:00";"2010-12-09 10:49:09"
"8653";"9";"0.00";"12.42";"20.15";"20.15";"20.18";"0.00";"2010-12-09 06:04:00";"2010-12-09 14:19:40"
"8654";"9";"0.00";"12.39";"20.18";"20.18";"20.18";"0.00";"2010-12-09 06:19:00";"2010-12-09 14:19:40"
"8655";"9";"0.00";"12.39";"20.15";"20.15";"20.18";"0.00";"2010-12-09 06:34:00";"2010-12-09 14:19:40"
"8656";"9";"0.00";"12.39";"20.15";"20.15";"20.18";"0.00";"2010-12-09 06:49:00";"2010-12-09 14:19:40"
"8657";"9";"6.89";"12.39";"20.15";"20.15";"20.18";"0.00";"2010-12-09 07:04:00";"2010-12-09 14:19:40"
"8658";"9";"12.77";"12.37";"20.15";"20.15";"20.15";"0.00";"2010-12-09 07:19:00";"2010-12-09 14:19:40"
"8659";"9";"12.83";"12.39";"20.15";"20.15";"20.15";"0.00";"2010-12-09 07:34:00";"2010-12-09 14:19:40"
"8660";"9";"12.85";"12.39";"20.15";"20.15";"20.18";"0.00";"2010-12-09 07:49:00";"2010-12-09 14:19:40"
"8661";"9";"12.88";"12.39";"20.18";"20.18";"20.18";"0.00";"2010-12-09 08:04:00";"2010-12-09 14:19:40"
"8662";"9";"12.88";"12.42";"20.18";"20.18";"20.20";"0.00";"2010-12-09 08:19:00";"2010-12-09 14:19:41"
"8663";"9";"12.91";"12.42";"20.18";"20.18";"20.18";"0.00";"2010-12-09 08:34:00";"2010-12-09 14:19:41"
"8664";"9";"12.96";"12.45";"20.23";"20.20";"20.23";"0.00";"2010-12-09 08:49:00";"2010-12-09 14:19:41"
"8665";"9";"12.93";"12.45";"20.23";"20.23";"20.23";"0.00";"2010-12-09 09:04:00";"2010-12-09 14:19:41"
"8666";"9";"12.96";"12.45";"20.26";"20.26";"20.26";"0.00";"2010-12-09 09:19:00";"2010-12-09 14:19:41"
"8667";"7";"11.99";"11.44";"20.20";"13.86";"13.88";"0.00";"2010-12-09 08:51:00";"2010-12-09 17:06:14"
"8668";"7";"12.20";"11.66";"20.37";"13.86";"13.88";"0.00";"2010-12-09 09:06:00";"2010-12-09 17:06:14"
"8669";"7";"12.50";"11.93";"20.58";"13.86";"13.88";"0.00";"2010-12-09 09:21:00";"2010-12-09 17:06:14"
"8670";"7";"12.72";"12.15";"20.69";"13.86";"13.88";"0.00";"2010-12-09 09:36:00";"2010-12-09 17:06:14"
"8671";"7";"12.91";"12.31";"20.74";"13.86";"13.88";"0.00";"2010-12-09 09:51:00";"2010-12-09 17:06:14"
"8672";"7";"13.07";"12.47";"20.80";"13.86";"13.88";"0.00";"2010-12-09 10:06:00";"2010-12-09 17:06:14"
"8673";"7";"13.21";"12.61";"20.83";"13.86";"13.88";"0.00";"2010-12-09 10:21:00";"2010-12-09 17:06:14"
"8674";"7";"13.34";"12.72";"20.83";"13.86";"13.88";"0.00";"2010-12-09 10:36:00";"2010-12-09 17:06:14"
"8675";"7";"13.45";"12.83";"20.83";"13.86";"13.88";"0.00";"2010-12-09 10:51:00";"2010-12-09 17:06:15"
"8676";"7";"13.53";"12.93";"20.88";"13.86";"13.88";"0.00";"2010-12-09 11:06:00";"2010-12-09 17:06:15"
"8677";"7";"13.61";"12.99";"20.88";"13.86";"13.88";"0.00";"2010-12-09 11:21:00";"2010-12-09 17:06:15"
"8678";"7";"13.67";"13.04";"20.88";"13.86";"13.88";"0.00";"2010-12-09 11:36:00";"2010-12-09 17:06:15"
"8679";"7";"13.72";"13.10";"20.85";"13.86";"13.88";"0.00";"2010-12-09 11:51:00";"2010-12-09 17:06:15"
"8680";"7";"13.78";"13.12";"20.85";"13.86";"13.88";"0.00";"2010-12-09 12:06:00";"2010-12-09 17:06:15"
"8681";"9";"12.99";"12.50";"20.26";"20.26";"20.28";"0.00";"2010-12-09 09:34:00";"2010-12-09 17:50:11"
"8682";"9";"13.23";"12.69";"20.28";"20.28";"20.31";"0.00";"2010-12-09 09:49:00";"2010-12-09 17:50:11"
"8683";"9";"13.61";"13.02";"20.34";"20.34";"20.34";"0.00";"2010-12-09 10:04:00";"2010-12-09 17:50:14"
"8684";"9";"13.69";"13.10";"20.37";"20.37";"20.37";"0.00";"2010-12-09 10:19:00";"2010-12-09 17:50:14"
"8685";"9";"13.86";"13.23";"20.39";"20.39";"20.39";"0.00";"2010-12-09 10:34:00";"2010-12-09 17:50:15"
"8686";"9";"14.07";"13.45";"20.45";"20.45";"20.47";"0.00";"2010-12-09 10:49:00";"2010-12-09 17:50:15"
"8687";"9";"14.32";"13.67";"20.50";"20.50";"20.50";"0.00";"2010-12-09 11:04:00";"2010-12-09 17:50:15"
"8688";"9";"14.43";"13.78";"20.53";"20.53";"20.55";"0.00";"2010-12-09 11:19:00";"2010-12-09 17:50:16"
"8689";"9";"14.70";"14.02";"20.50";"20.47";"20.50";"0.00";"2010-12-09 11:35:00";"2010-12-09 17:50:16"
"8690";"9";"14.86";"14.16";"20.47";"20.47";"20.50";"0.00";"2010-12-09 11:50:00";"2010-12-09 17:50:16"
"8691";"9";"14.91";"14.24";"20.50";"20.50";"20.50";"0.00";"2010-12-09 12:05:00";"2010-12-09 17:50:16"
"8692";"9";"14.97";"14.26";"20.39";"20.39";"20.39";"0.00";"2010-12-09 12:20:00";"2010-12-09 17:50:16"
"8693";"9";"15.00";"14.32";"20.47";"20.47";"20.47";"0.00";"2010-12-09 12:35:00";"2010-12-09 17:50:16"
"8694";"9";"15.00";"14.32";"20.53";"20.53";"20.53";"0.00";"2010-12-09 12:50:00";"2010-12-09 17:50:16"
"8695";"7";"13.80";"13.18";"20.85";"13.86";"13.88";"0.00";"2010-12-09 12:21:00";"2010-12-09 20:36:46"
"8696";"7";"13.83";"13.21";"20.85";"13.86";"13.88";"0.00";"2010-12-09 12:36:00";"2010-12-09 20:36:46"
"8697";"7";"13.86";"13.23";"20.85";"13.86";"13.88";"0.00";"2010-12-09 12:51:00";"2010-12-09 20:36:46"
"8698";"7";"13.86";"13.23";"20.80";"13.86";"13.88";"0.00";"2010-12-09 13:06:00";"2010-12-09 20:36:46"
"8699";"7";"13.86";"13.26";"20.80";"13.86";"13.88";"0.00";"2010-12-09 13:21:00";"2010-12-09 20:36:46"
"8700";"7";"13.86";"13.26";"20.80";"13.86";"13.88";"0.00";"2010-12-09 13:36:00";"2010-12-09 20:36:47"
"8701";"7";"13.86";"13.26";"20.77";"13.86";"13.88";"0.00";"2010-12-09 13:51:00";"2010-12-09 20:36:47"
"8702";"7";"13.86";"13.23";"20.77";"13.86";"13.88";"0.00";"2010-12-09 14:06:00";"2010-12-09 20:36:47"
"8703";"7";"13.83";"13.23";"20.72";"13.86";"13.88";"0.00";"2010-12-09 14:21:00";"2010-12-09 20:36:47"
"8704";"7";"13.80";"13.21";"20.69";"13.86";"13.88";"0.00";"2010-12-09 14:36:00";"2010-12-09 20:36:48"
"8705";"7";"13.80";"13.21";"20.66";"13.86";"13.88";"0.00";"2010-12-09 14:51:00";"2010-12-09 20:36:48"
"8706";"7";"13.78";"13.18";"20.64";"13.86";"13.88";"0.00";"2010-12-09 15:06:00";"2010-12-09 20:36:48"
"8707";"7";"13.72";"13.15";"20.61";"13.86";"13.88";"0.00";"2010-12-09 15:21:00";"2010-12-09 20:36:49"
"8708";"7";"13.69";"13.12";"20.55";"13.86";"13.88";"0.00";"2010-12-09 15:36:00";"2010-12-09 20:36:49"
"8709";"9";"13.67";"13.15";"20.47";"20.47";"20.47";"0.00";"2010-12-09 13:05:00";"2010-12-09 21:20:42"
"8710";"9";"15.00";"14.29";"20.47";"20.47";"20.47";"0.00";"2010-12-09 13:20:00";"2010-12-09 21:20:42"
"8711";"9";"14.94";"14.26";"20.50";"20.50";"20.50";"0.00";"2010-12-09 13:35:00";"2010-12-09 21:20:42"
"8712";"9";"14.91";"14.24";"20.45";"20.45";"20.45";"0.00";"2010-12-09 13:50:00";"2010-12-09 21:20:42"
"8713";"9";"14.83";"14.16";"20.50";"20.47";"20.50";"0.00";"2010-12-09 14:05:00";"2010-12-09 21:20:42"
"8714";"9";"14.75";"14.10";"20.45";"20.45";"20.45";"0.00";"2010-12-09 14:20:00";"2010-12-09 21:20:42"
"8715";"9";"14.67";"14.02";"20.45";"20.45";"20.45";"0.00";"2010-12-09 14:35:00";"2010-12-09 21:20:42"
"8716";"9";"14.59";"13.94";"20.45";"20.45";"20.45";"0.00";"2010-12-09 14:50:00";"2010-12-09 21:20:42"
"8717";"9";"14.45";"13.83";"20.45";"20.45";"20.47";"0.00";"2010-12-09 15:05:00";"2010-12-09 21:20:42"
"8718";"9";"14.32";"13.72";"20.39";"20.39";"20.42";"0.00";"2010-12-09 15:20:00";"2010-12-09 21:20:42"
"8719";"9";"14.16";"13.56";"20.42";"20.42";"20.45";"0.00";"2010-12-09 15:35:00";"2010-12-09 21:20:43"
"8720";"9";"13.97";"13.40";"20.39";"20.39";"20.39";"0.00";"2010-12-09 15:50:00";"2010-12-09 21:20:43"
"8721";"9";"13.64";"13.12";"20.37";"20.37";"20.37";"0.00";"2010-12-09 16:05:00";"2010-12-09 21:20:43"
"8722";"9";"13.34";"12.91";"20.31";"20.31";"20.31";"0.00";"2010-12-09 16:20:00";"2010-12-09 21:20:43"
"8723";"7";"13.67";"13.10";"20.53";"13.86";"13.88";"0.00";"2010-12-09 15:52:00";"2010-12-10 00:07:17"
"8724";"7";"13.56";"13.07";"20.47";"13.86";"13.88";"0.00";"2010-12-09 16:07:00";"2010-12-10 00:07:17"
"8725";"7";"13.10";"13.04";"20.37";"13.86";"13.88";"0.00";"2010-12-09 16:22:00";"2010-12-10 00:07:17"
"8726";"7";"4.58";"13.02";"20.31";"13.86";"13.88";"0.00";"2010-12-09 16:37:00";"2010-12-10 00:07:17"
"8727";"7";"0.00";"12.99";"20.26";"13.86";"13.88";"0.00";"2010-12-09 16:52:00";"2010-12-10 00:07:17"
"8728";"7";"0.00";"12.99";"20.23";"13.86";"13.88";"0.00";"2010-12-09 17:07:00";"2010-12-10 00:07:17"
"8729";"7";"0.00";"12.96";"20.23";"13.86";"13.88";"0.00";"2010-12-09 17:22:00";"2010-12-10 00:07:17"
"8730";"7";"0.00";"12.96";"20.20";"13.86";"13.88";"0.00";"2010-12-09 17:37:00";"2010-12-10 00:07:18"
"8731";"7";"0.00";"12.93";"20.20";"13.86";"13.88";"0.00";"2010-12-09 17:52:00";"2010-12-10 00:07:18"
"8732";"7";"0.00";"12.93";"20.20";"13.86";"13.88";"0.00";"2010-12-09 18:07:00";"2010-12-10 00:07:18"
"8733";"7";"0.00";"12.91";"20.20";"13.86";"13.88";"0.00";"2010-12-09 18:22:00";"2010-12-10 00:07:18"
"8734";"7";"0.00";"12.91";"20.18";"13.86";"13.88";"0.00";"2010-12-09 18:37:00";"2010-12-10 00:07:18"
"8735";"7";"0.00";"12.88";"20.18";"13.86";"13.88";"0.00";"2010-12-09 18:52:00";"2010-12-10 00:07:18"
"8736";"7";"0.00";"12.88";"20.18";"13.86";"13.88";"0.00";"2010-12-09 19:07:00";"2010-12-10 00:07:18"
"8737";"9";"7.65";"12.88";"20.23";"20.23";"20.26";"0.00";"2010-12-09 16:36:00";"2010-12-10 00:51:13"
"8738";"9";"0.00";"12.85";"20.23";"20.23";"20.23";"0.00";"2010-12-09 16:51:00";"2010-12-10 00:51:14"
"8739";"9";"0.00";"12.85";"20.23";"20.23";"20.23";"0.00";"2010-12-09 17:06:00";"2010-12-10 00:51:14"
"8740";"9";"0.00";"12.83";"20.20";"20.23";"20.23";"0.00";"2010-12-09 17:21:00";"2010-12-10 00:51:14"
"8741";"9";"0.00";"12.83";"20.20";"20.20";"20.20";"0.00";"2010-12-09 17:36:00";"2010-12-10 00:51:14"
"8742";"9";"0.00";"12.83";"20.20";"20.20";"20.23";"0.00";"2010-12-09 17:51:00";"2010-12-10 00:51:14"
"8743";"9";"0.00";"12.80";"20.20";"20.20";"20.20";"0.00";"2010-12-09 18:06:00";"2010-12-10 00:51:14"
"8744";"9";"0.00";"12.80";"20.20";"20.20";"20.20";"0.00";"2010-12-09 18:21:00";"2010-12-10 00:51:14"
"8745";"9";"0.00";"12.80";"20.20";"20.20";"20.20";"0.00";"2010-12-09 18:36:00";"2010-12-10 00:51:14"
"8746";"9";"0.00";"12.80";"20.18";"20.18";"20.20";"0.00";"2010-12-09 18:51:00";"2010-12-10 00:51:14"
"8747";"9";"0.00";"12.77";"20.20";"20.20";"20.20";"0.00";"2010-12-09 19:06:00";"2010-12-10 00:51:14"
"8748";"9";"0.00";"12.77";"20.18";"20.20";"20.20";"0.00";"2010-12-09 19:21:00";"2010-12-10 00:51:14"
"8749";"9";"0.00";"12.77";"20.18";"20.18";"20.18";"0.00";"2010-12-09 19:36:00";"2010-12-10 00:51:14"
"8750";"9";"0.00";"12.77";"20.20";"20.18";"20.20";"0.00";"2010-12-09 19:51:00";"2010-12-10 00:51:14"
"8751";"7";"0.00";"12.88";"20.18";"13.86";"13.88";"0.00";"2010-12-09 19:22:00";"2010-12-10 03:37:48"
"8752";"7";"0.00";"12.85";"20.18";"13.86";"13.88";"0.00";"2010-12-09 19:37:00";"2010-12-10 03:37:48"
"8753";"7";"0.00";"12.85";"20.15";"13.86";"13.88";"0.00";"2010-12-09 19:52:00";"2010-12-10 03:37:48"
"8754";"7";"0.00";"12.80";"20.15";"13.86";"13.88";"0.00";"2010-12-09 20:07:00";"2010-12-10 03:37:49"
"8755";"7";"0.00";"12.83";"20.15";"13.86";"13.88";"0.00";"2010-12-09 20:22:00";"2010-12-10 03:37:49"
"8756";"7";"0.00";"12.83";"20.15";"13.86";"13.88";"0.00";"2010-12-09 20:37:00";"2010-12-10 03:37:52"
"8757";"7";"0.00";"12.80";"20.15";"13.86";"13.88";"0.00";"2010-12-09 20:52:00";"2010-12-10 03:37:52"
"8758";"7";"0.00";"12.80";"20.15";"13.86";"13.88";"0.00";"2010-12-09 21:07:00";"2010-12-10 03:37:52"
"8759";"7";"0.00";"12.77";"20.15";"13.86";"13.88";"0.00";"2010-12-09 21:22:00";"2010-12-10 03:37:52"
"8760";"7";"0.00";"12.77";"20.15";"13.86";"13.88";"0.00";"2010-12-09 21:37:00";"2010-12-10 03:37:52"
"8761";"7";"0.00";"12.75";"20.15";"13.86";"13.88";"0.00";"2010-12-09 21:52:00";"2010-12-10 03:37:52"
"8762";"7";"0.00";"12.72";"20.15";"13.86";"13.88";"0.00";"2010-12-09 22:07:00";"2010-12-10 03:37:52"
"8763";"7";"0.00";"12.72";"20.12";"13.86";"13.88";"0.00";"2010-12-09 22:22:00";"2010-12-10 03:37:52"
"8764";"7";"0.00";"12.69";"20.12";"13.86";"13.88";"0.00";"2010-12-09 22:37:00";"2010-12-10 03:37:52"
"8765";"9";"0.00";"12.77";"20.18";"20.20";"20.20";"0.00";"2010-12-09 20:06:00";"2010-12-10 04:21:45"
"8766";"9";"0.00";"12.75";"20.18";"20.18";"20.20";"0.00";"2010-12-09 20:21:00";"2010-12-10 04:21:45"
"8767";"9";"0.00";"12.75";"20.18";"20.18";"20.20";"0.00";"2010-12-09 20:36:00";"2010-12-10 04:21:45"
"8768";"9";"0.00";"12.75";"20.18";"20.18";"20.20";"0.00";"2010-12-09 20:51:00";"2010-12-10 04:21:45"
"8769";"9";"0.00";"12.75";"20.18";"20.18";"20.20";"0.00";"2010-12-09 21:06:00";"2010-12-10 04:21:45"
"8770";"9";"0.00";"12.75";"20.18";"20.18";"20.18";"0.00";"2010-12-09 21:21:00";"2010-12-10 04:21:45"
"8771";"9";"0.00";"12.75";"20.18";"20.18";"20.20";"0.00";"2010-12-09 21:36:00";"2010-12-10 04:21:45"
"8772";"9";"0.00";"12.72";"20.18";"20.18";"20.18";"0.00";"2010-12-09 21:51:00";"2010-12-10 04:21:45"
"8773";"9";"0.00";"12.72";"20.18";"20.18";"20.18";"0.00";"2010-12-09 22:06:00";"2010-12-10 04:21:45"
"8774";"9";"0.00";"12.72";"20.18";"20.18";"20.18";"0.00";"2010-12-09 22:21:00";"2010-12-10 04:21:45"
"8775";"9";"0.00";"12.72";"20.18";"20.18";"20.18";"0.00";"2010-12-09 22:36:00";"2010-12-10 04:21:45"
"8776";"9";"0.00";"12.72";"20.18";"20.18";"20.18";"0.00";"2010-12-09 22:51:00";"2010-12-10 04:21:45"
"8777";"9";"0.00";"12.72";"20.18";"20.18";"20.18";"0.00";"2010-12-09 23:06:00";"2010-12-10 04:21:45"
"8778";"9";"0.00";"12.69";"20.15";"20.15";"20.18";"0.00";"2010-12-09 23:21:00";"2010-12-10 04:21:45"
"8779";"7";"0.00";"12.69";"20.12";"13.86";"13.88";"0.00";"2010-12-09 22:53:00";"2010-12-10 07:08:25"
"8780";"7";"0.00";"12.66";"20.12";"13.86";"13.88";"0.00";"2010-12-09 23:08:00";"2010-12-10 07:08:25"
"8781";"7";"0.00";"12.64";"20.12";"13.86";"13.88";"0.00";"2010-12-09 23:23:00";"2010-12-10 07:08:25"
"8782";"7";"0.00";"12.64";"20.12";"13.86";"13.88";"0.00";"2010-12-09 23:38:00";"2010-12-10 07:08:25"
"8783";"7";"0.00";"12.61";"20.12";"13.86";"13.88";"0.00";"2010-12-09 23:53:00";"2010-12-10 07:08:25"
"8784";"7";"0.00";"12.61";"20.12";"13.86";"13.88";"0.00";"2010-12-10 00:08:00";"2010-12-10 07:08:25"
"8785";"7";"0.00";"12.58";"20.12";"13.86";"13.88";"0.00";"2010-12-10 00:23:00";"2010-12-10 07:08:25"
"8786";"7";"0.00";"12.58";"20.12";"13.86";"13.88";"0.00";"2010-12-10 00:38:00";"2010-12-10 07:08:25"
"8787";"7";"0.00";"12.56";"20.12";"13.86";"13.88";"0.00";"2010-12-10 00:53:00";"2010-12-10 07:08:25"
"8788";"7";"0.00";"12.53";"20.12";"13.86";"13.88";"0.00";"2010-12-10 01:08:00";"2010-12-10 07:08:25"
"8789";"7";"0.00";"12.53";"20.12";"13.86";"13.88";"0.00";"2010-12-10 01:23:00";"2010-12-10 07:08:25"
"8790";"7";"0.00";"12.50";"20.12";"13.86";"13.88";"0.00";"2010-12-10 01:38:00";"2010-12-10 07:08:25"
"8791";"7";"0.00";"12.47";"20.12";"13.86";"13.88";"0.00";"2010-12-10 01:53:00";"2010-12-10 07:08:25"
"8792";"7";"0.00";"12.45";"20.12";"13.86";"13.88";"0.00";"2010-12-10 02:08:00";"2010-12-10 07:08:25"
"8793";"9";"0.00";"12.69";"20.15";"20.15";"20.18";"0.00";"2010-12-09 23:37:00";"2010-12-10 07:52:18"
"8794";"9";"0.00";"12.69";"20.15";"20.15";"20.18";"0.00";"2010-12-09 23:52:00";"2010-12-10 07:52:18"
"8795";"9";"0.00";"12.69";"20.15";"20.15";"20.18";"0.00";"2010-12-10 00:07:00";"2010-12-10 07:52:18"
"8796";"9";"0.00";"12.69";"20.15";"20.15";"20.18";"0.00";"2010-12-10 00:22:00";"2010-12-10 07:52:18"
"8797";"9";"0.00";"12.69";"20.15";"20.15";"20.15";"0.00";"2010-12-10 00:37:00";"2010-12-10 07:52:19"
"8798";"9";"0.00";"12.69";"20.15";"20.15";"20.18";"0.00";"2010-12-10 00:52:00";"2010-12-10 07:52:19"
"8799";"9";"0.00";"12.66";"20.15";"20.15";"20.18";"0.00";"2010-12-10 01:07:00";"2010-12-10 07:52:19"
"8800";"9";"0.00";"12.66";"20.15";"20.15";"20.18";"0.00";"2010-12-10 01:22:00";"2010-12-10 07:52:19"
"8801";"9";"0.00";"12.66";"20.15";"20.15";"20.15";"0.00";"2010-12-10 01:37:00";"2010-12-10 07:52:19"
"8802";"9";"0.00";"12.61";"20.15";"20.15";"20.18";"0.00";"2010-12-10 01:52:00";"2010-12-10 07:52:19"
"8803";"9";"0.00";"12.66";"20.15";"20.15";"20.18";"0.00";"2010-12-10 02:07:00";"2010-12-10 07:52:19"
"8804";"9";"0.00";"12.64";"20.15";"20.15";"20.18";"0.00";"2010-12-10 02:22:00";"2010-12-10 07:52:19"
"8805";"9";"0.00";"12.64";"20.18";"20.18";"20.18";"0.00";"2010-12-10 02:37:00";"2010-12-10 07:52:19"
"8806";"9";"0.00";"12.64";"20.15";"20.15";"20.18";"0.00";"2010-12-10 02:52:00";"2010-12-10 07:52:19"
"8807";"9";"0.00";"12.64";"20.15";"20.15";"20.18";"0.00";"2010-12-10 03:07:00";"2010-12-10 11:22:46"
"8808";"9";"0.00";"12.64";"20.15";"20.15";"20.18";"0.00";"2010-12-10 03:22:00";"2010-12-10 11:22:46"
"8809";"9";"0.00";"12.61";"20.15";"20.15";"20.18";"0.00";"2010-12-10 03:37:00";"2010-12-10 11:22:46"
"8810";"9";"0.00";"12.61";"20.15";"20.15";"20.18";"0.00";"2010-12-10 03:52:00";"2010-12-10 11:22:47"
"8811";"9";"0.00";"12.61";"20.15";"20.15";"20.15";"0.00";"2010-12-10 04:07:00";"2010-12-10 11:22:47"
"8812";"9";"0.00";"12.61";"20.15";"20.15";"20.18";"0.00";"2010-12-10 04:22:00";"2010-12-10 11:22:47"
"8813";"9";"0.00";"12.61";"20.18";"20.18";"20.18";"0.00";"2010-12-10 04:37:00";"2010-12-10 11:22:47"
"8814";"9";"0.00";"12.58";"20.18";"20.18";"20.18";"0.00";"2010-12-10 04:52:00";"2010-12-10 11:22:47"
"8815";"9";"0.00";"12.58";"20.15";"20.15";"20.15";"0.00";"2010-12-10 05:07:00";"2010-12-10 11:22:47"
"8816";"9";"0.00";"12.58";"20.15";"20.15";"20.15";"0.00";"2010-12-10 05:22:00";"2010-12-10 11:22:47"
"8817";"9";"0.00";"12.58";"20.15";"20.15";"20.18";"0.00";"2010-12-10 05:37:00";"2010-12-10 11:22:47"
"8818";"9";"0.00";"12.58";"20.18";"20.18";"20.18";"0.00";"2010-12-10 05:52:00";"2010-12-10 11:22:47"
"8819";"9";"0.00";"12.58";"20.18";"20.18";"20.18";"0.00";"2010-12-10 06:07:00";"2010-12-10 11:22:47"
"8820";"9";"0.00";"12.58";"20.18";"20.18";"20.18";"0.00";"2010-12-10 06:22:00";"2010-12-10 11:22:47"
"8821";"9";"0.00";"12.56";"20.18";"20.20";"20.20";"0.00";"2010-12-10 06:38:00";"2010-12-10 14:53:24"
"8822";"9";"0.00";"12.56";"20.18";"20.18";"20.20";"0.00";"2010-12-10 06:53:00";"2010-12-10 14:53:24"
"8823";"9";"5.18";"12.56";"20.20";"20.20";"20.20";"0.00";"2010-12-10 07:08:00";"2010-12-10 14:53:24"
"8824";"9";"11.96";"12.56";"20.20";"20.20";"20.20";"0.00";"2010-12-10 07:23:00";"2010-12-10 14:53:24"
"8825";"9";"13.02";"12.56";"20.20";"20.20";"20.23";"0.00";"2010-12-10 07:38:00";"2010-12-10 14:53:24"
"8826";"9";"13.12";"12.61";"20.23";"20.23";"20.23";"0.00";"2010-12-10 07:53:00";"2010-12-10 14:53:24"
"8827";"9";"13.15";"12.64";"20.23";"20.23";"20.26";"0.00";"2010-12-10 08:08:00";"2010-12-10 14:53:24"
"8828";"9";"13.21";"12.69";"20.26";"20.26";"20.28";"0.00";"2010-12-10 08:23:00";"2010-12-10 14:53:24"
"8829";"9";"13.23";"12.72";"20.28";"20.28";"20.31";"0.00";"2010-12-10 08:38:00";"2010-12-10 14:53:24"
"8830";"9";"13.18";"12.69";"20.28";"20.28";"20.28";"0.00";"2010-12-10 08:53:00";"2010-12-10 14:53:24"
"8831";"9";"13.15";"12.66";"20.31";"20.31";"20.34";"0.00";"2010-12-10 09:08:00";"2010-12-10 14:53:24"
"8832";"9";"13.18";"12.66";"20.37";"20.37";"20.37";"0.00";"2010-12-10 09:23:00";"2010-12-10 14:53:24"
"8833";"9";"13.53";"12.99";"20.42";"20.42";"20.42";"0.00";"2010-12-10 09:38:00";"2010-12-10 14:53:24"
"8834";"9";"13.50";"12.96";"20.42";"20.42";"20.45";"0.00";"2010-12-10 09:53:00";"2010-12-10 14:53:24"
"8835";"7";"11.99";"11.44";"20.34";"13.86";"13.88";"0.00";"2010-12-10 08:42:00";"2010-12-10 16:57:38"
"8836";"7";"11.85";"11.31";"20.37";"13.86";"13.88";"0.00";"2010-12-10 08:57:00";"2010-12-10 16:57:38"
"8837";"7";"12.26";"11.71";"20.58";"13.86";"13.88";"0.00";"2010-12-10 09:12:00";"2010-12-10 16:57:38"
"8838";"7";"12.56";"11.99";"20.72";"13.86";"13.88";"0.00";"2010-12-10 09:27:00";"2010-12-10 16:57:38"
"8839";"7";"12.69";"12.12";"20.74";"13.86";"13.88";"0.00";"2010-12-10 09:42:00";"2010-12-10 16:57:38"
"8840";"7";"12.69";"12.15";"20.64";"13.86";"13.88";"0.00";"2010-12-10 09:57:00";"2010-12-10 16:57:38"
"8841";"7";"12.72";"12.18";"20.58";"13.86";"13.88";"0.00";"2010-12-10 10:12:00";"2010-12-10 16:57:38"
"8842";"7";"12.83";"12.26";"20.61";"13.86";"13.88";"0.00";"2010-12-10 10:27:00";"2010-12-10 16:57:38"
"8843";"7";"12.88";"12.31";"20.64";"13.86";"13.88";"0.00";"2010-12-10 10:42:00";"2010-12-10 16:57:38"
"8844";"7";"12.88";"12.34";"20.61";"13.86";"13.88";"0.00";"2010-12-10 10:57:00";"2010-12-10 16:57:38"
"8845";"7";"12.91";"12.34";"20.61";"13.86";"13.88";"0.00";"2010-12-10 11:12:00";"2010-12-10 16:57:39"
"8846";"7";"12.88";"12.34";"20.58";"13.86";"13.88";"0.00";"2010-12-10 11:27:00";"2010-12-10 16:57:39"
"8847";"7";"12.85";"12.31";"20.55";"13.86";"13.88";"0.00";"2010-12-10 11:42:00";"2010-12-10 16:57:39"
"8848";"7";"12.88";"12.31";"20.55";"13.86";"13.88";"0.00";"2010-12-10 11:57:00";"2010-12-10 16:57:39"
"8849";"9";"13.48";"12.93";"20.42";"20.42";"20.42";"0.00";"2010-12-10 10:08:00";"2010-12-10 18:23:49"
"8850";"9";"13.72";"13.15";"20.45";"20.45";"20.45";"0.00";"2010-12-10 10:23:00";"2010-12-10 18:23:49"
"8851";"9";"13.72";"13.15";"20.47";"20.47";"20.47";"0.00";"2010-12-10 10:38:00";"2010-12-10 18:23:49"
"8852";"9";"13.64";"13.10";"20.47";"20.47";"20.47";"0.00";"2010-12-10 10:53:00";"2010-12-10 18:23:50"
"8853";"9";"13.59";"13.02";"20.45";"20.45";"20.47";"0.00";"2010-12-10 11:08:00";"2010-12-10 18:23:50"
"8854";"9";"13.50";"12.96";"20.45";"20.45";"20.47";"0.00";"2010-12-10 11:23:00";"2010-12-10 18:23:50"
"8855";"9";"13.42";"12.91";"20.45";"20.45";"20.47";"0.00";"2010-12-10 11:38:00";"2010-12-10 18:23:50"
"8856";"9";"13.48";"12.96";"20.45";"20.45";"20.45";"0.00";"2010-12-10 11:53:00";"2010-12-10 18:23:50"
"8857";"9";"13.48";"12.96";"20.45";"20.45";"20.45";"0.00";"2010-12-10 12:08:00";"2010-12-10 18:23:50"
"8858";"9";"13.45";"12.91";"20.45";"20.45";"20.45";"0.00";"2010-12-10 12:23:00";"2010-12-10 18:23:50"
"8859";"9";"13.40";"12.85";"20.45";"20.45";"20.45";"0.00";"2010-12-10 12:38:00";"2010-12-10 18:23:50"
"8860";"9";"13.34";"12.83";"20.42";"20.42";"20.45";"0.00";"2010-12-10 12:53:00";"2010-12-10 18:23:50"
"8861";"9";"13.31";"12.80";"20.42";"20.42";"20.45";"0.00";"2010-12-10 13:08:00";"2010-12-10 18:23:50"
"8862";"9";"13.29";"12.77";"20.42";"20.42";"20.42";"0.00";"2010-12-10 13:23:00";"2010-12-10 18:23:50"
"8863";"9";"13.29";"12.77";"20.42";"20.42";"20.42";"0.00";"2010-12-10 13:39:00";"2010-12-10 21:54:20"
"8864";"9";"13.31";"12.80";"20.42";"20.42";"20.42";"0.00";"2010-12-10 13:54:00";"2010-12-10 21:54:20"
"8865";"9";"13.29";"12.77";"20.42";"20.42";"20.42";"0.00";"2010-12-10 14:09:00";"2010-12-10 21:54:20"
"8866";"9";"13.42";"12.88";"20.42";"20.42";"20.45";"0.00";"2010-12-10 14:24:00";"2010-12-10 21:54:20"
"8867";"9";"13.26";"12.77";"20.45";"20.45";"20.45";"0.00";"2010-12-10 14:39:00";"2010-12-10 21:54:20"
"8868";"9";"13.21";"12.72";"20.42";"20.42";"20.45";"0.00";"2010-12-10 14:54:00";"2010-12-10 21:54:20"
"8869";"9";"13.26";"12.77";"20.37";"20.37";"20.37";"0.00";"2010-12-10 15:09:00";"2010-12-10 21:54:20"
"8870";"9";"13.18";"12.69";"20.42";"20.42";"20.42";"0.00";"2010-12-10 15:24:00";"2010-12-10 21:54:20"
"8871";"9";"13.07";"12.61";"20.39";"20.39";"20.42";"0.00";"2010-12-10 15:39:00";"2010-12-10 21:54:20"
"8872";"9";"12.99";"12.58";"20.39";"20.39";"20.39";"0.00";"2010-12-10 15:54:00";"2010-12-10 21:54:20"
"8873";"9";"11.55";"12.58";"20.39";"20.39";"20.39";"0.00";"2010-12-10 16:09:00";"2010-12-10 21:54:20"
"8874";"9";"8.43";"12.56";"20.37";"20.37";"20.37";"0.00";"2010-12-10 16:24:00";"2010-12-10 21:54:20"
"8875";"9";"3.01";"12.56";"20.37";"20.37";"20.37";"0.00";"2010-12-10 16:39:00";"2010-12-10 21:54:20"
"8876";"9";"0.00";"12.56";"20.37";"20.37";"20.37";"0.00";"2010-12-10 16:54:00";"2010-12-10 21:54:20"
"8877";"9";"0.00";"12.56";"20.37";"20.37";"20.37";"0.00";"2010-12-10 17:09:00";"2010-12-11 01:24:51"
"8878";"9";"0.00";"12.53";"20.37";"20.37";"20.37";"0.00";"2010-12-10 17:24:00";"2010-12-11 01:24:51"
"8879";"9";"0.00";"12.53";"20.37";"20.37";"20.37";"0.00";"2010-12-10 17:39:00";"2010-12-11 01:24:51"
"8880";"9";"0.00";"12.53";"20.37";"20.37";"20.37";"0.00";"2010-12-10 17:54:00";"2010-12-11 01:24:51"
"8881";"9";"0.00";"12.53";"20.37";"20.37";"20.37";"0.00";"2010-12-10 18:09:00";"2010-12-11 01:24:51"
"8882";"9";"0.00";"12.53";"20.37";"20.37";"20.37";"0.00";"2010-12-10 18:24:00";"2010-12-11 01:24:51"
"8883";"9";"0.00";"12.50";"20.37";"20.37";"20.37";"0.00";"2010-12-10 18:39:00";"2010-12-11 01:24:52"
"8884";"9";"0.00";"12.50";"20.37";"20.37";"20.37";"0.00";"2010-12-10 18:54:00";"2010-12-11 01:24:52"
"8885";"9";"0.00";"12.50";"20.37";"20.37";"20.37";"0.00";"2010-12-10 19:09:00";"2010-12-11 01:24:52"
"8886";"9";"0.00";"12.50";"20.37";"20.37";"20.37";"0.00";"2010-12-10 19:24:00";"2010-12-11 01:24:52"
"8887";"9";"0.00";"12.47";"20.37";"20.37";"20.37";"0.00";"2010-12-10 19:39:00";"2010-12-11 01:24:52"
"8888";"9";"0.00";"12.47";"20.37";"20.37";"20.37";"0.00";"2010-12-10 19:54:00";"2010-12-11 01:24:52"
"8889";"9";"0.00";"12.47";"20.37";"20.37";"20.37";"0.00";"2010-12-10 20:09:00";"2010-12-11 01:24:52"
"8890";"9";"0.00";"12.47";"20.37";"20.37";"20.37";"0.00";"2010-12-10 20:24:00";"2010-12-11 01:24:52"
"8891";"9";"0.00";"12.42";"20.37";"20.37";"20.37";"0.00";"2010-12-10 20:40:00";"2010-12-11 04:55:23"
"8892";"9";"0.00";"12.45";"20.37";"20.37";"20.37";"0.00";"2010-12-10 20:55:00";"2010-12-11 04:55:23"
"8893";"9";"0.00";"12.45";"20.37";"20.37";"20.37";"0.00";"2010-12-10 21:10:00";"2010-12-11 04:55:23"
"8894";"9";"0.00";"12.42";"20.37";"20.37";"20.37";"0.00";"2010-12-10 21:25:00";"2010-12-11 04:55:23"
"8895";"9";"0.00";"12.42";"20.37";"20.37";"20.37";"0.00";"2010-12-10 21:40:00";"2010-12-11 04:55:23"
"8896";"9";"0.00";"12.42";"20.37";"20.37";"20.39";"0.00";"2010-12-10 21:55:00";"2010-12-11 04:55:23"
"8897";"9";"0.00";"12.42";"20.37";"20.37";"20.39";"0.00";"2010-12-10 22:10:00";"2010-12-11 04:55:23"
"8898";"9";"0.00";"12.42";"20.37";"20.37";"20.37";"0.00";"2010-12-10 22:25:00";"2010-12-11 04:55:23"
"8899";"9";"0.00";"12.39";"20.37";"20.37";"20.37";"0.00";"2010-12-10 22:40:00";"2010-12-11 04:55:23"
"8900";"9";"0.00";"12.39";"20.37";"20.37";"20.37";"0.00";"2010-12-10 22:55:00";"2010-12-11 04:55:23"
"8901";"9";"0.00";"12.39";"20.37";"20.37";"20.37";"0.00";"2010-12-10 23:10:00";"2010-12-11 04:55:23"
"8902";"9";"0.00";"12.39";"20.37";"20.37";"20.37";"0.00";"2010-12-10 23:25:00";"2010-12-11 04:55:23"
"8903";"9";"0.00";"12.37";"20.34";"20.34";"20.37";"0.00";"2010-12-10 23:40:00";"2010-12-11 04:55:23"
"8904";"9";"0.00";"12.37";"20.31";"20.31";"20.34";"0.00";"2010-12-10 23:55:00";"2010-12-11 04:55:23"
"8905";"9";"0.00";"12.37";"20.31";"20.31";"20.31";"0.00";"2010-12-11 00:10:00";"2010-12-11 08:25:54"
"8906";"9";"0.00";"12.34";"20.31";"20.31";"20.31";"0.00";"2010-12-11 00:25:00";"2010-12-11 08:25:54"
"8907";"9";"0.00";"12.34";"20.28";"20.28";"20.31";"0.00";"2010-12-11 00:40:00";"2010-12-11 08:25:54"
"8908";"9";"0.00";"12.34";"20.28";"20.28";"20.31";"0.00";"2010-12-11 00:55:00";"2010-12-11 08:25:54"
"8909";"9";"0.00";"12.31";"20.28";"20.28";"20.28";"0.00";"2010-12-11 01:10:00";"2010-12-11 08:25:54"
"8910";"9";"0.00";"12.31";"20.28";"20.28";"20.28";"0.00";"2010-12-11 01:25:00";"2010-12-11 08:25:54"
"8911";"9";"0.00";"12.28";"20.28";"20.28";"20.28";"0.00";"2010-12-11 01:40:00";"2010-12-11 08:25:54"
"8912";"9";"0.00";"12.28";"20.28";"20.28";"20.28";"0.00";"2010-12-11 01:55:00";"2010-12-11 08:25:54"
"8913";"9";"0.00";"12.26";"20.28";"20.28";"20.28";"0.00";"2010-12-11 02:10:00";"2010-12-11 08:25:54"
"8914";"9";"0.00";"12.26";"20.28";"20.28";"20.28";"0.00";"2010-12-11 02:25:00";"2010-12-11 08:25:54"
"8915";"9";"0.00";"12.23";"20.28";"20.28";"20.28";"0.00";"2010-12-11 02:40:00";"2010-12-11 08:25:54"
"8916";"9";"0.00";"12.20";"20.26";"20.26";"20.28";"0.00";"2010-12-11 02:55:00";"2010-12-11 08:25:54"
"8917";"9";"0.00";"12.18";"20.26";"20.26";"20.28";"0.00";"2010-12-11 03:10:00";"2010-12-11 08:25:54"
"8918";"9";"0.00";"12.15";"20.28";"20.26";"20.28";"0.00";"2010-12-11 03:25:00";"2010-12-11 08:25:55"
"8919";"9";"0.00";"12.15";"20.28";"20.28";"20.28";"0.00";"2010-12-11 03:41:00";"2010-12-11 11:56:25"
"8920";"9";"0.00";"12.12";"20.28";"20.28";"20.28";"0.00";"2010-12-11 03:56:00";"2010-12-11 11:56:25"
"8921";"9";"0.00";"12.09";"20.28";"20.28";"20.28";"0.00";"2010-12-11 04:11:00";"2010-12-11 11:56:25"
"8922";"9";"0.00";"12.07";"20.28";"20.28";"20.28";"0.00";"2010-12-11 04:26:00";"2010-12-11 11:56:25"
"8923";"9";"0.00";"12.04";"20.28";"20.28";"20.28";"0.00";"2010-12-11 04:41:00";"2010-12-11 11:56:25"
"8924";"9";"0.00";"12.01";"20.28";"20.28";"20.28";"0.00";"2010-12-11 04:56:00";"2010-12-11 11:56:26"
"8925";"9";"0.00";"11.99";"20.28";"20.28";"20.28";"0.00";"2010-12-11 05:11:00";"2010-12-11 11:56:26"
"8926";"9";"0.00";"11.96";"20.28";"20.28";"20.28";"0.00";"2010-12-11 05:26:00";"2010-12-11 11:56:26"
"8927";"9";"0.00";"11.93";"20.28";"20.28";"20.31";"0.00";"2010-12-11 05:41:00";"2010-12-11 11:56:26"
"8928";"9";"0.00";"11.90";"20.28";"20.28";"20.31";"0.00";"2010-12-11 05:56:00";"2010-12-11 11:56:26"
"8929";"9";"0.00";"11.85";"20.28";"20.28";"20.28";"0.00";"2010-12-11 06:11:00";"2010-12-11 11:56:26"
"8930";"9";"0.00";"11.82";"20.28";"20.28";"20.28";"0.00";"2010-12-11 06:26:00";"2010-12-11 11:56:26"
"8931";"9";"0.00";"11.77";"20.28";"20.28";"20.28";"0.00";"2010-12-11 06:41:00";"2010-12-11 11:56:26"
"8932";"9";"0.35";"11.74";"20.28";"20.28";"20.28";"0.00";"2010-12-11 06:56:00";"2010-12-11 11:56:26"
"8933";"9";"8.87";"11.69";"20.28";"20.28";"20.28";"0.00";"2010-12-11 07:11:00";"2010-12-11 15:26:57"
"8934";"9";"12.09";"11.66";"20.28";"20.28";"20.28";"0.00";"2010-12-11 07:26:00";"2010-12-11 15:26:57"
"8935";"9";"12.15";"11.66";"20.28";"20.28";"20.31";"0.00";"2010-12-11 07:41:00";"2010-12-11 15:26:57"
"8936";"9";"12.18";"11.69";"20.31";"20.31";"20.31";"0.00";"2010-12-11 07:56:00";"2010-12-11 15:26:57"
"8937";"9";"12.20";"11.71";"20.34";"20.34";"20.34";"0.00";"2010-12-11 08:11:00";"2010-12-11 15:26:57"
"8938";"9";"12.23";"11.74";"20.34";"20.34";"20.37";"0.00";"2010-12-11 08:26:00";"2010-12-11 15:26:57"
"8939";"9";"12.28";"11.80";"20.37";"20.37";"20.39";"0.00";"2010-12-11 08:41:00";"2010-12-11 15:26:57"
"8940";"9";"12.34";"11.82";"20.39";"20.39";"20.42";"0.00";"2010-12-11 08:56:00";"2010-12-11 15:26:57"
"8941";"9";"12.39";"11.88";"20.42";"20.42";"20.45";"0.00";"2010-12-11 09:11:00";"2010-12-11 15:26:57"
"8942";"9";"12.37";"11.88";"20.45";"20.45";"20.45";"0.00";"2010-12-11 09:26:00";"2010-12-11 15:26:57"
"8943";"9";"12.50";"11.99";"20.47";"20.47";"20.47";"0.00";"2010-12-11 09:41:00";"2010-12-11 15:26:57"
"8944";"9";"12.69";"12.15";"20.47";"20.50";"20.50";"0.00";"2010-12-11 09:56:00";"2010-12-11 15:26:57"
"8945";"9";"12.91";"12.37";"20.53";"20.53";"20.55";"0.00";"2010-12-11 10:11:00";"2010-12-11 15:26:57"
"8946";"9";"12.99";"12.45";"20.55";"20.55";"20.58";"0.00";"2010-12-11 10:26:00";"2010-12-11 15:26:57"
"8947";"7";"12.07";"11.47";"20.37";"13.88";"13.86";"0.00";"2010-12-11 08:42:00";"2010-12-11 16:58:00"
"8948";"7";"11.96";"11.42";"20.45";"13.86";"13.88";"0.00";"2010-12-11 08:57:00";"2010-12-11 16:58:00"
"8949";"7";"12.31";"11.77";"20.58";"13.86";"13.88";"0.00";"2010-12-11 09:12:00";"2010-12-11 16:58:00"
"8950";"7";"12.45";"11.88";"20.66";"13.86";"13.88";"0.00";"2010-12-11 09:27:00";"2010-12-11 16:58:00"
"8951";"7";"12.58";"12.01";"20.74";"13.86";"13.88";"0.00";"2010-12-11 09:42:00";"2010-12-11 16:58:00"
"8952";"7";"12.69";"12.12";"20.77";"13.86";"13.88";"0.00";"2010-12-11 09:57:00";"2010-12-11 16:58:00"
"8953";"7";"12.88";"12.28";"20.85";"13.86";"13.88";"0.00";"2010-12-11 10:12:00";"2010-12-11 16:58:00"
"8954";"7";"12.93";"12.37";"20.85";"13.86";"13.88";"0.00";"2010-12-11 10:27:00";"2010-12-11 16:58:00"
"8955";"7";"13.02";"12.45";"20.85";"13.86";"13.88";"0.00";"2010-12-11 10:42:00";"2010-12-11 16:58:00"
"8956";"7";"13.10";"12.53";"20.85";"13.86";"13.88";"0.00";"2010-12-11 10:57:00";"2010-12-11 16:58:00"
"8957";"7";"13.15";"12.58";"20.83";"13.86";"13.88";"0.00";"2010-12-11 11:12:00";"2010-12-11 16:58:00"
"8958";"7";"13.21";"12.64";"20.85";"13.86";"13.88";"0.00";"2010-12-11 11:27:00";"2010-12-11 16:58:00"
"8959";"7";"13.26";"12.66";"20.83";"13.86";"13.88";"0.00";"2010-12-11 11:42:00";"2010-12-11 16:58:00"
"8960";"7";"13.31";"12.72";"20.83";"13.86";"13.88";"0.00";"2010-12-11 11:57:00";"2010-12-11 16:58:04"
"8961";"9";"13.10";"12.56";"20.61";"20.61";"20.64";"0.00";"2010-12-11 10:42:00";"2010-12-11 18:57:27"
"8962";"9";"13.29";"12.72";"20.66";"20.66";"20.66";"0.00";"2010-12-11 10:57:00";"2010-12-11 18:57:27"
"8963";"9";"13.40";"12.83";"20.64";"20.64";"20.64";"0.00";"2010-12-11 11:12:00";"2010-12-11 18:57:27"
"8964";"9";"13.48";"12.88";"20.66";"20.66";"20.69";"0.00";"2010-12-11 11:27:00";"2010-12-11 18:57:27"
"8965";"9";"13.56";"12.99";"20.64";"20.64";"20.66";"0.00";"2010-12-11 11:42:00";"2010-12-11 18:57:27"
"8966";"9";"13.61";"13.02";"20.66";"20.66";"20.66";"0.00";"2010-12-11 11:57:00";"2010-12-11 18:57:28"
"8967";"9";"13.53";"12.96";"20.66";"20.66";"20.66";"0.00";"2010-12-11 12:12:00";"2010-12-11 18:57:28"
"8968";"9";"13.83";"13.21";"20.66";"20.66";"20.69";"0.00";"2010-12-11 12:27:00";"2010-12-11 18:57:28"
"8969";"9";"13.78";"13.18";"20.69";"20.69";"20.69";"0.00";"2010-12-11 12:42:00";"2010-12-11 18:57:28"
"8970";"9";"13.67";"13.10";"20.69";"20.69";"20.69";"0.00";"2010-12-11 12:57:00";"2010-12-11 18:57:28"
"8971";"9";"13.59";"13.02";"20.66";"20.66";"20.66";"0.00";"2010-12-11 13:12:00";"2010-12-11 18:57:28"
"8972";"9";"13.50";"12.96";"20.64";"20.64";"20.66";"0.00";"2010-12-11 13:27:00";"2010-12-11 18:57:28"
"8973";"9";"13.59";"13.02";"20.64";"20.64";"20.64";"0.00";"2010-12-11 13:42:00";"2010-12-11 18:57:28"
"8974";"9";"13.75";"13.18";"20.66";"20.66";"20.66";"0.00";"2010-12-11 13:57:00";"2010-12-11 18:57:28"
"8975";"7";"13.31";"12.75";"20.83";"13.86";"13.88";"0.00";"2010-12-11 12:13:00";"2010-12-11 20:28:32"
"8976";"7";"13.40";"12.80";"20.83";"13.86";"13.88";"0.00";"2010-12-11 12:28:00";"2010-12-11 20:28:32"
"8977";"7";"13.42";"12.83";"20.85";"13.86";"13.88";"0.00";"2010-12-11 12:43:00";"2010-12-11 20:28:32"
"8978";"7";"13.40";"12.83";"20.85";"13.86";"13.88";"0.00";"2010-12-11 12:58:00";"2010-12-11 20:28:32"
"8979";"7";"13.40";"12.83";"20.83";"13.86";"13.88";"0.00";"2010-12-11 13:13:00";"2010-12-11 20:28:32"
"8980";"7";"13.37";"12.80";"20.80";"13.86";"13.88";"0.00";"2010-12-11 13:28:00";"2010-12-11 20:28:32"
"8981";"7";"13.40";"12.83";"20.77";"13.86";"13.88";"0.00";"2010-12-11 13:43:00";"2010-12-11 20:28:32"
"8982";"7";"13.45";"12.85";"20.80";"13.86";"13.88";"0.00";"2010-12-11 13:58:00";"2010-12-11 20:28:32"
"8983";"7";"13.48";"12.88";"20.80";"13.86";"13.88";"0.00";"2010-12-11 14:13:00";"2010-12-11 20:28:32"
"8984";"7";"13.40";"12.85";"20.80";"13.86";"13.88";"0.00";"2010-12-11 14:28:00";"2010-12-11 20:28:32"
"8985";"7";"13.40";"12.83";"20.74";"13.86";"13.88";"0.00";"2010-12-11 14:43:00";"2010-12-11 20:28:32"
"8986";"7";"13.37";"12.80";"20.69";"13.86";"13.88";"0.00";"2010-12-11 14:58:00";"2010-12-11 20:28:32"
"8987";"7";"13.34";"12.80";"20.66";"13.86";"13.88";"0.00";"2010-12-11 15:13:00";"2010-12-11 20:28:32"
"8988";"7";"13.29";"12.75";"20.61";"13.86";"13.88";"0.00";"2010-12-11 15:28:00";"2010-12-11 20:28:32"
"8989";"9";"13.94";"13.34";"20.66";"20.66";"20.69";"0.00";"2010-12-11 14:12:00";"2010-12-11 22:27:58"
"8990";"9";"13.50";"12.96";"20.66";"20.64";"20.66";"0.00";"2010-12-11 14:27:00";"2010-12-11 22:27:59"
"8991";"9";"13.50";"12.96";"20.61";"20.61";"20.61";"0.00";"2010-12-11 14:42:00";"2010-12-11 22:27:59"
"8992";"9";"13.40";"12.88";"20.58";"20.58";"20.58";"0.00";"2010-12-11 14:57:00";"2010-12-11 22:27:59"
"8993";"9";"13.31";"12.80";"20.55";"20.55";"20.55";"0.00";"2010-12-11 15:12:00";"2010-12-11 22:27:59"
"8994";"9";"13.21";"12.69";"20.53";"20.53";"20.53";"0.00";"2010-12-11 15:27:00";"2010-12-11 22:27:59"
"8995";"9";"13.12";"12.64";"20.50";"20.50";"20.50";"0.00";"2010-12-11 15:42:00";"2010-12-11 22:27:59"
"8996";"9";"13.04";"12.58";"20.47";"20.47";"20.47";"0.00";"2010-12-11 15:57:00";"2010-12-11 22:27:59"
"8997";"9";"12.88";"12.53";"20.47";"20.45";"20.47";"0.00";"2010-12-11 16:12:00";"2010-12-11 22:27:59"
"8998";"9";"6.07";"12.53";"20.45";"20.45";"20.45";"0.00";"2010-12-11 16:27:00";"2010-12-11 22:27:59"
"8999";"9";"0.00";"12.50";"20.42";"20.42";"20.42";"0.00";"2010-12-11 16:42:00";"2010-12-11 22:27:59"
"9000";"9";"0.00";"12.47";"20.42";"20.42";"20.42";"0.00";"2010-12-11 16:57:00";"2010-12-11 22:27:59"
"9001";"9";"0.00";"12.47";"20.39";"20.39";"20.42";"0.00";"2010-12-11 17:12:00";"2010-12-11 22:27:59"
"9002";"9";"0.00";"12.45";"20.39";"20.39";"20.39";"0.00";"2010-12-11 17:27:00";"2010-12-11 22:27:59"
"9003";"7";"13.23";"12.72";"20.58";"13.86";"13.88";"0.00";"2010-12-11 15:44:00";"2010-12-11 23:59:03"
"9004";"7";"13.18";"12.69";"20.53";"13.86";"13.88";"0.00";"2010-12-11 15:59:00";"2010-12-11 23:59:03"
"9005";"7";"13.02";"12.66";"20.50";"13.86";"13.88";"0.00";"2010-12-11 16:14:00";"2010-12-11 23:59:03"
"9006";"7";"4.20";"12.64";"20.47";"13.86";"13.88";"0.00";"2010-12-11 16:29:00";"2010-12-11 23:59:03"
"9007";"7";"0.00";"12.58";"20.45";"13.86";"13.88";"0.00";"2010-12-11 16:44:00";"2010-12-11 23:59:03"
"9008";"7";"0.00";"12.56";"20.45";"13.86";"13.88";"0.00";"2010-12-11 16:59:00";"2010-12-11 23:59:03"
"9009";"7";"0.00";"12.53";"20.42";"13.86";"13.88";"0.00";"2010-12-11 17:14:00";"2010-12-11 23:59:03"
"9010";"7";"0.00";"12.50";"20.39";"13.86";"13.88";"0.00";"2010-12-11 17:29:00";"2010-12-11 23:59:03"
"9011";"7";"0.00";"12.47";"20.39";"13.86";"13.88";"0.00";"2010-12-11 17:44:00";"2010-12-11 23:59:03"
"9012";"7";"0.00";"12.45";"20.39";"13.86";"13.88";"0.00";"2010-12-11 17:59:00";"2010-12-11 23:59:04"
"9013";"7";"0.00";"12.39";"20.39";"13.86";"13.88";"0.00";"2010-12-11 18:14:00";"2010-12-11 23:59:04"
"9014";"7";"0.00";"12.34";"20.39";"13.86";"13.88";"0.00";"2010-12-11 18:29:00";"2010-12-11 23:59:04"
"9015";"7";"0.00";"12.31";"20.42";"13.86";"13.88";"0.00";"2010-12-11 18:44:00";"2010-12-11 23:59:04"
"9016";"7";"0.00";"12.26";"20.42";"13.86";"13.88";"0.00";"2010-12-11 18:59:00";"2010-12-11 23:59:04"
"9017";"9";"0.00";"12.45";"20.39";"20.39";"20.39";"0.00";"2010-12-11 17:43:00";"2010-12-12 01:58:30"
"9018";"9";"0.00";"12.42";"20.39";"20.39";"20.39";"0.00";"2010-12-11 17:58:00";"2010-12-12 01:58:30"
"9019";"9";"0.00";"12.42";"20.39";"20.39";"20.39";"0.00";"2010-12-11 18:13:00";"2010-12-12 01:58:30"
"9020";"9";"0.00";"12.39";"20.39";"20.39";"20.42";"0.00";"2010-12-11 18:28:00";"2010-12-12 01:58:31"
"9021";"9";"0.00";"12.39";"20.39";"20.39";"20.42";"0.00";"2010-12-11 18:43:00";"2010-12-12 01:58:31"
"9022";"9";"0.00";"12.37";"20.39";"20.39";"20.42";"0.00";"2010-12-11 18:58:00";"2010-12-12 01:58:31"
"9023";"9";"0.00";"12.34";"20.39";"20.39";"20.42";"0.00";"2010-12-11 19:13:00";"2010-12-12 01:58:31"
"9024";"9";"0.00";"12.34";"20.39";"20.39";"20.42";"0.00";"2010-12-11 19:28:00";"2010-12-12 01:58:31"
"9025";"9";"0.00";"12.31";"20.39";"20.39";"20.39";"0.00";"2010-12-11 19:43:00";"2010-12-12 01:58:31"
"9026";"9";"0.00";"12.28";"20.39";"20.39";"20.39";"0.00";"2010-12-11 19:58:00";"2010-12-12 01:58:31"
"9027";"9";"0.00";"12.26";"20.37";"20.37";"20.37";"0.00";"2010-12-11 20:13:00";"2010-12-12 01:58:31"
"9028";"9";"0.00";"12.23";"20.37";"20.37";"20.37";"0.00";"2010-12-11 20:28:00";"2010-12-12 01:58:31"
"9029";"9";"0.00";"12.20";"20.37";"20.37";"20.37";"0.00";"2010-12-11 20:43:00";"2010-12-12 01:58:31"
"9030";"9";"0.00";"12.18";"20.37";"20.37";"20.39";"0.00";"2010-12-11 20:58:00";"2010-12-12 01:58:31"
"9031";"9";"0.00";"12.12";"20.37";"20.37";"20.39";"0.00";"2010-12-11 21:13:00";"2010-12-12 05:29:00"
"9032";"9";"0.00";"12.09";"20.37";"20.37";"20.37";"0.00";"2010-12-11 21:28:00";"2010-12-12 05:29:00"
"9033";"9";"0.00";"12.07";"20.37";"20.37";"20.39";"0.00";"2010-12-11 21:43:00";"2010-12-12 05:29:00"
"9034";"9";"0.00";"12.01";"20.39";"20.37";"20.39";"0.00";"2010-12-11 21:58:00";"2010-12-12 05:29:00"
"9035";"9";"0.00";"11.99";"20.42";"20.42";"20.42";"0.00";"2010-12-11 22:13:00";"2010-12-12 05:29:00"
"9036";"9";"0.00";"11.96";"20.42";"20.42";"20.45";"0.00";"2010-12-11 22:28:00";"2010-12-12 05:29:01"
"9037";"9";"0.00";"11.90";"20.42";"20.42";"20.45";"0.00";"2010-12-11 22:43:00";"2010-12-12 05:29:01"
"9038";"9";"0.00";"11.88";"20.45";"20.45";"20.45";"0.00";"2010-12-11 22:58:00";"2010-12-12 05:29:01"
"9039";"9";"0.00";"11.82";"20.45";"20.45";"20.45";"0.00";"2010-12-11 23:13:00";"2010-12-12 05:29:01"
"9040";"9";"0.00";"11.77";"20.45";"20.45";"20.45";"0.00";"2010-12-11 23:28:00";"2010-12-12 05:29:01"
"9041";"9";"0.00";"11.74";"20.45";"20.45";"20.45";"0.00";"2010-12-11 23:43:00";"2010-12-12 05:29:01"
"9042";"9";"0.00";"11.69";"20.45";"20.45";"20.45";"0.00";"2010-12-11 23:58:00";"2010-12-12 05:29:01"
"9043";"9";"0.00";"11.63";"20.45";"20.45";"20.45";"0.00";"2010-12-12 00:13:00";"2010-12-12 05:29:01"
"9044";"9";"0.00";"11.58";"20.45";"20.45";"20.45";"0.00";"2010-12-12 00:28:00";"2010-12-12 05:29:01"
"9045";"7";"12.37";"11.82";"20.58";"13.86";"13.86";"0.00";"2010-12-13 11:18:00";"2010-12-13 19:33:47"
"9046";"7";"12.45";"11.88";"20.61";"13.86";"13.88";"0.00";"2010-12-13 11:33:00";"2010-12-13 19:33:47"
"9047";"7";"12.61";"12.07";"20.69";"13.86";"13.88";"0.00";"2010-12-13 11:48:00";"2010-12-13 19:33:47"
"9048";"7";"12.66";"12.09";"20.69";"13.86";"13.88";"0.00";"2010-12-13 12:03:00";"2010-12-13 19:33:47"
"9049";"7";"12.64";"12.09";"20.69";"13.86";"13.88";"0.00";"2010-12-13 12:18:00";"2010-12-13 19:33:47"
"9050";"7";"12.72";"12.15";"20.69";"13.86";"13.88";"0.00";"2010-12-13 12:33:00";"2010-12-13 19:33:48"
"9051";"7";"12.93";"12.34";"20.77";"13.86";"13.88";"0.00";"2010-12-13 12:48:00";"2010-12-13 19:33:48"
"9052";"7";"13.02";"12.42";"20.80";"13.86";"13.88";"0.00";"2010-12-13 13:03:00";"2010-12-13 19:33:48"
"9053";"7";"12.99";"12.45";"20.85";"13.86";"13.88";"0.00";"2010-12-13 13:18:00";"2010-12-13 19:33:48"
"9054";"7";"13.02";"12.47";"20.80";"13.86";"13.88";"0.00";"2010-12-13 13:33:00";"2010-12-13 19:33:48"
"9055";"7";"13.02";"12.45";"20.74";"13.86";"13.88";"0.00";"2010-12-13 13:48:00";"2010-12-13 19:33:48"
"9056";"7";"12.93";"12.39";"20.66";"13.86";"13.88";"0.00";"2010-12-13 14:03:00";"2010-12-13 19:33:48"
"9057";"7";"12.88";"12.37";"20.61";"13.86";"13.88";"0.00";"2010-12-13 14:18:00";"2010-12-13 19:33:48"
"9058";"7";"12.85";"12.31";"20.58";"13.86";"13.88";"0.00";"2010-12-13 14:33:00";"2010-12-13 19:33:48"
"9059";"7";"12.56";"11.96";"20.39";"13.86";"13.88";"0.00";"2010-12-14 09:54:00";"2010-12-14 18:09:28"
"9060";"7";"12.66";"12.09";"20.55";"13.86";"13.88";"0.00";"2010-12-14 10:09:00";"2010-12-14 18:09:28"
"9061";"7";"12.99";"12.37";"20.66";"13.86";"13.88";"0.00";"2010-12-14 10:24:00";"2010-12-14 18:09:28"
"9062";"7";"13.21";"12.58";"20.74";"13.86";"13.88";"0.00";"2010-12-14 10:39:00";"2010-12-14 18:09:28"
"9063";"7";"13.34";"12.72";"20.77";"13.86";"13.88";"0.00";"2010-12-14 10:54:00";"2010-12-14 18:09:28"
"9064";"7";"13.45";"12.83";"20.83";"13.86";"13.88";"0.00";"2010-12-14 11:09:00";"2010-12-14 18:09:28"
"9065";"7";"13.21";"12.66";"20.69";"13.86";"13.88";"0.00";"2010-12-14 11:24:00";"2010-12-14 18:09:28"
"9066";"7";"13.56";"12.91";"20.69";"13.86";"13.88";"0.00";"2010-12-14 11:39:00";"2010-12-14 18:09:28"
"9067";"7";"13.61";"12.99";"20.72";"13.86";"13.88";"0.00";"2010-12-14 11:54:00";"2010-12-14 18:09:29"
"9068";"7";"13.45";"12.85";"20.61";"13.86";"13.88";"0.00";"2010-12-14 12:09:00";"2010-12-14 18:09:29"
"9069";"7";"13.42";"12.85";"20.66";"13.86";"13.88";"0.00";"2010-12-14 12:24:00";"2010-12-14 18:09:29"
"9070";"7";"13.42";"12.83";"20.55";"13.86";"13.88";"0.00";"2010-12-14 12:39:00";"2010-12-14 18:09:29"
"9071";"7";"13.45";"12.88";"20.53";"13.86";"13.88";"0.00";"2010-12-14 12:54:00";"2010-12-14 18:09:29"
"9072";"7";"13.56";"12.96";"20.50";"13.86";"13.88";"0.00";"2010-12-14 13:09:00";"2010-12-14 18:09:29"
"9073";"9";"12.07";"11.55";"20.20";"20.18";"20.20";"0.00";"2010-12-14 09:58:00";"2010-12-14 18:14:10"
"9074";"9";"12.64";"12.09";"20.23";"20.23";"20.23";"0.00";"2010-12-14 10:13:00";"2010-12-14 18:14:10"
"9075";"9";"12.96";"12.39";"20.26";"20.26";"20.26";"0.00";"2010-12-14 10:28:00";"2010-12-14 18:14:11"
"9076";"9";"13.34";"12.72";"20.37";"20.37";"20.39";"0.00";"2010-12-14 10:43:00";"2010-12-14 18:14:11"
"9077";"9";"13.69";"13.04";"20.42";"20.42";"20.42";"0.00";"2010-12-14 10:58:00";"2010-12-14 18:14:11"
"9078";"9";"13.40";"12.83";"20.39";"20.39";"20.39";"0.00";"2010-12-14 11:13:00";"2010-12-14 18:14:11"
"9079";"9";"13.10";"12.58";"20.28";"20.28";"20.31";"0.00";"2010-12-14 11:28:00";"2010-12-14 18:14:11"
"9080";"9";"13.78";"13.18";"20.39";"20.39";"20.39";"0.00";"2010-12-14 11:43:00";"2010-12-14 18:14:11"
"9081";"9";"13.26";"12.72";"20.31";"20.31";"20.31";"0.00";"2010-12-14 11:58:00";"2010-12-14 18:14:11"
"9082";"9";"14.56";"13.88";"20.31";"20.31";"20.31";"0.00";"2010-12-14 12:13:00";"2010-12-14 18:14:11"
"9083";"9";"13.45";"12.88";"20.31";"20.31";"20.31";"0.00";"2010-12-14 12:28:00";"2010-12-14 18:14:11"
"9084";"9";"14.62";"13.91";"20.26";"20.26";"20.26";"0.00";"2010-12-14 12:43:00";"2010-12-14 18:14:11"
"9085";"9";"13.53";"12.96";"20.26";"20.26";"20.26";"0.00";"2010-12-14 12:58:00";"2010-12-14 18:14:11"
"9086";"9";"13.83";"13.23";"20.28";"20.28";"20.28";"0.00";"2010-12-14 13:13:00";"2010-12-14 18:14:11"
"9087";"7";"13.56";"12.96";"20.61";"13.86";"13.88";"0.00";"2010-12-14 13:24:00";"2010-12-14 21:39:59"
"9088";"7";"13.50";"12.93";"20.64";"13.86";"13.88";"0.00";"2010-12-14 13:39:00";"2010-12-14 21:39:59"
"9089";"7";"13.50";"12.93";"20.55";"13.86";"13.88";"0.00";"2010-12-14 13:54:00";"2010-12-14 21:39:59"
"9090";"7";"13.56";"12.96";"20.50";"13.86";"13.88";"0.00";"2010-12-14 14:09:00";"2010-12-14 21:39:59"
"9091";"7";"13.48";"12.91";"20.45";"13.86";"13.88";"0.00";"2010-12-14 14:24:00";"2010-12-14 21:40:03"
"9092";"7";"13.45";"12.88";"20.39";"13.86";"13.88";"0.00";"2010-12-14 14:39:00";"2010-12-14 21:40:03"
"9093";"7";"13.53";"12.93";"20.39";"13.86";"13.88";"0.00";"2010-12-14 14:54:00";"2010-12-14 21:40:03"
"9094";"7";"13.40";"12.85";"20.37";"13.86";"13.88";"0.00";"2010-12-14 15:09:00";"2010-12-14 21:40:03"
"9095";"7";"13.40";"12.83";"20.34";"13.86";"13.88";"0.00";"2010-12-14 15:24:00";"2010-12-14 21:40:03"
"9096";"7";"13.37";"12.83";"20.31";"13.86";"13.88";"0.00";"2010-12-14 15:39:00";"2010-12-14 21:40:03"
"9097";"7";"13.31";"12.77";"20.28";"13.86";"13.88";"0.00";"2010-12-14 15:54:00";"2010-12-14 21:40:03"
"9098";"7";"13.26";"12.75";"20.26";"13.86";"13.88";"0.00";"2010-12-14 16:09:00";"2010-12-14 21:40:03"
"9099";"7";"10.22";"12.72";"20.23";"13.86";"13.88";"0.00";"2010-12-14 16:24:00";"2010-12-14 21:40:03"
"9100";"7";"1.41";"12.69";"20.23";"13.86";"13.88";"0.00";"2010-12-14 16:39:00";"2010-12-14 21:40:03"
"9101";"9";"13.75";"13.18";"20.31";"20.31";"20.34";"0.00";"2010-12-14 13:29:00";"2010-12-14 21:44:42"
"9102";"9";"13.72";"13.12";"20.28";"20.28";"20.31";"0.00";"2010-12-14 13:44:00";"2010-12-14 21:44:42"
"9103";"9";"13.64";"13.07";"20.23";"20.23";"20.26";"0.00";"2010-12-14 13:59:00";"2010-12-14 21:44:42"
"9104";"9";"13.48";"12.93";"20.26";"20.26";"20.26";"0.00";"2010-12-14 14:14:00";"2010-12-14 21:44:43"
"9105";"9";"13.40";"12.88";"20.23";"20.23";"20.23";"0.00";"2010-12-14 14:29:00";"2010-12-14 21:44:46"
"9106";"9";"13.42";"12.88";"20.20";"20.20";"20.20";"0.00";"2010-12-14 14:44:00";"2010-12-14 21:44:46"
"9107";"9";"13.40";"12.88";"20.23";"20.23";"20.26";"0.00";"2010-12-14 14:59:00";"2010-12-14 21:44:46"
"9108";"9";"13.26";"12.75";"20.18";"20.18";"20.18";"0.00";"2010-12-14 15:14:00";"2010-12-14 21:44:46"
"9109";"9";"13.23";"12.72";"20.18";"20.18";"20.20";"0.00";"2010-12-14 15:29:00";"2010-12-14 21:44:46"
"9110";"9";"13.23";"12.72";"20.15";"20.18";"20.18";"0.00";"2010-12-14 15:44:00";"2010-12-14 21:44:46"
"9111";"9";"13.07";"12.61";"20.15";"20.15";"20.15";"0.00";"2010-12-14 15:59:00";"2010-12-14 21:44:46"
"9112";"9";"12.99";"12.56";"20.15";"20.15";"20.15";"0.00";"2010-12-14 16:14:00";"2010-12-14 21:44:46"
"9113";"9";"8.57";"12.50";"20.12";"20.12";"20.12";"0.00";"2010-12-14 16:29:00";"2010-12-14 21:44:46"
"9114";"9";"0.00";"12.50";"20.12";"20.15";"20.15";"0.00";"2010-12-14 16:44:00";"2010-12-14 21:44:47"
"9115";"7";"0.00";"12.66";"20.20";"13.86";"13.88";"0.00";"2010-12-14 16:55:00";"2010-12-15 01:10:31"
"9116";"7";"0.00";"12.64";"20.20";"13.86";"13.88";"0.00";"2010-12-14 17:10:00";"2010-12-15 01:10:31"
"9117";"7";"0.00";"12.61";"20.18";"13.86";"13.88";"0.00";"2010-12-14 17:25:00";"2010-12-15 01:10:31"
"9118";"7";"0.00";"12.61";"20.18";"13.86";"13.88";"0.00";"2010-12-14 17:40:00";"2010-12-15 01:10:31"
"9119";"7";"0.00";"12.58";"20.18";"13.86";"13.88";"0.00";"2010-12-14 17:55:00";"2010-12-15 01:10:31"
"9120";"7";"0.00";"12.56";"20.15";"13.86";"13.88";"0.00";"2010-12-14 18:10:00";"2010-12-15 01:10:31"
"9121";"7";"0.00";"12.53";"20.12";"13.86";"13.88";"0.00";"2010-12-14 18:25:00";"2010-12-15 01:10:31"
"9122";"7";"0.00";"12.50";"20.12";"13.86";"13.88";"0.00";"2010-12-14 18:40:00";"2010-12-15 01:10:31"
"9123";"7";"0.00";"12.47";"20.12";"13.86";"13.88";"0.00";"2010-12-14 18:55:00";"2010-12-15 01:10:31"
"9124";"7";"0.00";"12.45";"20.12";"13.86";"13.88";"0.00";"2010-12-14 19:10:00";"2010-12-15 01:10:31"
"9125";"7";"0.00";"12.39";"20.12";"13.86";"13.88";"0.00";"2010-12-14 19:25:00";"2010-12-15 01:10:31"
"9126";"7";"0.00";"12.37";"20.12";"13.86";"13.88";"0.00";"2010-12-14 19:40:00";"2010-12-15 01:10:31"
"9127";"7";"0.00";"12.31";"20.09";"13.86";"13.88";"0.00";"2010-12-14 19:55:00";"2010-12-15 01:10:31"
"9128";"7";"0.00";"12.26";"20.09";"13.86";"13.88";"0.00";"2010-12-14 20:10:00";"2010-12-15 01:10:31"
"9129";"9";"0.00";"12.47";"20.12";"20.12";"20.12";"0.00";"2010-12-14 17:00:00";"2010-12-15 01:15:14"
"9130";"9";"0.00";"12.45";"20.12";"20.12";"20.12";"0.00";"2010-12-14 17:15:00";"2010-12-15 01:15:14"
"9131";"9";"0.00";"12.45";"20.12";"20.12";"20.12";"0.00";"2010-12-14 17:30:00";"2010-12-15 01:15:14"
"9132";"9";"0.00";"12.42";"20.12";"20.12";"20.12";"0.00";"2010-12-14 17:45:00";"2010-12-15 01:15:14"
"9133";"9";"0.00";"12.42";"20.09";"20.09";"20.09";"0.00";"2010-12-14 18:00:00";"2010-12-15 01:15:14"
"9134";"9";"0.00";"12.39";"20.09";"20.09";"20.09";"0.00";"2010-12-14 18:15:00";"2010-12-15 01:15:14"
"9135";"9";"0.00";"12.39";"20.09";"20.09";"20.09";"0.00";"2010-12-14 18:30:00";"2010-12-15 01:15:14"
"9136";"9";"0.00";"12.37";"20.12";"20.12";"20.12";"0.00";"2010-12-14 18:45:00";"2010-12-15 01:15:14"
"9137";"9";"0.00";"12.37";"20.09";"20.09";"20.09";"0.00";"2010-12-14 19:00:00";"2010-12-15 01:15:15"
"9138";"9";"0.00";"12.34";"20.09";"20.09";"20.12";"0.00";"2010-12-14 19:15:00";"2010-12-15 01:15:15"
"9139";"9";"0.00";"12.31";"20.09";"20.09";"20.09";"0.00";"2010-12-14 19:30:00";"2010-12-15 01:15:15"
"9140";"9";"0.00";"12.31";"20.09";"20.09";"20.09";"0.00";"2010-12-14 19:45:00";"2010-12-15 01:15:15"
"9141";"9";"0.00";"12.28";"20.09";"20.09";"20.09";"0.00";"2010-12-14 20:00:00";"2010-12-15 01:15:15"
"9142";"9";"0.00";"12.26";"20.09";"20.07";"20.09";"0.00";"2010-12-14 20:15:00";"2010-12-15 01:15:15"
"9143";"9";"0.00";"12.23";"20.09";"20.07";"20.09";"0.00";"2010-12-14 20:30:00";"2010-12-15 04:45:51"
"9144";"9";"0.00";"12.20";"20.09";"20.09";"20.09";"0.00";"2010-12-14 20:45:00";"2010-12-15 04:45:51"
"9145";"9";"0.00";"12.18";"20.09";"20.09";"20.09";"0.00";"2010-12-14 21:00:00";"2010-12-15 04:45:51"
"9146";"9";"0.00";"12.15";"20.09";"20.09";"20.09";"0.00";"2010-12-14 21:15:00";"2010-12-15 04:45:51"
"9147";"9";"0.00";"12.12";"20.09";"20.09";"20.09";"0.00";"2010-12-14 21:30:00";"2010-12-15 04:45:51"
"9148";"9";"0.00";"12.09";"20.09";"20.09";"20.09";"0.00";"2010-12-14 21:45:00";"2010-12-15 04:45:51"
"9149";"9";"0.00";"12.04";"20.09";"20.09";"20.09";"0.00";"2010-12-14 22:00:00";"2010-12-15 04:45:51"
"9150";"9";"0.00";"12.01";"20.09";"20.09";"20.09";"0.00";"2010-12-14 22:15:00";"2010-12-15 04:45:51"
"9151";"9";"0.00";"11.99";"20.09";"20.09";"20.09";"0.00";"2010-12-14 22:30:00";"2010-12-15 04:45:51"
"9152";"9";"0.00";"11.93";"20.09";"20.09";"20.09";"0.00";"2010-12-14 22:45:00";"2010-12-15 04:45:51"
"9153";"9";"0.00";"11.90";"20.09";"20.09";"20.09";"0.00";"2010-12-14 23:00:00";"2010-12-15 04:45:51"
"9154";"9";"0.00";"11.85";"20.09";"20.09";"20.12";"0.00";"2010-12-14 23:15:00";"2010-12-15 04:45:51"
"9155";"9";"0.00";"11.80";"20.09";"20.09";"20.09";"0.00";"2010-12-14 23:30:00";"2010-12-15 04:45:51"
"9156";"9";"0.00";"11.74";"20.09";"20.09";"20.09";"0.00";"2010-12-14 23:45:00";"2010-12-15 04:45:51"
"9157";"7";"12.20";"11.63";"20.23";"13.86";"13.86";"0.00";"2010-12-15 08:54:00";"2010-12-15 17:09:28"
"9158";"7";"12.07";"11.52";"20.28";"13.86";"13.88";"0.00";"2010-12-15 09:09:00";"2010-12-15 17:09:28"
"9159";"7";"11.99";"11.44";"20.34";"13.86";"13.88";"0.00";"2010-12-15 09:24:00";"2010-12-15 17:09:28"
"9160";"7";"12.07";"11.52";"20.37";"13.86";"13.88";"0.00";"2010-12-15 09:39:00";"2010-12-15 17:09:28"
"9161";"7";"12.56";"11.96";"20.45";"13.86";"13.88";"0.00";"2010-12-15 09:54:00";"2010-12-15 17:09:28"
"9162";"7";"12.58";"12.01";"20.47";"13.86";"13.88";"0.00";"2010-12-15 10:09:00";"2010-12-15 17:09:28"
"9163";"7";"12.58";"12.01";"20.42";"13.86";"13.88";"0.00";"2010-12-15 10:24:00";"2010-12-15 17:09:28"
"9164";"7";"12.83";"12.26";"20.55";"13.86";"13.88";"0.00";"2010-12-15 10:39:00";"2010-12-15 17:09:28"
"9165";"7";"13.15";"12.53";"20.58";"13.86";"13.88";"0.00";"2010-12-15 10:54:00";"2010-12-15 17:09:28"
"9166";"7";"13.31";"12.69";"20.72";"13.86";"13.88";"0.00";"2010-12-15 11:09:00";"2010-12-15 17:09:28"
"9167";"7";"13.34";"12.75";"20.72";"13.86";"13.88";"0.00";"2010-12-15 11:24:00";"2010-12-15 17:09:28"
"9168";"7";"13.45";"12.80";"20.74";"13.86";"13.88";"0.00";"2010-12-15 11:39:00";"2010-12-15 17:09:28"
"9169";"7";"13.59";"12.93";"20.77";"13.86";"13.88";"0.00";"2010-12-15 11:54:00";"2010-12-15 17:09:28"
"9170";"7";"13.64";"12.99";"20.74";"13.86";"13.88";"0.00";"2010-12-15 12:09:00";"2010-12-15 17:09:28"
"9171";"9";"12.15";"11.63";"20.18";"20.18";"20.18";"0.00";"2010-12-15 09:01:00";"2010-12-15 17:16:24"
"9172";"9";"12.20";"11.69";"20.20";"20.20";"20.20";"0.00";"2010-12-15 09:16:00";"2010-12-15 17:16:24"
"9173";"9";"12.20";"11.69";"20.20";"20.20";"20.23";"0.00";"2010-12-15 09:31:00";"2010-12-15 17:16:24"
"9174";"9";"12.45";"11.88";"20.20";"20.20";"20.23";"0.00";"2010-12-15 09:46:00";"2010-12-15 17:16:24"
"9175";"9";"12.69";"12.12";"20.23";"20.23";"20.26";"0.00";"2010-12-15 10:01:00";"2010-12-15 17:16:24"
"9176";"9";"12.45";"11.90";"20.26";"20.26";"20.28";"0.00";"2010-12-15 10:16:00";"2010-12-15 17:16:24"
"9177";"9";"12.69";"12.15";"20.28";"20.28";"20.28";"0.00";"2010-12-15 10:31:00";"2010-12-15 17:16:24"
"9178";"9";"12.80";"12.26";"20.28";"20.28";"20.28";"0.00";"2010-12-15 10:46:00";"2010-12-15 17:16:25"
"9179";"9";"12.99";"12.45";"20.37";"20.37";"20.39";"0.00";"2010-12-15 11:01:00";"2010-12-15 17:16:25"
"9180";"9";"13.78";"13.15";"20.42";"20.42";"20.45";"0.00";"2010-12-15 11:16:00";"2010-12-15 17:16:25"
"9181";"9";"14.24";"13.59";"20.42";"20.42";"20.42";"0.00";"2010-12-15 11:31:00";"2010-12-15 17:16:25"
"9182";"9";"14.51";"13.80";"20.37";"20.37";"20.39";"0.00";"2010-12-15 11:46:00";"2010-12-15 17:16:25"
"9183";"9";"14.67";"13.97";"20.37";"20.37";"20.37";"0.00";"2010-12-15 12:01:00";"2010-12-15 17:16:25"
"9184";"9";"13.88";"13.31";"20.42";"20.42";"20.45";"0.00";"2010-12-15 12:16:00";"2010-12-15 17:16:25"
"9185";"7";"13.72";"13.07";"20.77";"13.86";"13.88";"0.00";"2010-12-15 12:24:00";"2010-12-15 20:40:00"
"9186";"7";"13.72";"13.07";"20.77";"13.86";"13.88";"0.00";"2010-12-15 12:39:00";"2010-12-15 20:40:00"
"9187";"7";"13.53";"12.96";"20.74";"13.86";"13.88";"0.00";"2010-12-15 12:54:00";"2010-12-15 20:40:01"
"9188";"7";"13.69";"13.07";"20.72";"13.86";"13.88";"0.00";"2010-12-15 13:09:00";"2010-12-15 20:40:01"
"9189";"7";"13.50";"12.93";"20.66";"13.86";"13.88";"0.00";"2010-12-15 13:24:00";"2010-12-15 20:40:02"
"9190";"7";"13.75";"13.10";"20.64";"13.86";"13.88";"0.00";"2010-12-15 13:39:00";"2010-12-15 20:40:02"
"9191";"7";"13.56";"12.99";"20.58";"13.86";"13.88";"0.00";"2010-12-15 13:54:00";"2010-12-15 20:40:02"
"9192";"7";"13.69";"13.07";"20.55";"13.86";"13.88";"0.00";"2010-12-15 14:09:00";"2010-12-15 20:40:03"
"9193";"7";"13.72";"13.12";"20.61";"13.86";"13.88";"0.00";"2010-12-15 14:24:00";"2010-12-15 20:40:03"
"9194";"7";"13.64";"13.04";"20.58";"13.86";"13.88";"0.00";"2010-12-15 14:39:00";"2010-12-15 20:40:03"
"9195";"7";"13.53";"12.99";"20.53";"13.86";"13.88";"0.00";"2010-12-15 14:54:00";"2010-12-15 20:40:04"
"9196";"7";"13.53";"12.99";"20.47";"13.86";"13.88";"0.00";"2010-12-15 15:09:00";"2010-12-15 20:40:04"
"9197";"7";"13.59";"13.02";"20.47";"13.86";"13.88";"0.00";"2010-12-15 15:24:00";"2010-12-15 20:40:05"
"9198";"7";"13.59";"13.02";"20.47";"13.86";"13.88";"0.00";"2010-12-15 15:39:00";"2010-12-15 20:40:05"
"9199";"9";"14.48";"13.83";"20.39";"20.39";"20.39";"0.00";"2010-12-15 12:31:00";"2010-12-15 20:46:55"
"9200";"9";"14.56";"13.91";"20.37";"20.37";"20.39";"0.00";"2010-12-15 12:46:00";"2010-12-15 20:46:55"
"9201";"9";"14.45";"13.80";"20.39";"20.39";"20.39";"0.00";"2010-12-15 13:01:00";"2010-12-15 20:46:55"
"9202";"9";"14.67";"13.99";"20.34";"20.34";"20.37";"0.00";"2010-12-15 13:16:00";"2010-12-15 20:46:55"
"9203";"9";"13.64";"13.04";"20.31";"20.31";"20.31";"0.00";"2010-12-15 13:31:00";"2010-12-15 20:46:55"
"9204";"9";"14.72";"14.05";"20.31";"20.31";"20.34";"0.00";"2010-12-15 13:46:00";"2010-12-15 20:46:56"
"9205";"9";"14.51";"13.86";"20.28";"20.28";"20.28";"0.00";"2010-12-15 14:01:00";"2010-12-15 20:46:56"
"9206";"9";"14.70";"14.05";"20.31";"20.31";"20.31";"0.00";"2010-12-15 14:16:00";"2010-12-15 20:46:56"
"9207";"9";"14.40";"13.75";"20.34";"20.34";"20.34";"0.00";"2010-12-15 14:31:00";"2010-12-15 20:46:56"
"9208";"9";"13.61";"13.10";"20.28";"20.28";"20.31";"0.00";"2010-12-15 14:46:00";"2010-12-15 20:46:56"
"9209";"9";"13.59";"13.04";"20.26";"20.26";"20.28";"0.00";"2010-12-15 15:01:00";"2010-12-15 20:46:56"
"9210";"9";"14.37";"13.72";"20.28";"20.28";"20.31";"0.00";"2010-12-15 15:16:00";"2010-12-15 20:46:56"
"9211";"9";"14.24";"13.64";"20.28";"20.28";"20.28";"0.00";"2010-12-15 15:31:00";"2010-12-15 20:46:56"
"9212";"9";"13.97";"13.40";"20.31";"20.31";"20.31";"0.00";"2010-12-15 15:46:00";"2010-12-15 20:46:56"
"9213";"7";"13.53";"12.96";"20.45";"13.86";"13.88";"0.00";"2010-12-15 15:55:00";"2010-12-16 00:10:34"
"9214";"7";"13.42";"12.91";"20.39";"13.86";"13.88";"0.00";"2010-12-15 16:10:00";"2010-12-16 00:10:34"
"9215";"7";"13.34";"12.88";"20.31";"13.86";"13.88";"0.00";"2010-12-15 16:25:00";"2010-12-16 00:10:34"
"9216";"7";"5.59";"12.85";"20.26";"13.86";"13.88";"0.00";"2010-12-15 16:40:00";"2010-12-16 00:10:34"
"9217";"7";"0.00";"12.83";"20.23";"13.86";"13.88";"0.00";"2010-12-15 16:55:00";"2010-12-16 00:10:34"
"9218";"7";"0.00";"12.80";"20.20";"13.86";"13.88";"0.00";"2010-12-15 17:10:00";"2010-12-16 00:10:34"
"9219";"7";"0.00";"12.80";"20.18";"13.86";"13.88";"0.00";"2010-12-15 17:25:00";"2010-12-16 00:10:35"
"9220";"7";"0.00";"12.77";"20.18";"13.86";"13.88";"0.00";"2010-12-15 17:40:00";"2010-12-16 00:10:35"
"9221";"7";"0.00";"12.75";"20.18";"13.86";"13.88";"0.00";"2010-12-15 17:55:00";"2010-12-16 00:10:35"
"9222";"7";"0.00";"12.72";"20.18";"13.86";"13.88";"0.00";"2010-12-15 18:10:00";"2010-12-16 00:10:35"
"9223";"7";"0.00";"12.72";"20.18";"13.86";"13.88";"0.00";"2010-12-15 18:25:00";"2010-12-16 00:10:35"
"9224";"7";"0.00";"12.69";"20.18";"13.86";"13.88";"0.00";"2010-12-15 18:40:00";"2010-12-16 00:10:35"
"9225";"7";"0.00";"12.66";"20.15";"13.86";"13.88";"0.00";"2010-12-15 18:55:00";"2010-12-16 00:10:35"
"9226";"7";"0.00";"12.66";"20.15";"13.86";"13.88";"0.00";"2010-12-15 19:10:00";"2010-12-16 00:10:35"
"9227";"9";"13.59";"13.04";"20.26";"20.26";"20.28";"0.00";"2010-12-15 16:02:00";"2010-12-16 00:17:27"
"9228";"9";"13.26";"12.80";"20.26";"20.26";"20.26";"0.00";"2010-12-15 16:17:00";"2010-12-16 00:17:27"
"9229";"9";"13.07";"12.75";"20.18";"20.18";"20.18";"0.00";"2010-12-15 16:32:00";"2010-12-16 00:17:27"
"9230";"9";"3.15";"12.72";"20.18";"20.18";"20.18";"0.00";"2010-12-15 16:47:00";"2010-12-16 00:17:27"
"9231";"9";"0.00";"12.69";"20.18";"20.18";"20.18";"0.00";"2010-12-15 17:02:00";"2010-12-16 00:17:27"
"9232";"9";"0.00";"12.69";"20.18";"20.18";"20.18";"0.00";"2010-12-15 17:17:00";"2010-12-16 00:17:27"
"9233";"9";"0.00";"12.66";"20.18";"20.18";"20.20";"0.00";"2010-12-15 17:32:00";"2010-12-16 00:17:27"
"9234";"9";"0.00";"12.64";"20.18";"20.18";"20.20";"0.00";"2010-12-15 17:47:00";"2010-12-16 00:17:27"
"9235";"9";"0.00";"12.64";"20.18";"20.18";"20.18";"0.00";"2010-12-15 18:02:00";"2010-12-16 00:17:27"
"9236";"9";"0.00";"12.61";"20.20";"20.18";"20.20";"0.00";"2010-12-15 18:17:00";"2010-12-16 00:17:27"
"9237";"9";"0.00";"12.61";"20.18";"20.18";"20.18";"0.00";"2010-12-15 18:32:00";"2010-12-16 00:17:27"
"9238";"9";"0.00";"12.61";"20.18";"20.18";"20.18";"0.00";"2010-12-15 18:47:00";"2010-12-16 00:17:27"
"9239";"9";"0.00";"12.58";"20.18";"20.18";"20.18";"0.00";"2010-12-15 19:02:00";"2010-12-16 00:17:28"
"9240";"9";"0.00";"12.58";"20.18";"20.18";"20.18";"0.00";"2010-12-15 19:17:00";"2010-12-16 00:17:28"
"9241";"7";"0.00";"12.64";"20.15";"13.86";"13.88";"0.00";"2010-12-15 19:25:00";"2010-12-16 03:41:02"
"9242";"7";"0.00";"12.61";"20.15";"13.86";"13.88";"0.00";"2010-12-15 19:40:00";"2010-12-16 03:41:02"
"9243";"7";"0.00";"12.61";"20.15";"13.86";"13.88";"0.00";"2010-12-15 19:55:00";"2010-12-16 03:41:02"
"9244";"7";"0.00";"12.58";"20.15";"13.86";"13.88";"0.00";"2010-12-15 20:10:00";"2010-12-16 03:41:02"
"9245";"7";"0.00";"12.56";"20.15";"13.86";"13.88";"0.00";"2010-12-15 20:25:00";"2010-12-16 03:41:02"
"9246";"7";"0.00";"12.53";"20.15";"13.86";"13.88";"0.00";"2010-12-15 20:40:00";"2010-12-16 03:41:02"
"9247";"7";"0.00";"12.53";"20.15";"13.86";"13.88";"0.00";"2010-12-15 20:55:00";"2010-12-16 03:41:02"
"9248";"7";"0.00";"12.50";"20.15";"13.86";"13.88";"0.00";"2010-12-15 21:10:00";"2010-12-16 03:41:02"
"9249";"7";"0.00";"12.47";"20.15";"13.86";"13.88";"0.00";"2010-12-15 21:25:00";"2010-12-16 03:41:02"
"9250";"7";"0.00";"12.45";"20.15";"13.86";"13.88";"0.00";"2010-12-15 21:40:00";"2010-12-16 03:41:02"
"9251";"7";"0.00";"12.42";"20.15";"13.86";"13.88";"0.00";"2010-12-15 21:55:00";"2010-12-16 03:41:02"
"9252";"7";"0.00";"12.37";"20.15";"13.86";"13.88";"0.00";"2010-12-15 22:10:00";"2010-12-16 03:41:02"
"9253";"7";"0.00";"12.34";"20.15";"13.86";"13.88";"0.00";"2010-12-15 22:25:00";"2010-12-16 03:41:02"
"9254";"7";"0.00";"12.28";"20.15";"13.86";"13.88";"0.00";"2010-12-15 22:40:00";"2010-12-16 03:41:03"
"9255";"9";"0.00";"12.56";"20.18";"20.18";"20.18";"0.00";"2010-12-15 19:32:00";"2010-12-16 03:47:57"
"9256";"9";"0.00";"12.56";"20.18";"20.18";"20.18";"0.00";"2010-12-15 19:47:00";"2010-12-16 03:48:00"
"9257";"9";"0.00";"12.56";"20.18";"20.18";"20.18";"0.00";"2010-12-15 20:02:00";"2010-12-16 03:48:00"
"9258";"9";"0.00";"12.53";"20.18";"20.18";"20.18";"0.00";"2010-12-15 20:17:00";"2010-12-16 03:48:00"
"9259";"9";"0.00";"12.53";"20.15";"20.15";"20.18";"0.00";"2010-12-15 20:32:00";"2010-12-16 03:48:00"
"9260";"9";"0.00";"12.50";"20.18";"20.18";"20.18";"0.00";"2010-12-15 20:47:00";"2010-12-16 03:48:00"
"9261";"9";"0.00";"12.50";"20.18";"20.18";"20.18";"0.00";"2010-12-15 21:02:00";"2010-12-16 03:48:00"
"9262";"9";"0.00";"12.50";"20.18";"20.18";"20.18";"0.00";"2010-12-15 21:17:00";"2010-12-16 03:48:00"
"9263";"9";"0.00";"12.47";"20.18";"20.15";"20.18";"0.00";"2010-12-15 21:32:00";"2010-12-16 03:48:00"
"9264";"9";"0.00";"12.47";"20.18";"20.18";"20.18";"0.00";"2010-12-15 21:47:00";"2010-12-16 03:48:00"
"9265";"9";"0.00";"12.45";"20.18";"20.18";"20.18";"0.00";"2010-12-15 22:02:00";"2010-12-16 03:48:01"
"9266";"9";"0.00";"12.45";"20.18";"20.18";"20.18";"0.00";"2010-12-15 22:17:00";"2010-12-16 03:48:01"
"9267";"9";"0.00";"12.45";"20.15";"20.15";"20.18";"0.00";"2010-12-15 22:32:00";"2010-12-16 03:48:01"
"9268";"9";"0.00";"12.42";"20.18";"20.15";"20.18";"0.00";"2010-12-15 22:47:00";"2010-12-16 03:48:01"
"9269";"9";"0.00";"12.42";"20.18";"20.18";"20.18";"0.00";"2010-12-15 23:03:00";"2010-12-16 07:18:28"
"9270";"9";"0.00";"12.42";"20.18";"20.15";"20.18";"0.00";"2010-12-15 23:18:00";"2010-12-16 07:18:28"
"9271";"9";"0.00";"12.39";"20.18";"20.18";"20.18";"0.00";"2010-12-15 23:33:00";"2010-12-16 07:18:28"
"9272";"9";"0.00";"12.39";"20.18";"20.18";"20.18";"0.00";"2010-12-15 23:48:00";"2010-12-16 07:18:28"
"9273";"9";"0.00";"12.39";"20.15";"20.15";"20.18";"0.00";"2010-12-16 00:03:00";"2010-12-16 07:18:29"
"9274";"9";"0.00";"12.37";"20.15";"20.15";"20.18";"0.00";"2010-12-16 00:18:00";"2010-12-16 07:18:29"
"9275";"9";"0.00";"12.37";"20.15";"20.15";"20.18";"0.00";"2010-12-16 00:33:00";"2010-12-16 07:18:29"
"9276";"9";"0.00";"12.37";"20.15";"20.15";"20.18";"0.00";"2010-12-16 00:48:00";"2010-12-16 07:18:29"
"9277";"9";"0.00";"12.37";"20.18";"20.18";"20.18";"0.00";"2010-12-16 01:03:00";"2010-12-16 07:18:29"
"9278";"9";"0.00";"12.34";"20.18";"20.18";"20.20";"0.00";"2010-12-16 01:18:00";"2010-12-16 07:18:29"
"9279";"9";"0.00";"12.34";"20.20";"20.18";"20.20";"0.00";"2010-12-16 01:33:00";"2010-12-16 07:18:29"
"9280";"9";"0.00";"12.31";"20.18";"20.18";"20.18";"0.00";"2010-12-16 01:48:00";"2010-12-16 07:18:29"
"9281";"9";"0.00";"12.31";"20.18";"20.18";"20.18";"0.00";"2010-12-16 02:03:00";"2010-12-16 07:18:29"
"9282";"9";"0.00";"12.31";"20.15";"20.15";"20.15";"0.00";"2010-12-16 02:18:00";"2010-12-16 07:18:29"
"9283";"9";"0.00";"12.28";"20.15";"20.15";"20.15";"0.00";"2010-12-16 02:33:00";"2010-12-16 10:49:02"
"9284";"9";"0.00";"12.26";"20.15";"20.15";"20.15";"0.00";"2010-12-16 02:48:00";"2010-12-16 10:49:02"
"9285";"9";"0.00";"12.26";"20.15";"20.15";"20.15";"0.00";"2010-12-16 03:03:00";"2010-12-16 10:49:02"
"9286";"9";"0.00";"12.23";"20.15";"20.15";"20.15";"0.00";"2010-12-16 03:18:00";"2010-12-16 10:49:02"
"9287";"9";"0.00";"12.20";"20.15";"20.15";"20.15";"0.00";"2010-12-16 03:33:00";"2010-12-16 10:49:02"
"9288";"9";"0.00";"12.20";"20.15";"20.15";"20.15";"0.00";"2010-12-16 03:48:00";"2010-12-16 10:49:02"
"9289";"9";"0.00";"12.18";"20.15";"20.15";"20.15";"0.00";"2010-12-16 04:03:00";"2010-12-16 10:49:02"
"9290";"9";"0.00";"12.15";"20.12";"20.12";"20.15";"0.00";"2010-12-16 04:18:00";"2010-12-16 10:49:02"
"9291";"9";"0.00";"12.12";"20.12";"20.12";"20.15";"0.00";"2010-12-16 04:33:00";"2010-12-16 10:49:02"
"9292";"9";"0.00";"12.09";"20.12";"20.12";"20.12";"0.00";"2010-12-16 04:48:00";"2010-12-16 10:49:02"
"9293";"9";"0.00";"12.07";"20.12";"20.15";"20.15";"0.00";"2010-12-16 05:03:00";"2010-12-16 10:49:02"
"9294";"9";"0.00";"11.99";"20.12";"20.12";"20.15";"0.00";"2010-12-16 05:18:00";"2010-12-16 10:49:03"
"9295";"9";"0.00";"11.99";"20.12";"20.12";"20.12";"0.00";"2010-12-16 05:33:00";"2010-12-16 10:49:03"
"9296";"9";"0.00";"11.96";"20.12";"20.12";"20.12";"0.00";"2010-12-16 05:48:00";"2010-12-16 10:49:03"
"9297";"9";"0.00";"11.93";"20.12";"20.12";"20.12";"0.00";"2010-12-16 06:04:00";"2010-12-16 14:19:33"
"9298";"9";"0.00";"11.88";"20.12";"20.12";"20.12";"0.00";"2010-12-16 06:19:00";"2010-12-16 14:19:33"
"9299";"9";"0.00";"11.85";"20.12";"20.12";"20.15";"0.00";"2010-12-16 06:34:00";"2010-12-16 14:19:34"
"9300";"9";"0.00";"11.80";"20.12";"20.12";"20.12";"0.00";"2010-12-16 06:49:00";"2010-12-16 14:19:34"
"9301";"9";"5.10";"11.77";"20.12";"20.12";"20.12";"0.00";"2010-12-16 07:04:00";"2010-12-16 14:19:34"
"9302";"9";"11.90";"11.71";"20.12";"20.12";"20.15";"0.00";"2010-12-16 07:19:00";"2010-12-16 14:19:34"
"9303";"9";"12.12";"11.69";"20.12";"20.12";"20.15";"0.00";"2010-12-16 07:34:00";"2010-12-16 14:19:34"
"9304";"9";"12.09";"11.63";"20.15";"20.15";"20.15";"0.00";"2010-12-16 07:49:00";"2010-12-16 14:19:34"
"9305";"9";"12.12";"11.63";"20.15";"20.15";"20.15";"0.00";"2010-12-16 08:04:00";"2010-12-16 14:19:34"
"9306";"9";"12.09";"11.63";"20.15";"20.15";"20.18";"0.00";"2010-12-16 08:19:00";"2010-12-16 14:19:34"
"9307";"9";"12.12";"11.63";"20.18";"20.18";"20.20";"0.00";"2010-12-16 08:34:00";"2010-12-16 14:19:34"
"9308";"9";"12.18";"11.69";"20.20";"20.20";"20.20";"0.00";"2010-12-16 08:49:00";"2010-12-16 14:19:34"
"9309";"9";"12.23";"11.71";"20.23";"20.23";"20.23";"0.00";"2010-12-16 09:04:00";"2010-12-16 14:19:34"
"9310";"9";"12.31";"11.77";"20.23";"20.23";"20.26";"0.00";"2010-12-16 09:19:00";"2010-12-16 14:19:34"
"9311";"7";"11.99";"11.44";"20.23";"13.86";"13.83";"0.00";"2010-12-16 09:00:00";"2010-12-16 17:15:28"
"9312";"7";"12.18";"11.61";"20.39";"13.86";"13.88";"0.00";"2010-12-16 09:15:00";"2010-12-16 17:15:28"
"9313";"7";"12.39";"11.82";"20.45";"13.86";"13.88";"0.00";"2010-12-16 09:30:00";"2010-12-16 17:15:32"
"9314";"7";"12.69";"12.09";"20.64";"13.86";"13.88";"0.00";"2010-12-16 09:45:00";"2010-12-16 17:15:32"
"9315";"7";"12.75";"12.18";"20.64";"13.86";"13.88";"0.00";"2010-12-16 10:00:00";"2010-12-16 17:15:32"
"9316";"7";"12.88";"12.28";"20.66";"13.86";"13.88";"0.00";"2010-12-16 10:15:00";"2010-12-16 17:15:32"
"9317";"7";"13.02";"12.42";"20.72";"13.86";"13.88";"0.00";"2010-12-16 10:30:00";"2010-12-16 17:15:32"
"9318";"7";"13.10";"12.50";"20.74";"13.86";"13.88";"0.00";"2010-12-16 10:45:00";"2010-12-16 17:15:32"
"9319";"7";"13.12";"12.56";"20.69";"13.86";"13.88";"0.00";"2010-12-16 11:00:00";"2010-12-16 17:15:32"
"9320";"7";"13.23";"12.64";"20.69";"13.86";"13.88";"0.00";"2010-12-16 11:15:00";"2010-12-16 17:15:32"
"9321";"7";"13.26";"12.69";"20.72";"13.86";"13.88";"0.00";"2010-12-16 11:30:00";"2010-12-16 17:15:33"
"9322";"7";"13.26";"12.69";"20.69";"13.86";"13.88";"0.00";"2010-12-16 11:45:00";"2010-12-16 17:15:33"
"9323";"7";"13.26";"12.69";"20.66";"13.86";"13.88";"0.00";"2010-12-16 12:00:00";"2010-12-16 17:15:33"
"9324";"7";"13.26";"12.69";"20.61";"13.86";"13.88";"0.00";"2010-12-16 12:15:00";"2010-12-16 17:15:33"
"9325";"9";"12.31";"11.80";"20.28";"20.28";"20.28";"0.00";"2010-12-16 09:34:00";"2010-12-16 17:50:04"
"9326";"9";"12.50";"11.99";"20.28";"20.28";"20.31";"0.00";"2010-12-16 09:49:00";"2010-12-16 17:50:04"
"9327";"9";"12.77";"12.23";"20.31";"20.31";"20.31";"0.00";"2010-12-16 10:04:00";"2010-12-16 17:50:04"
"9328";"9";"12.99";"12.42";"20.37";"20.37";"20.37";"0.00";"2010-12-16 10:19:00";"2010-12-16 17:50:04"
"9329";"9";"13.10";"12.56";"20.39";"20.39";"20.42";"0.00";"2010-12-16 10:34:00";"2010-12-16 17:50:04"
"9330";"9";"13.15";"12.61";"20.45";"20.45";"20.45";"0.00";"2010-12-16 10:49:00";"2010-12-16 17:50:04"
"9331";"9";"13.45";"12.88";"20.42";"20.45";"20.45";"0.00";"2010-12-16 11:04:00";"2010-12-16 17:50:04"
"9332";"9";"13.69";"13.10";"20.47";"20.47";"20.50";"0.00";"2010-12-16 11:19:00";"2010-12-16 17:50:04"
"9333";"9";"13.50";"12.93";"20.47";"20.47";"20.50";"0.00";"2010-12-16 11:34:00";"2010-12-16 17:50:04"
"9334";"9";"13.48";"12.91";"20.47";"20.47";"20.47";"0.00";"2010-12-16 11:49:00";"2010-12-16 17:50:04"
"9335";"9";"13.42";"12.85";"20.45";"20.45";"20.45";"0.00";"2010-12-16 12:04:00";"2010-12-16 17:50:04"
"9336";"9";"13.40";"12.85";"20.42";"20.42";"20.42";"0.00";"2010-12-16 12:19:00";"2010-12-16 17:50:04"
"9337";"9";"13.34";"12.80";"20.42";"20.42";"20.42";"0.00";"2010-12-16 12:34:00";"2010-12-16 17:50:04"
"9338";"9";"13.21";"12.69";"20.39";"20.39";"20.42";"0.00";"2010-12-16 12:49:00";"2010-12-16 17:50:04"
"9339";"7";"13.26";"12.69";"20.58";"13.86";"13.88";NULL;"2010-12-16 12:31:00";"2010-12-16 20:46:03"
"9340";"7";"13.26";"12.69";"20.55";"13.86";"13.88";NULL;"2010-12-16 12:46:00";"2010-12-16 20:46:03"
"9341";"7";"13.23";"12.69";"20.53";"13.86";"13.88";NULL;"2010-12-16 13:01:00";"2010-12-16 20:46:03"
"9342";"7";"13.23";"12.66";"20.53";"13.86";"13.88";NULL;"2010-12-16 13:16:00";"2010-12-16 20:46:03"
"9343";"7";"13.21";"12.66";"20.50";"13.86";"13.88";NULL;"2010-12-16 13:31:00";"2010-12-16 20:46:03"
"9344";"7";"13.18";"12.64";"20.47";"13.86";"13.88";NULL;"2010-12-16 13:46:00";"2010-12-16 20:46:03"
"9345";"7";"13.15";"12.61";"20.45";"13.86";"13.88";NULL;"2010-12-16 14:01:00";"2010-12-16 20:46:03"
"9346";"7";"13.12";"12.58";"20.42";"13.86";"13.88";NULL;"2010-12-16 14:16:00";"2010-12-16 20:46:03"
"9347";"7";"13.10";"12.56";"20.39";"13.86";"13.88";NULL;"2010-12-16 14:31:00";"2010-12-16 20:46:03"
"9348";"7";"13.07";"12.53";"20.39";"13.86";"13.88";NULL;"2010-12-16 14:46:00";"2010-12-16 20:46:03"
"9349";"7";"13.02";"12.47";"20.37";"13.86";"13.88";NULL;"2010-12-16 15:01:00";"2010-12-16 20:46:03"
"9350";"7";"12.96";"12.45";"20.37";"13.86";"13.88";NULL;"2010-12-16 15:16:00";"2010-12-16 20:46:04"
"9351";"7";"12.91";"12.39";"20.34";"13.86";"13.88";NULL;"2010-12-16 15:31:00";"2010-12-16 20:46:04"
"9352";"7";"12.85";"12.34";"20.34";"13.86";"13.88";NULL;"2010-12-16 15:46:00";"2010-12-16 20:46:04"
"9353";"9";"13.23";"12.72";"20.39";"20.39";"20.39";NULL;"2010-12-16 13:05:00";"2010-12-16 21:20:35"
"9354";"9";"13.18";"12.66";"20.34";"20.34";"20.34";NULL;"2010-12-16 13:20:00";"2010-12-16 21:20:35"
"9355";"9";"13.12";"12.61";"20.31";"20.31";"20.31";NULL;"2010-12-16 13:35:00";"2010-12-16 21:20:35"
"9356";"9";"13.07";"12.56";"20.31";"20.31";"20.31";NULL;"2010-12-16 13:50:00";"2010-12-16 21:20:35"
"9357";"9";"13.02";"12.50";"20.28";"20.28";"20.28";NULL;"2010-12-16 14:05:00";"2010-12-16 21:20:35"
"9358";"9";"12.96";"12.45";"20.28";"20.28";"20.28";NULL;"2010-12-16 14:20:00";"2010-12-16 21:20:36"
"9359";"9";"12.93";"12.45";"20.28";"20.28";"20.28";NULL;"2010-12-16 14:35:00";"2010-12-16 21:20:36"
"9360";"9";"12.88";"12.39";"20.26";"20.26";"20.26";NULL;"2010-12-16 14:50:00";"2010-12-16 21:20:36"
"9361";"9";"12.83";"12.34";"20.26";"20.26";"20.28";NULL;"2010-12-16 15:05:00";"2010-12-16 21:20:36"
"9362";"9";"12.77";"12.28";"20.26";"20.26";"20.26";NULL;"2010-12-16 15:20:00";"2010-12-16 21:20:36"
"9363";"9";"12.72";"12.26";"20.26";"20.26";"20.26";NULL;"2010-12-16 15:35:00";"2010-12-16 21:20:36"
"9364";"9";"12.64";"12.20";"20.23";"20.23";"20.26";NULL;"2010-12-16 15:50:00";"2010-12-16 21:20:36"
"9365";"9";"12.58";"12.15";"20.23";"20.23";"20.26";NULL;"2010-12-16 16:05:00";"2010-12-16 21:20:36"
"9366";"9";"9.79";"12.09";"20.23";"20.23";"20.23";NULL;"2010-12-16 16:20:00";"2010-12-16 21:20:36"
"9367";"2";"12.42";"10.47";"9.55";"8.65";"8.16";NULL;"0000-00-00 00:00:00";"2010-12-16 21:57:44"
"9368";"2";"1.52";"6.97";"6.91";"7.19";"7.05";NULL;"2010-04-04 04:06:00";"2010-12-16 21:57:44"
"9369";"2";"21.72";"1.52";"6.94";"6.91";"7.19";NULL;"2010-04-02 20:08:00";"2010-12-16 21:57:44"
"9370";"2";"7.13";"21.72";"1.52";"6.97";"6.94";NULL;"2010-04-04 20:05:00";"2010-12-16 21:57:44"
"9371";"2";"7.16";"7.10";"21.72";"1.52";"6.73";NULL;"2010-03-28 20:05:00";"2010-12-16 21:57:44"
"9372";"2";"7.05";"7.13";"6.94";"21.72";"1.52";NULL;"0000-00-00 00:00:00";"2010-12-16 21:57:45"
"9373";"2";"7.19";"7.08";"7.16";"7.10";"21.72";NULL;"2010-00-28 04:01:00";"2010-12-16 21:57:45"
"9374";"2";"6.94";"7.21";"7.10";"7.19";"7.13";NULL;"2010-12-16 16:56:00";"2010-12-16 21:57:45"
"9375";"2";"9.14";"8.46";"8.87";"8.81";"8.62";NULL;"2010-05-17 12:33:00";"2010-12-16 21:57:45"
"9376";"2";"1.52";"6.91";"6.89";"7.24";"7.19";NULL;"2010-04-05 20:09:00";"2010-12-16 21:57:45"
"9377";"2";"21.72";"1.55";"6.89";"6.89";"7.21";NULL;"2010-04-03 20:10:00";"2010-12-16 21:57:45"
"9378";"2";"7.10";"21.72";"1.55";"6.81";"6.78";NULL;"2010-04-03 04:03:00";"2010-12-16 21:57:45"
"9379";"2";"7.10";"7.00";"21.72";"1.55";"6.83";NULL;"2010-03-29 20:06:00";"2010-12-16 21:57:45"
"9380";"2";"7.00";"7.08";"7.00";"21.72";"1.55";NULL;"2010-03-29 19:58:00";"2010-12-16 21:57:45"
"9381";"2";"6.64";"6.67";"6.91";"6.81";"6.91";NULL;"0000-00-00 00:00:00";"2010-12-16 21:59:34"
"9382";"2";"1.57";"6.54";"6.59";"6.91";"6.86";NULL;"2010-04-00 19:56:00";"2010-12-16 21:59:34"
"9383";"2";"21.72";"1.57";"6.35";"6.35";"6.70";NULL;"2010-03-27 19:58:00";"2010-12-16 21:59:34"
"9384";"2";"6.51";"21.72";"1.57";"6.81";"6.83";NULL;"2010-04-02 20:00:00";"2010-12-16 21:59:34"
"9385";"2";"7.05";"6.97";"21.72";"1.57";"6.81";NULL;"2010-03-30 04:05:00";"2010-12-16 21:59:34"
"9386";"2";"6.94";"7.05";"7.00";"21.72";"1.57";NULL;"0000-00-00 00:00:00";"2010-12-16 21:59:34"
"9387";"2";"7.05";"6.94";"7.02";"6.97";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 21:59:34"
"9388";"2";"6.86";"7.08";"6.97";"7.05";"7.00";NULL;"2010-12-16 16:58:00";"2010-12-16 21:59:34"
"9389";"2";"6.81";"6.83";"7.05";"6.94";"7.05";NULL;"2010-04-01 12:33:00";"2010-12-16 21:59:34"
"9390";"2";"1.57";"6.83";"6.83";"7.08";"6.94";NULL;"2010-04-02 04:01:00";"2010-12-16 21:59:34"
"9391";"2";"21.72";"1.57";"6.86";"6.86";"7.10";NULL;"2010-04-00 20:05:00";"2010-12-16 21:59:34"
"9392";"2";"7.00";"21.72";"1.60";"6.54";"6.56";NULL;"2010-03-29 19:55:00";"2010-12-16 21:59:34"
"9393";"2";"6.83";"6.73";"21.72";"1.60";"6.81";NULL;"2010-03-29 20:03:00";"2010-12-16 21:59:34"
"9394";"2";"6.91";"7.00";"6.94";"21.72";"1.60";NULL;"0000-00-00 00:00:00";"2010-12-16 21:59:34"
"9395";"2";"6.73";"6.75";"7.02";"6.91";"7.00";NULL;"2010-03-31 12:33:00";"2010-12-16 22:01:23"
"9396";"2";"1.60";"6.81";"6.83";"7.05";"6.94";NULL;"2010-04-01 20:01:00";"2010-12-16 22:01:23"
"9397";"2";"21.72";"1.74";"4.99";"4.83";"4.91";NULL;"2010-02-23 18:56:00";"2010-12-16 22:01:23"
"9398";"2";"5.15";"21.72";"1.74";"6.70";"6.73";NULL;"2010-04-00 03:59:00";"2010-12-16 22:01:24"
"9399";"2";"6.91";"6.86";"21.72";"1.74";"6.64";NULL;"0000-00-00 00:00:00";"2010-12-16 22:01:24"
"9400";"2";"6.78";"6.91";"6.83";"21.72";"1.74";NULL;"2010-04-00 04:00:00";"2010-12-16 22:01:24"
"9401";"2";"7.16";"7.05";"7.10";"7.10";"21.72";NULL;"2010-01-00 04:03:00";"2010-12-16 22:01:24"
"9402";"2";"7.05";"7.29";"7.19";"7.24";"7.16";NULL;"2010-12-16 17:00:00";"2010-12-16 22:01:24"
"9403";"2";"6.89";"6.89";"7.13";"7.02";"7.10";NULL;"2010-04-02 12:33:00";"2010-12-16 22:01:24"
"9404";"2";"1.74";"6.83";"6.86";"7.10";"7.00";NULL;"2010-04-02 20:03:00";"2010-12-16 22:01:24"
"9405";"2";"21.72";"1.74";"6.81";"6.83";"7.08";NULL;"2010-04-00 20:04:00";"2010-12-16 22:01:24"
"9406";"2";"7.00";"21.72";"1.74";"6.83";"6.83";NULL;"2010-04-02 20:00:00";"2010-12-16 22:01:24"
"9407";"2";"7.02";"6.97";"21.72";"1.74";"6.81";NULL;"2010-03-30 04:04:00";"2010-12-16 22:01:24"
"9408";"2";"6.94";"7.02";"6.97";"21.72";"1.76";NULL;"0000-00-00 00:00:00";"2010-12-16 22:01:24"
"9409";"2";"6.75";"6.81";"7.08";"7.00";"7.10";NULL;"2010-04-00 12:33:00";"2010-12-16 22:03:13"
"9410";"2";"1.76";"6.86";"6.89";"7.13";"7.00";NULL;"2010-04-03 04:03:00";"2010-12-16 22:03:13"
"9411";"2";"21.72";"1.76";"6.91";"6.94";"7.19";NULL;"2010-04-02 04:07:00";"2010-12-16 22:03:13"
"9412";"2";"7.08";"21.72";"1.76";"6.86";"6.86";NULL;"2010-04-03 04:02:00";"2010-12-16 22:03:13"
"9413";"2";"7.08";"7.02";"21.72";"1.79";"6.89";NULL;"2010-03-31 04:07:00";"2010-12-16 22:03:13"
"9414";"2";"7.02";"7.10";"7.05";"21.72";"1.79";NULL;"0000-00-00 00:00:00";"2010-12-16 22:03:13"
"9415";"2";"7.10";"7.00";"7.08";"7.02";"21.72";NULL;"2010-01-01 03:59:00";"2010-12-16 22:03:13"
"9416";"2";"6.81";"7.05";"6.94";"7.02";"6.97";NULL;"2010-12-16 17:02:00";"2010-12-16 22:03:14"
"9417";"2";"6.83";"6.86";"7.08";"6.97";"7.05";NULL;"2010-04-01 12:33:00";"2010-12-16 22:03:14"
"9418";"2";"1.79";"6.83";"6.86";"7.10";"6.97";NULL;"2010-04-02 20:03:00";"2010-12-16 22:03:14"
"9419";"2";"21.72";"1.79";"6.83";"6.86";"7.08";NULL;"2010-04-00 20:04:00";"2010-12-16 22:03:14"
"9420";"2";"7.00";"21.72";"1.79";"6.86";"6.86";NULL;"2010-04-03 04:02:00";"2010-12-16 22:03:14"
"9421";"2";"7.08";"7.02";"21.72";"1.79";"6.89";NULL;"2010-03-31 04:07:00";"2010-12-16 22:03:14"
"9422";"2";"7.02";"7.10";"7.05";"21.72";"1.79";NULL;"0000-00-00 00:00:00";"2010-12-16 22:03:14"
"9423";"2";"6.16";"6.24";"6.43";"6.32";"6.48";NULL;"2010-03-20 12:33:00";"2010-12-16 22:05:02"
"9424";"2";"1.82";"6.51";"6.59";"6.75";"6.62";NULL;"2010-03-29 03:52:00";"2010-12-16 22:05:02"
"9425";"2";"21.72";"1.82";"6.54";"6.56";"6.73";NULL;"2010-03-25 19:56:00";"2010-12-16 22:05:02"
"9426";"2";"6.67";"21.72";"1.82";"6.67";"6.70";NULL;"2010-03-30 19:56:00";"2010-12-16 22:05:05"
"9427";"2";"6.83";"6.81";"21.72";"1.82";"6.75";NULL;"2010-03-28 20:00:00";"2010-12-16 22:05:05"
"9428";"2";"6.81";"6.91";"6.86";"21.72";"1.82";NULL;"2010-03-28 19:58:00";"2010-12-16 22:05:06"
"9429";"2";"6.97";"6.86";"6.97";"6.91";"21.72";NULL;"2010-01-02 03:58:00";"2010-12-16 22:05:06"
"9430";"2";"6.78";"7.00";"6.86";"6.97";"6.91";NULL;"2010-12-16 17:04:00";"2010-12-16 22:05:06"
"9431";"2";"6.81";"6.81";"7.02";"6.91";"7.00";NULL;"2010-04-00 12:33:00";"2010-12-16 22:05:06"
"9432";"2";"1.84";"7.19";"7.21";"7.46";"7.35";NULL;"2010-04-08 20:14:00";"2010-12-16 22:05:06"
"9433";"2";"21.72";"1.84";"7.00";"7.00";"7.24";NULL;"2010-04-03 20:10:00";"2010-12-16 22:05:06"
"9434";"2";"7.19";"21.72";"1.84";"6.94";"6.94";NULL;"2010-04-04 20:05:00";"2010-12-16 22:05:06"
"9435";"2";"7.16";"7.10";"21.72";"1.84";"6.91";NULL;"2010-03-31 20:09:00";"2010-12-16 22:05:06"
"9436";"2";"7.08";"7.16";"7.08";"21.72";"1.84";NULL;"2010-03-31 20:00:00";"2010-12-16 22:05:06"
"9437";"2";"6.78";"6.86";"7.19";"7.10";"7.21";NULL;"2010-04-01 12:33:00";"2010-12-16 22:06:52"
"9438";"2";"1.87";"6.94";"6.94";"7.21";"7.10";NULL;"2010-04-04 20:07:00";"2010-12-16 22:06:52"
"9439";"2";"21.72";"1.87";"6.94";"6.94";"7.21";NULL;"2010-04-03 20:09:00";"2010-12-16 22:06:53"
"9440";"2";"7.13";"21.72";"1.87";"6.83";"6.86";NULL;"2010-04-03 04:02:00";"2010-12-16 22:06:53"
"9441";"2";"7.08";"7.02";"21.72";"1.87";"6.91";NULL;"2010-04-00 04:09:00";"2010-12-16 22:06:53"
"9442";"2";"7.08";"7.16";"7.08";"21.72";"1.87";NULL;"2010-03-20 03:43:00";"2010-12-16 22:06:53"
"9443";"2";"6.59";"6.51";"6.64";"6.48";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:06:53"
"9444";"2";"6.89";"7.13";"7.00";"7.08";"7.02";NULL;"2010-12-16 17:05:00";"2010-12-16 22:06:53"
"9445";"2";"6.86";"6.89";"7.13";"7.02";"7.10";NULL;"2010-04-02 12:33:00";"2010-12-16 22:06:53"
"9446";"2";"1.90";"6.89";"6.89";"7.13";"7.02";NULL;"2010-04-03 04:03:00";"2010-12-16 22:06:53"
"9447";"2";"21.72";"1.90";"6.86";"6.89";"7.13";NULL;"2010-04-01 20:06:00";"2010-12-16 22:06:53"
"9448";"2";"7.05";"21.72";"1.90";"6.89";"6.89";NULL;"2010-04-03 20:03:00";"2010-12-16 22:06:53"
"9449";"2";"7.10";"7.05";"21.72";"1.90";"6.83";NULL;"2010-03-30 20:06:00";"2010-12-16 22:06:53"
"9450";"2";"7.00";"7.10";"7.05";"21.72";"1.90";NULL;"0000-00-00 00:00:00";"2010-12-16 22:06:53"
"9451";"2";"6.70";"6.73";"7.05";"7.00";"7.10";NULL;"2010-03-31 12:33:00";"2010-12-16 22:08:43"
"9452";"2";"1.93";"6.91";"6.86";"7.16";"7.05";NULL;"2010-04-04 04:05:00";"2010-12-16 22:08:43"
"9453";"2";"21.72";"1.93";"6.75";"6.75";"7.00";NULL;"2010-03-31 20:03:00";"2010-12-16 22:08:43"
"9454";"2";"6.91";"21.72";"1.93";"6.86";"6.83";NULL;"2010-04-03 04:02:00";"2010-12-16 22:08:43"
"9455";"2";"7.08";"7.02";"21.72";"1.93";"6.89";NULL;"2010-03-30 20:07:00";"2010-12-16 22:08:43"
"9456";"2";"7.02";"7.13";"7.05";"21.72";"1.93";NULL;"2010-03-30 03:59:00";"2010-12-16 22:08:43"
"9457";"2";"7.05";"6.97";"7.05";"6.97";"21.72";NULL;"2010-01-03 19:55:00";"2010-12-16 22:08:43"
"9458";"2";"6.67";"6.91";"6.81";"6.94";"6.86";NULL;"2010-12-16 17:07:00";"2010-12-16 22:08:43"
"9459";"2";"7.78";"7.51";"7.70";"7.54";"7.54";NULL;"0000-00-00 00:00:00";"2010-12-16 22:08:43"
"9460";"2";"1.93";"6.97";"6.91";"7.21";"7.13";NULL;"2010-04-05 04:09:00";"2010-12-16 22:08:43"
"9461";"2";"21.72";"1.95";"6.83";"6.62";"6.81";NULL;"2010-03-26 19:55:00";"2010-12-16 22:08:43"
"9462";"2";"6.97";"21.72";"1.95";"6.83";"6.81";NULL;"2010-04-02 20:01:00";"2010-12-16 22:08:43"
"9463";"2";"7.08";"7.00";"21.72";"1.95";"6.86";NULL;"2010-03-30 04:07:00";"2010-12-16 22:08:43"
"9464";"2";"7.02";"7.10";"7.05";"21.72";"1.95";NULL;"0000-00-00 00:00:00";"2010-12-16 22:08:43"
"9465";"2";"6.70";"6.73";"7.05";"7.00";"7.10";NULL;"2010-03-31 12:33:00";"2010-12-16 22:10:30"
"9466";"2";"1.98";"6.86";"6.83";"7.10";"7.00";NULL;"2010-04-02 20:03:00";"2010-12-16 22:10:30"
"9467";"2";"21.72";"1.98";"6.86";"6.83";"7.10";NULL;"2010-04-01 20:06:00";"2010-12-16 22:10:30"
"9468";"2";"7.05";"21.72";"1.98";"6.89";"6.86";NULL;"2010-04-03 04:03:00";"2010-12-16 22:10:30"
"9469";"2";"7.10";"7.05";"21.72";"1.98";"6.81";NULL;"2010-03-29 04:03:00";"2010-12-16 22:10:30"
"9470";"2";"6.91";"7.02";"6.97";"21.72";"1.98";NULL;"0000-00-00 00:00:00";"2010-12-16 22:10:30"
"9471";"2";"7.13";"7.02";"7.10";"7.05";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:10:30"
"9472";"2";"6.86";"7.13";"7.00";"7.10";"7.02";NULL;"2010-12-16 17:09:00";"2010-12-16 22:10:30"
"9473";"2";"6.86";"6.83";"7.10";"7.00";"7.08";NULL;"0000-00-00 00:00:00";"2010-12-16 22:10:30"
"9474";"2";"1.98";"6.86";"6.83";"7.10";"7.00";NULL;"2010-04-03 04:04:00";"2010-12-16 22:10:31"
"9475";"2";"21.72";"1.98";"6.86";"6.83";"7.10";NULL;"2010-04-01 04:05:00";"2010-12-16 22:10:31"
"9476";"2";"7.00";"21.72";"1.98";"6.83";"6.81";NULL;"2010-04-02 04:00:00";"2010-12-16 22:10:31"
"9477";"2";"7.05";"7.00";"21.72";"2.01";"6.94";NULL;"2010-04-00 04:10:00";"2010-12-16 22:10:31"
"9478";"2";"7.10";"7.19";"7.08";"21.72";"2.01";NULL;"2010-03-30 03:59:00";"2010-12-16 22:10:31"
"9479";"2";"6.81";"6.81";"7.13";"7.05";"7.16";NULL;"0000-00-00 00:00:00";"2010-12-16 22:12:21"
"9480";"2";"2.01";"6.89";"6.86";"7.16";"7.05";NULL;"2010-04-03 20:05:00";"2010-12-16 22:12:21"
"9481";"2";"21.72";"2.01";"6.91";"6.89";"7.16";NULL;"2010-04-02 20:08:00";"2010-12-16 22:12:21"
"9482";"2";"7.10";"21.72";"2.03";"6.91";"6.89";NULL;"2010-04-04 20:05:00";"2010-12-16 22:12:21"
"9483";"2";"7.16";"7.08";"21.72";"2.03";"6.91";NULL;"2010-03-30 20:07:00";"2010-12-16 22:12:21"
"9484";"2";"7.05";"7.13";"7.05";"21.72";"2.03";NULL;"0000-00-00 00:00:00";"2010-12-16 22:12:21"
"9485";"2";"7.10";"7.02";"7.10";"7.05";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:12:21"
"9486";"2";"6.86";"7.13";"7.05";"7.13";"7.08";NULL;"2010-12-16 17:11:00";"2010-12-16 22:12:21"
"9487";"2";"6.91";"6.89";"7.16";"7.05";"7.13";NULL;"0000-00-00 00:00:00";"2010-12-16 22:12:21"
"9488";"2";"2.03";"6.89";"6.86";"7.13";"7.02";NULL;"2010-04-03 04:03:00";"2010-12-16 22:12:21"
"9489";"2";"21.72";"2.03";"6.89";"6.86";"7.13";NULL;"2010-04-01 20:07:00";"2010-12-16 22:12:21"
"9490";"2";"7.05";"21.72";"2.03";"6.89";"6.86";NULL;"2010-04-03 20:03:00";"2010-12-16 22:12:21"
"9491";"2";"7.13";"7.05";"21.72";"2.03";"6.86";NULL;"2010-03-30 04:06:00";"2010-12-16 22:12:22"
"9492";"2";"7.02";"7.10";"7.02";"21.72";"2.03";NULL;"2010-03-30 03:59:00";"2010-12-16 22:12:22"
"9493";"2";"6.75";"6.75";"7.08";"7.00";"7.10";NULL;"2010-04-00 12:33:00";"2010-12-16 22:14:10"
"9494";"2";"2.06";"6.86";"6.83";"7.10";"7.00";NULL;"2010-04-02 20:03:00";"2010-12-16 22:14:10"
"9495";"2";"21.72";"2.06";"6.83";"6.81";"7.08";NULL;"2010-04-00 20:05:00";"2010-12-16 22:14:10"
"9496";"2";"7.02";"21.72";"2.06";"6.89";"6.86";NULL;"2010-04-03 20:03:00";"2010-12-16 22:14:11"
"9497";"2";"7.13";"7.05";"21.72";"2.06";"6.86";NULL;"2010-03-30 04:06:00";"2010-12-16 22:14:11"
"9498";"2";"7.00";"7.08";"7.02";"21.72";"2.09";NULL;"0000-00-00 00:00:00";"2010-12-16 22:14:11"
"9499";"2";"7.10";"7.00";"7.10";"7.05";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:14:11"
"9500";"2";"6.83";"7.10";"7.02";"7.10";"7.02";NULL;"2010-12-16 17:13:00";"2010-12-16 22:14:11"
"9501";"2";"6.86";"6.81";"7.08";"7.00";"7.08";NULL;"0000-00-00 00:00:00";"2010-12-16 22:14:11"
"9502";"2";"2.09";"6.89";"6.86";"7.13";"7.02";NULL;"2010-04-03 04:04:00";"2010-12-16 22:14:11"
"9503";"2";"21.72";"2.09";"6.86";"6.83";"7.10";NULL;"2010-04-01 04:05:00";"2010-12-16 22:14:11"
"9504";"2";"7.02";"21.72";"2.09";"6.86";"6.86";NULL;"2010-04-03 20:03:00";"2010-12-16 22:14:11"
"9505";"2";"7.10";"7.05";"21.72";"2.09";"6.83";NULL;"2010-03-29 20:05:00";"2010-12-16 22:14:11"
"9506";"2";"7.00";"7.08";"7.02";"21.72";"2.09";NULL;"2010-03-30 03:59:00";"2010-12-16 22:14:11"
"9507";"2";"6.75";"6.75";"7.08";"7.00";"7.10";NULL;"2010-04-00 12:33:00";"2010-12-16 22:15:59"
"9508";"2";"2.06";"6.86";"6.83";"7.10";"7.00";NULL;"2010-04-02 20:03:00";"2010-12-16 22:15:59"
"9509";"2";"21.72";"2.06";"6.83";"6.81";"7.08";NULL;"2010-04-00 20:05:00";"2010-12-16 22:15:59"
"9510";"2";"7.02";"21.72";"2.06";"6.89";"6.86";NULL;"2010-04-03 20:03:00";"2010-12-16 22:16:00"
"9511";"2";"7.13";"7.05";"21.72";"2.06";"6.86";NULL;"2010-03-30 04:06:00";"2010-12-16 22:16:00"
"9512";"2";"7.00";"7.08";"7.02";"21.72";"2.09";NULL;"0000-00-00 00:00:00";"2010-12-16 22:16:00"
"9513";"2";"7.10";"7.00";"7.10";"7.05";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:16:00"
"9514";"2";"6.83";"7.10";"7.02";"7.10";"7.02";NULL;"2010-12-16 17:13:00";"2010-12-16 22:16:00"
"9515";"2";"6.86";"6.81";"7.08";"7.00";"7.08";NULL;"0000-00-00 00:00:00";"2010-12-16 22:16:00"
"9516";"2";"2.09";"6.89";"6.86";"7.13";"7.02";NULL;"2010-04-03 04:04:00";"2010-12-16 22:16:00"
"9517";"2";"21.72";"2.09";"6.86";"6.83";"7.10";NULL;"2010-04-01 04:05:00";"2010-12-16 22:16:00"
"9518";"2";"7.02";"21.72";"2.09";"6.86";"6.86";NULL;"2010-04-03 20:03:00";"2010-12-16 22:16:00"
"9519";"2";"7.10";"7.05";"21.72";"2.09";"6.83";NULL;"2010-03-29 20:05:00";"2010-12-16 22:16:00"
"9520";"2";"7.00";"7.08";"7.02";"21.72";"2.09";NULL;"2010-03-30 03:59:00";"2010-12-16 22:16:00"
"9521";"2";"6.73";"6.73";"7.02";"6.94";"7.05";NULL;"2010-03-31 12:33:00";"2010-12-16 22:16:02"
"9522";"2";"2.12";"6.97";"6.86";"7.02";"6.89";NULL;"2010-04-00 04:04:00";"2010-12-16 22:16:02"
"9523";"2";"21.72";"2.12";"6.75";"6.73";"6.97";NULL;"2010-03-30 20:01:00";"2010-12-16 22:16:02"
"9524";"2";"6.91";"21.72";"2.12";"6.81";"6.78";NULL;"0000-00-00 00:00:00";"2010-12-16 22:16:02"
"9525";"2";"7.02";"6.94";"21.72";"2.12";"6.81";NULL;"2010-03-29 04:03:00";"2010-12-16 22:16:02"
"9526";"2";"6.91";"7.02";"6.97";"21.72";"2.12";NULL;"2010-03-29 19:58:00";"2010-12-16 22:16:02"
"9527";"2";"7.02";"6.91";"7.02";"6.97";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:16:02"
"9528";"2";"6.81";"7.05";"6.94";"7.05";"7.00";NULL;"2010-12-16 17:15:00";"2010-12-16 22:16:03"
"9529";"2";"6.83";"6.81";"7.05";"6.94";"7.05";NULL;"0000-00-00 00:00:00";"2010-12-16 22:16:03"
"9530";"2";"2.14";"6.83";"6.81";"7.08";"6.97";NULL;"2010-04-02 04:02:00";"2010-12-16 22:16:03"
"9531";"2";"21.72";"2.14";"6.83";"6.81";"7.05";NULL;"2010-04-00 04:04:00";"2010-12-16 22:16:03"
"9532";"2";"6.97";"21.72";"2.14";"6.86";"6.81";NULL;"2010-04-02 20:01:00";"2010-12-16 22:16:03"
"9533";"2";"7.08";"7.02";"21.72";"2.14";"6.83";NULL;"2010-03-29 20:05:00";"2010-12-16 22:16:06"
"9534";"2";"6.94";"7.05";"6.97";"21.72";"2.14";NULL;"2010-03-30 03:59:00";"2010-12-16 22:16:06"
"9535";"2";"6.73";"6.75";"7.05";"6.97";"7.08";NULL;"2010-04-00 12:33:00";"2010-12-16 22:18:03"
"9536";"2";"2.17";"6.86";"6.83";"7.08";"6.97";NULL;"2010-04-02 20:02:00";"2010-12-16 22:18:03"
"9537";"2";"21.72";"2.17";"6.83";"6.81";"7.05";NULL;"2010-04-00 04:04:00";"2010-12-16 22:18:03"
"9538";"2";"7.00";"21.72";"2.17";"6.86";"6.83";NULL;"2010-04-03 04:02:00";"2010-12-16 22:18:03"
"9539";"2";"7.08";"7.02";"21.72";"2.17";"6.86";NULL;"2010-03-29 20:05:00";"2010-12-16 22:18:03"
"9540";"2";"6.97";"7.05";"7.00";"21.72";"2.17";NULL;"2010-03-30 03:59:00";"2010-12-16 22:18:03"
"9541";"2";"7.08";"6.97";"7.05";"7.02";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:18:03"
"9542";"2";"6.83";"7.10";"7.00";"7.08";"7.02";NULL;"2010-12-16 17:16:00";"2010-12-16 22:18:03"
"9543";"2";"6.86";"6.81";"7.08";"6.97";"7.05";NULL;"2010-04-01 12:33:00";"2010-12-16 22:18:03"
"9544";"2";"2.20";"6.83";"6.81";"7.05";"6.97";NULL;"2010-04-02 04:02:00";"2010-12-16 22:18:03"
"9545";"2";"21.72";"2.20";"6.83";"6.81";"7.08";NULL;"2010-04-00 20:05:00";"2010-12-16 22:18:03"
"9546";"2";"7.02";"21.72";"2.20";"6.86";"6.83";NULL;"2010-04-03 04:02:00";"2010-12-16 22:18:03"
"9547";"2";"7.08";"7.02";"21.72";"2.20";"6.83";NULL;"2010-03-29 20:05:00";"2010-12-16 22:18:03"
"9548";"2";"6.97";"7.05";"7.00";"21.72";"2.20";NULL;"0000-00-00 00:00:00";"2010-12-16 22:18:11"
"9549";"2";"6.73";"6.73";"7.02";"6.94";"7.05";NULL;"0000-00-00 00:00:00";"2010-12-16 22:19:49"
"9550";"2";"2.22";"6.86";"6.83";"7.10";"7.00";NULL;"2010-04-03 04:03:00";"2010-12-16 22:19:49"
"9551";"2";"21.72";"2.22";"6.86";"6.83";"7.10";NULL;"2010-04-01 04:05:00";"2010-12-16 22:19:49"
"9552";"2";"7.02";"21.72";"2.22";"6.86";"6.83";NULL;"2010-04-02 20:01:00";"2010-12-16 22:19:49"
"9553";"2";"7.05";"7.00";"21.72";"2.22";"6.83";NULL;"2010-03-29 20:05:00";"2010-12-16 22:19:49"
"9554";"2";"6.97";"7.08";"7.02";"21.72";"2.22";NULL;"0000-00-00 00:00:00";"2010-12-16 22:19:49"
"9555";"2";"7.08";"7.00";"7.10";"7.02";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:19:49"
"9556";"2";"6.86";"7.10";"7.00";"7.08";"7.02";NULL;"2010-12-16 17:18:00";"2010-12-16 22:19:50"
"9557";"2";"6.86";"6.81";"7.08";"6.97";"7.05";NULL;"2010-04-01 12:33:00";"2010-12-16 22:19:50"
"9558";"2";"2.22";"6.83";"6.81";"7.08";"6.97";NULL;"2010-04-02 04:03:00";"2010-12-16 22:19:50"
"9559";"2";"21.72";"2.22";"6.86";"6.83";"7.10";NULL;"2010-04-01 04:06:00";"2010-12-16 22:19:50"
"9560";"2";"7.05";"21.72";"2.25";"6.86";"6.83";NULL;"2010-04-03 04:02:00";"2010-12-16 22:19:50"
"9561";"2";"7.08";"7.02";"21.72";"2.25";"6.83";NULL;"2010-03-29 20:05:00";"2010-12-16 22:19:50"
"9562";"2";"6.97";"7.05";"7.00";"21.72";"2.25";NULL;"0000-00-00 00:00:00";"2010-12-16 22:19:50"
"9563";"2";"6.75";"6.75";"7.05";"6.97";"7.08";NULL;"0000-00-00 00:00:00";"2010-12-16 22:21:28"
"9564";"2";"2.25";"6.86";"6.83";"7.10";"6.97";NULL;"2010-04-02 20:02:00";"2010-12-16 22:21:29"
"9565";"2";"21.72";"2.28";"6.86";"6.81";"7.08";NULL;"2010-04-00 20:05:00";"2010-12-16 22:21:29"
"9566";"2";"7.02";"21.72";"2.28";"6.86";"6.86";NULL;"2010-04-03 04:03:00";"2010-12-16 22:21:29"
"9567";"2";"7.10";"7.05";"21.72";"2.28";"6.86";NULL;"2010-03-30 04:06:00";"2010-12-16 22:21:29"
"9568";"2";"7.00";"7.08";"7.00";"21.72";"2.28";NULL;"0000-00-00 00:00:00";"2010-12-16 22:21:29"
"9569";"2";"7.08";"7.00";"7.08";"7.02";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:21:29"
"9570";"2";"6.83";"7.10";"7.00";"7.10";"7.02";NULL;"2010-12-16 17:20:00";"2010-12-16 22:21:29"
"9571";"2";"6.83";"6.81";"7.08";"6.97";"7.05";NULL;"2010-04-01 12:33:00";"2010-12-16 22:21:29"
"9572";"2";"2.28";"6.86";"6.83";"7.10";"7.02";NULL;"2010-04-03 04:04:00";"2010-12-16 22:21:30"
"9573";"2";"21.72";"2.28";"6.86";"6.83";"7.08";NULL;"2010-04-00 20:05:00";"2010-12-16 22:21:30"
"9574";"2";"7.00";"21.72";"2.28";"6.89";"6.86";NULL;"2010-04-03 20:03:00";"2010-12-16 22:21:30"
"9575";"2";"7.10";"7.05";"21.72";"2.28";"6.83";NULL;"2010-03-29 20:05:00";"2010-12-16 22:21:30"
"9576";"2";"6.97";"7.08";"7.02";"21.72";"2.30";NULL;"0000-00-00 00:00:00";"2010-12-16 22:21:30"
"9577";"2";"6.64";"6.67";"7.00";"6.94";"7.05";NULL;"0000-00-00 00:00:00";"2010-12-16 22:23:17"
"9578";"2";"2.30";"6.86";"6.83";"7.10";"7.00";NULL;"2010-04-03 04:04:00";"2010-12-16 22:23:17"
"9579";"2";"21.72";"2.30";"6.86";"6.83";"7.08";NULL;"2010-04-00 20:05:00";"2010-12-16 22:23:17"
"9580";"2";"7.02";"21.72";"2.33";"6.89";"6.86";NULL;"2010-04-03 20:03:00";"2010-12-16 22:23:17"
"9581";"2";"7.13";"7.05";"21.72";"2.33";"6.86";NULL;"2010-03-30 04:05:00";"2010-12-16 22:23:17"
"9582";"2";"6.97";"7.08";"7.02";"21.72";"2.33";NULL;"0000-00-00 00:00:00";"2010-12-16 22:23:17"
"9583";"2";"7.10";"7.00";"7.10";"7.02";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:23:17"
"9584";"2";"6.83";"7.10";"7.00";"7.10";"7.05";NULL;"2010-12-16 17:22:00";"2010-12-16 22:23:18"
"9585";"2";"6.89";"6.86";"7.10";"7.00";"7.10";NULL;"0000-00-00 00:00:00";"2010-12-16 22:23:18"
"9586";"2";"2.33";"6.89";"6.86";"7.13";"7.02";NULL;"2010-04-03 20:04:00";"2010-12-16 22:23:18"
"9587";"2";"21.72";"2.33";"6.86";"6.83";"7.10";NULL;"2010-04-01 04:05:00";"2010-12-16 22:23:18"
"9588";"2";"7.02";"21.72";"2.33";"6.89";"6.86";NULL;"2010-04-03 20:03:00";"2010-12-16 22:23:18"
"9589";"2";"7.10";"7.05";"21.72";"2.33";"6.86";NULL;"2010-03-30 04:06:00";"2010-12-16 22:23:18"
"9590";"2";"7.00";"7.10";"7.05";"21.72";"2.33";NULL;"0000-00-00 00:00:00";"2010-12-16 22:23:18"
"9591";"2";"6.73";"6.75";"7.05";"6.97";"7.08";NULL;"2010-04-00 12:33:00";"2010-12-16 22:25:11"
"9592";"2";"2.36";"6.89";"6.86";"7.13";"7.02";NULL;"2010-04-03 20:04:00";"2010-12-16 22:25:11"
"9593";"2";"21.72";"2.36";"6.89";"6.86";"7.13";NULL;"2010-04-01 04:06:00";"2010-12-16 22:25:11"
"9594";"2";"7.02";"21.72";"2.36";"6.89";"6.86";NULL;"2010-04-03 20:03:00";"2010-12-16 22:25:11"
"9595";"2";"7.10";"7.08";"21.72";"2.36";"6.91";NULL;"2010-03-31 04:07:00";"2010-12-16 22:25:11"
"9596";"2";"7.02";"7.10";"7.05";"21.72";"2.39";NULL;"0000-00-00 00:00:00";"2010-12-16 22:25:11"
"9597";"2";"7.10";"7.00";"7.08";"7.05";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:25:11"
"9598";"2";"6.89";"7.16";"7.05";"7.13";"7.05";NULL;"2010-12-16 17:24:00";"2010-12-16 22:25:11"
"9599";"2";"6.89";"6.86";"7.13";"7.02";"7.10";NULL;"2010-04-02 12:33:00";"2010-12-16 22:25:11"
"9600";"2";"2.39";"6.89";"6.83";"7.10";"7.02";NULL;"2010-04-03 04:04:00";"2010-12-16 22:25:11"
"9601";"2";"21.72";"2.39";"6.91";"6.89";"7.13";NULL;"2010-04-01 20:07:00";"2010-12-16 22:25:11"
"9602";"2";"7.08";"21.72";"2.39";"6.89";"6.86";NULL;"2010-04-03 20:03:00";"2010-12-16 22:25:11"
"9603";"2";"7.10";"7.05";"21.72";"2.39";"6.89";NULL;"2010-03-30 20:07:00";"2010-12-16 22:25:11"
"9604";"2";"7.02";"7.13";"7.08";"21.72";"2.39";NULL;"0000-00-00 00:00:00";"2010-12-16 22:25:11"
"9605";"2";"6.73";"6.75";"7.08";"7.00";"7.10";NULL;"2010-04-00 12:33:00";"2010-12-16 22:27:14"
"9606";"2";"2.41";"6.91";"6.89";"7.13";"7.02";NULL;"2010-04-03 20:04:00";"2010-12-16 22:27:18"
"9607";"2";"21.72";"2.41";"6.89";"6.86";"7.10";NULL;"2010-04-01 20:06:00";"2010-12-16 22:27:18"
"9608";"2";"7.05";"21.72";"2.41";"6.91";"6.89";NULL;"2010-04-04 04:04:00";"2010-12-16 22:27:18"
"9609";"2";"7.13";"7.08";"21.72";"2.41";"6.91";NULL;"2010-03-31 04:07:00";"2010-12-16 22:27:18"
"9610";"2";"7.02";"7.13";"7.05";"21.72";"2.41";NULL;"0000-00-00 00:00:00";"2010-12-16 22:27:18"
"9611";"2";"7.10";"7.00";"7.10";"7.05";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:27:18"
"9612";"2";"6.89";"7.13";"7.05";"7.13";"7.08";NULL;"2010-12-16 17:26:00";"2010-12-16 22:27:18"
"9613";"2";"6.91";"6.89";"7.16";"7.05";"7.13";NULL;"0000-00-00 00:00:00";"2010-12-16 22:27:18"
"9614";"2";"2.44";"6.89";"6.86";"7.13";"7.02";NULL;"2010-04-03 04:04:00";"2010-12-16 22:27:18"
"9615";"2";"21.72";"2.44";"6.91";"6.89";"7.16";NULL;"2010-04-02 04:08:00";"2010-12-16 22:27:18"
"9616";"2";"7.08";"21.72";"2.44";"6.91";"6.89";NULL;"2010-04-04 04:04:00";"2010-12-16 22:27:18"
"9617";"2";"7.13";"7.08";"21.72";"2.44";"6.89";NULL;"2010-03-30 20:07:00";"2010-12-16 22:27:18"
"9618";"2";"7.02";"7.13";"7.08";"21.72";"2.44";NULL;"0000-00-00 00:00:00";"2010-12-16 22:27:18"
"9619";"2";"6.83";"6.81";"7.13";"7.02";"7.13";NULL;"0000-00-00 00:00:00";"2010-12-16 22:28:45"
"9620";"2";"2.47";"6.91";"6.86";"7.13";"7.02";NULL;"2010-04-03 20:04:00";"2010-12-16 22:28:45"
"9621";"2";"21.72";"2.47";"6.91";"6.89";"7.16";NULL;"2010-04-02 04:07:00";"2010-12-16 22:28:45"
"9622";"2";"7.10";"21.72";"2.47";"6.94";"6.89";NULL;"2010-04-04 04:04:00";"2010-12-16 22:28:45"
"9623";"2";"7.13";"7.08";"21.72";"2.47";"6.91";NULL;"2010-03-30 20:07:00";"2010-12-16 22:28:46"
"9624";"2";"7.02";"7.10";"7.05";"21.72";"2.47";NULL;"0000-00-00 00:00:00";"2010-12-16 22:28:46"
"9625";"2";"7.16";"7.05";"7.16";"7.10";"21.72";NULL;"0000-00-00 00:00:00";"2010-12-16 22:28:46"
"9626";"2";"6.89";"7.16";"7.05";"7.13";"7.08";NULL;"2010-12-16 17:27:00";"2010-12-16 22:28:46"
"9627";"2";"6.86";"6.83";"7.08";"6.97";"7.08";NULL;"2010-04-01 12:33:00";"2010-12-16 22:28:46"
"9628";"2";"2.47";"6.91";"6.89";"7.16";"7.05";NULL;"2010-04-03 20:06:00";"2010-12-16 22:28:46"
"9629";"2";"21.72";"2.49";"6.94";"6.91";"7.19";NULL;"2010-04-02 20:08:00";"2010-12-16 22:28:46"
"9630";"2";"7.10";"21.72";"2.49";"6.91";"6.89";NULL;"2010-04-04 04:04:00";"2010-12-16 22:28:46"
"9631";"2";"7.13";"7.08";"21.72";"2.49";"6.91";NULL;"2010-03-31 04:08:00";"2010-12-16 22:28:46"
"9632";"2";"7.05";"7.13";"7.08";"21.72";"2.49";NULL;"0000-00-00 00:00:00";"2010-12-16 22:28:46"
"9633";"2";"6.78";"6.78";"7.10";"7.02";"7.13";NULL;"0000-00-00 00:00:00";"2010-12-16 22:30:34"
"9634";"2";"2.52";"6.94";"6.91";"7.19";"7.08";NULL;"2010-04-04 04:06:00";"2010-12-16 22:30:34"
"9635";"2";"21.72";"2.52";"6.91";"6.89";"7.13";NULL;"2010-04-01 20:07:00";"2010-12-16 22:30:35"
"9636";"2";"7.08";"21.72";"2.52";"6.94";"6.91";NULL;"2010-04-04 20:05:00";"2010-12-16 22:30:35"
"9637";"2";"7.16";"7.10";"21.72";"2.52";"6.94";NULL;"2010-03-31 20:08:00";"2010-12-16 22:30:35"
"9638";"2";"7.05";"7.13";"7.08";"21.72";"2.52";NULL;"0000-00-00 00:00:00";"2010-12-16 22:30:35"
"9639";"2";"7.16";"7.05";"7.16";"7.10";"21.72";NULL;"2010-01-14 20:00:00";"2010-12-16 22:30:35"
"9640";"2";"6.91";"7.19";"7.08";"7.16";"7.10";NULL;"2010-12-16 17:29:00";"2010-12-16 22:30:35"
"9641";"2";"6.91";"6.89";"7.13";"7.02";"7.13";NULL;"0000-00-00 00:00:00";"2010-12-16 22:30:36"
"9642";"2";"2.52";"6.94";"6.91";"7.19";"7.08";NULL;"2010-04-04 04:06:00";"2010-12-16 22:30:36"
"9643";"2";"21.72";"2.52";"6.91";"6.89";"7.13";NULL;"2010-04-01 20:07:00";"2010-12-16 22:30:36"
"9644";"2";"7.08";"21.72";"2.55";"6.94";"6.91";NULL;"2010-04-04 20:05:00";"2010-12-16 22:30:36"
"9645";"2";"7.19";"7.10";"21.72";"2.55";"6.91";NULL;"2010-03-31 04:08:00";"2010-12-16 22:30:36"
"9646";"2";"7.05";"7.13";"7.08";"21.72";"2.55";NULL;"0000-00-00 00:00:00";"2010-12-16 22:30:36"
"9647";"2";"6.83";"6.83";"7.13";"7.05";"7.16";NULL;"2010-04-01 12:33:00";"2010-12-16 22:32:24"
"9648";"2";"2.55";"6.91";"6.89";"7.16";"7.05";NULL;"2010-04-03 20:06:00";"2010-12-16 22:32:24"
"9649";"2";"21.72";"2.58";"6.94";"6.94";"7.21";NULL;"2010-04-02 20:09:00";"2010-12-16 22:32:24"
"9650";"2";"7.13";"21.72";"2.58";"6.94";"6.91";NULL;"2010-04-04 04:04:00";"2010-12-16 22:32:24"
"9651";"2";"7.16";"7.08";"21.72";"2.58";"6.94";NULL;"2010-03-31 20:09:00";"2010-12-16 22:32:24"
"9652";"2";"7.08";"7.19";"7.13";"21.72";"2.58";NULL;"0000-00-00 00:00:00";"2010-12-16 22:32:24"
"9653";"2";"7.19";"7.08";"7.16";"7.10";"21.72";NULL;"2010-01-15 20:00:00";"2010-12-16 22:32:24"
"9654";"2";"6.91";"7.19";"7.08";"7.19";"7.13";NULL;"2010-12-16 17:31:00";"2010-12-16 22:32:24"
"9655";"2";"6.97";"6.94";"7.21";"7.10";"7.19";NULL;"2010-04-03 12:33:00";"2010-12-16 22:32:24"
"9656";"2";"2.58";"6.94";"6.89";"7.16";"7.05";NULL;"2010-04-04 04:06:00";"2010-12-16 22:32:24"
"9657";"2";"21.72";"2.58";"6.97";"6.94";"7.21";NULL;"2010-04-03 04:09:00";"2010-12-16 22:32:24"
"9658";"2";"7.13";"21.72";"2.58";"6.94";"6.91";NULL;"2010-04-04 20:05:00";"2010-12-16 22:32:24"
"9659";"2";"7.16";"7.10";"21.72";"2.58";"6.94";NULL;"2010-03-31 20:09:00";"2010-12-16 22:32:25"
"9660";"2";"7.08";"7.19";"7.13";"21.72";"2.60";NULL;"2010-04-00 20:00:00";"2010-12-16 22:32:25"
"9661";"2";"6.86";"6.86";"7.16";"7.10";"7.19";NULL;"2010-04-02 12:33:00";"2010-12-16 22:34:13"
"9662";"2";"2.60";"6.97";"6.94";"7.19";"7.08";NULL;"2010-04-04 04:06:00";"2010-12-16 22:34:13"
"9663";"2";"21.72";"2.60";"6.94";"6.91";"7.19";NULL;"2010-04-02 20:09:00";"2010-12-16 22:34:13"
"9664";"2";"7.13";"21.72";"2.60";"6.97";"6.94";NULL;"2010-04-05 04:06:00";"2010-12-16 22:34:13"
"9665";"2";"7.19";"7.13";"21.72";"2.63";"6.91";NULL;"2010-03-31 20:09:00";"2010-12-16 22:34:14"
"9666";"2";"7.08";"7.19";"7.08";"21.72";"2.63";NULL;"0000-00-00 00:00:00";"2010-12-16 22:34:14"
"9667";"2";"7.19";"7.08";"7.16";"7.13";"21.72";NULL;"2010-01-16 20:01:00";"2010-12-16 22:34:14"
"9668";"2";"6.94";"7.21";"7.10";"7.19";"7.13";NULL;"2010-12-16 17:33:00";"2010-12-16 22:34:14"
"9669";"2";"6.97";"6.94";"7.21";"7.10";"7.19";NULL;"0000-00-00 00:00:00";"2010-12-16 22:34:14"
"9670";"2";"2.63";"6.94";"6.91";"7.19";"7.08";NULL;"2010-04-04 04:06:00";"2010-12-16 22:34:14"
"9671";"2";"21.72";"2.63";"6.97";"6.94";"7.21";NULL;"2010-04-03 04:09:00";"2010-12-16 22:34:14"
"9672";"2";"7.13";"21.72";"2.63";"6.97";"6.94";NULL;"2010-04-05 04:06:00";"2010-12-16 22:34:14"
"9673";"2";"7.21";"7.13";"21.72";"2.63";"6.94";NULL;"2010-03-31 20:09:00";"2010-12-16 22:34:14"
"9674";"2";"7.08";"7.16";"7.10";"21.72";"2.63";NULL;"2010-04-00 20:00:00";"2010-12-16 22:34:14"
"9675";"2";"6.91";"6.91";"7.21";"7.10";"7.21";NULL;"2010-04-03 12:33:00";"2010-12-16 22:36:03"
"9676";"2";"2.66";"6.97";"6.94";"7.21";"7.10";NULL;"2010-04-04 20:06:00";"2010-12-16 22:36:03"
"9677";"2";"21.72";"2.66";"6.97";"6.91";"7.21";NULL;"2010-04-02 20:09:00";"2010-12-16 22:36:03"
"9678";"2";"7.16";"21.72";"2.66";"7.00";"6.97";NULL;"2010-04-05 20:07:00";"2010-12-16 22:36:03"
"9679";"2";"7.24";"7.16";"21.72";"2.66";"6.97";NULL;"2010-04-00 04:10:00";"2010-12-16 22:36:03"
"9680";"2";"7.10";"7.19";"7.13";"21.72";"2.66";NULL;"2010-04-00 20:00:00";"2010-12-16 22:36:03"
"9681";"2";"7.21";"7.10";"7.21";"7.16";"21.72";NULL;"2010-01-17 20:02:00";"2010-12-16 22:36:03"
"9682";"2";"6.97";"7.24";"7.13";"7.21";"7.13";NULL;"2010-12-16 17:35:00";"2010-12-16 22:36:03"
"9683";"2";"6.97";"6.91";"7.19";"7.08";"7.19";NULL;"0000-00-00 00:00:00";"2010-12-16 22:36:03"
"9684";"2";"2.68";"7.00";"6.97";"7.24";"7.13";NULL;"2010-04-05 04:08:00";"2010-12-16 22:36:03"
"9685";"2";"21.72";"2.68";"6.97";"6.94";"7.21";NULL;"2010-04-03 04:10:00";"2010-12-16 22:36:03"
"9686";"2";"7.13";"21.72";"2.68";"7.00";"6.97";NULL;"2010-04-05 20:07:00";"2010-12-16 22:36:03"
"9687";"2";"7.21";"7.16";"21.72";"2.68";"7.00";NULL;"2010-04-00 04:10:00";"2010-12-16 22:36:04"
"9688";"2";"7.10";"7.19";"7.13";"21.72";"2.68";NULL;"2010-04-01 04:01:00";"2010-12-16 22:36:04"
"9689";"2";"6.91";"6.89";"7.19";"7.10";"7.21";NULL;"0000-00-00 00:00:00";"2010-12-16 22:37:52"
"9690";"2";"2.71";"7.00";"6.94";"7.24";"7.13";NULL;"2010-04-05 04:08:00";"2010-12-16 22:37:52"
"9691";"2";"21.72";"2.71";"7.00";"6.97";"7.24";NULL;"2010-04-03 20:10:00";"2010-12-16 22:37:52"
"9692";"2";"7.16";"21.72";"2.71";"7.00";"6.97";NULL;"2010-04-05 20:07:00";"2010-12-16 22:37:52"
"9693";"2";"7.24";"7.19";"21.72";"2.71";"7.00";NULL;"2010-04-00 04:10:00";"2010-12-16 22:37:52"
"9694";"2";"7.10";"7.19";"7.13";"21.72";"2.71";NULL;"2010-04-01 04:01:00";"2010-12-16 22:37:53"
"9695";"2";"7.24";"7.13";"7.24";"7.19";"21.72";NULL;"2010-01-18 04:02:00";"2010-12-16 22:37:53"
"9696";"2";"6.94";"7.21";"7.10";"7.19";"7.13";NULL;"2010-12-16 17:37:00";"2010-12-16 22:37:53"
"9697";"2";"7.02";"7.00";"7.27";"7.16";"7.24";NULL;"0000-00-00 00:00:00";"2010-12-16 22:37:53"
"9698";"2";"2.74";"7.00";"6.94";"7.21";"7.10";NULL;"2010-04-05 04:08:00";"2010-12-16 22:37:53"
"9699";"2";"21.72";"2.74";"7.02";"7.00";"7.27";NULL;"2010-04-04 04:11:00";"2010-12-16 22:37:53"
"9700";"2";"7.16";"21.72";"2.74";"7.00";"6.97";NULL;"2010-04-05 20:07:00";"2010-12-16 22:37:53"
"9701";"2";"7.24";"7.19";"21.72";"2.74";"7.00";NULL;"2010-04-00 20:11:00";"2010-12-16 22:37:53"
"9702";"2";"7.10";"7.21";"7.16";"21.72";"2.74";NULL;"2010-04-01 20:02:00";"2010-12-16 22:37:53"
"9703";"2";"6.94";"6.94";"7.21";"7.13";"7.24";NULL;"0000-00-00 00:00:00";"2010-12-16 22:39:42"
"9704";"2";"2.77";"7.02";"7.00";"7.27";"7.13";NULL;"2010-04-05 04:08:00";"2010-12-16 22:39:42"
"9705";"2";"21.72";"2.77";"7.00";"6.97";"7.24";NULL;"2010-04-03 20:11:00";"2010-12-16 22:39:42"
"9706";"2";"7.19";"21.72";"2.77";"7.02";"7.00";NULL;"2010-04-06 04:08:00";"2010-12-16 22:39:42"
"9707";"2";"7.24";"7.16";"21.72";"2.77";"7.00";NULL;"2010-04-00 04:11:00";"2010-12-16 22:39:42"
"9708";"2";"7.13";"7.21";"7.16";"21.72";"2.77";NULL;"2010-04-01 20:02:00";"2010-12-16 22:39:42"
"9709";"2";"7.27";"7.16";"7.24";"7.16";"21.72";NULL;"2010-01-19 04:02:00";"2010-12-16 22:39:42"
"9710";"2";"6.97";"7.24";"7.13";"7.24";"7.19";NULL;"2010-12-16 17:38:00";"2010-12-16 22:39:42"
"9711";"2";"7.02";"7.00";"7.27";"7.13";"7.24";NULL;"2010-04-04 12:33:00";"2010-12-16 22:39:42"
"9712";"2";"2.77";"7.00";"6.97";"7.24";"7.13";NULL;"2010-04-05 04:09:00";"2010-12-16 22:39:42"
"9713";"2";"21.72";"2.79";"7.02";"7.00";"7.27";NULL;"2010-04-04 04:11:00";"2010-12-16 22:39:42"
"9714";"2";"7.19";"21.72";"2.79";"7.00";"6.97";NULL;"2010-04-05 20:07:00";"2010-12-16 22:39:42"
"9715";"2";"7.21";"7.19";"21.72";"2.79";"7.02";NULL;"2010-04-01 04:12:00";"2010-12-16 22:39:42"
"9716";"2";"7.16";"7.24";"7.19";"21.72";"2.79";NULL;"2010-04-01 20:01:00";"2010-12-16 22:39:42"
"9717";"2";"6.89";"6.91";"7.21";"7.13";"7.24";NULL;"2010-04-02 12:33:00";"2010-12-16 22:41:31"
"9718";"2";"2.82";"7.00";"6.97";"7.24";"7.13";NULL;"2010-04-05 20:09:00";"2010-12-16 22:41:31"
"9719";"2";"21.72";"2.82";"7.02";"7.00";"7.27";NULL;"2010-04-04 04:11:00";"2010-12-16 22:41:31"
"9720";"2";"7.19";"21.72";"2.82";"7.02";"7.00";NULL;"2010-04-06 04:08:00";"2010-12-16 22:41:31"
"9721";"2";"7.24";"7.21";"21.72";"2.82";"7.02";NULL;"2010-04-01 04:12:00";"2010-12-16 22:41:31"
"9722";"2";"7.13";"7.21";"7.16";"21.72";"2.82";NULL;"2010-04-01 20:02:00";"2010-12-16 22:41:31"
"9723";"2";"7.27";"7.16";"7.27";"7.21";"21.72";NULL;"2010-01-20 04:02:00";"2010-12-16 22:41:31"
"9724";"2";"6.97";"7.24";"7.13";"7.21";"7.16";NULL;"2010-12-16 17:40:00";"2010-12-16 22:41:31"
"9725";"2";"7.05";"7.02";"7.29";"7.16";"7.27";NULL;"2010-04-05 12:33:00";"2010-12-16 22:41:31"
"9726";"2";"2.82";"7.02";"6.97";"7.24";"7.13";NULL;"2010-04-05 20:09:00";"2010-12-16 22:41:31"
"9727";"2";"21.72";"2.82";"7.02";"7.00";"7.27";NULL;"2010-04-04 04:11:00";"2010-12-16 22:41:31"
"9728";"2";"7.19";"21.72";"2.82";"7.05";"7.00";NULL;"2010-04-06 20:08:00";"2010-12-16 22:41:32"
"9729";"2";"7.27";"7.21";"21.72";"2.85";"7.00";NULL;"2010-04-00 20:11:00";"2010-12-16 22:41:32"
"9730";"2";"7.13";"7.24";"7.19";"21.72";"2.85";NULL;"2010-04-01 20:02:00";"2010-12-16 22:41:32"
"9731";"2";"6.89";"6.89";"7.21";"7.13";"7.21";NULL;"2010-04-02 12:33:00";"2010-12-16 22:43:20"
"9732";"2";"2.85";"7.05";"7.02";"7.29";"7.19";NULL;"2010-04-06 04:10:00";"2010-12-16 22:43:21"
"9733";"2";"21.72";"2.85";"7.02";"6.97";"7.24";NULL;"2010-04-03 20:11:00";"2010-12-16 22:43:21"
"9734";"2";"7.19";"21.72";"2.87";"7.05";"7.02";NULL;"2010-04-06 20:09:00";"2010-12-16 22:43:21"
"9735";"2";"7.27";"7.19";"21.72";"2.87";"7.02";NULL;"2010-04-01 04:12:00";"2010-12-16 22:43:21"
"9736";"2";"7.16";"7.27";"7.21";"21.72";"2.87";NULL;"2010-04-02 04:02:00";"2010-12-16 22:43:21"
"9737";"2";"7.29";"7.16";"7.24";"7.19";"21.72";NULL;"2010-01-21 04:04:00";"2010-12-16 22:43:21"
"9738";"2";"7.02";"7.29";"7.19";"7.27";"7.21";NULL;"2010-12-16 17:42:00";"2010-12-16 22:43:21"
"9739";"2";"7.02";"6.97";"7.27";"7.16";"7.24";NULL;"0000-00-00 00:00:00";"2010-12-16 22:43:21"
"9740";"2";"2.87";"7.05";"7.02";"7.29";"7.19";NULL;"2010-04-06 04:10:00";"2010-12-16 22:43:21"
"9741";"2";"21.72";"2.87";"7.02";"7.00";"7.27";NULL;"2010-04-04 04:11:00";"2010-12-16 22:43:21"
"9742";"2";"7.21";"21.72";"2.87";"7.05";"7.02";NULL;"2010-04-06 20:09:00";"2010-12-16 22:43:21"
"9743";"2";"7.27";"7.19";"21.72";"2.87";"7.05";NULL;"2010-04-01 20:13:00";"2010-12-16 22:43:21"
"9744";"2";"7.19";"7.27";"7.21";"21.72";"2.87";NULL;"2010-04-01 20:02:00";"2010-12-16 22:43:21"
"9745";"2";"6.97";"6.97";"7.27";"7.19";"7.29";NULL;"2010-04-04 12:33:00";"2010-12-16 22:45:11"
"9746";"2";"2.90";"7.05";"7.02";"7.29";"7.16";NULL;"2010-04-06 04:09:00";"2010-12-16 22:45:11"
"9747";"2";"21.72";"2.90";"7.05";"7.02";"7.29";NULL;"2010-04-04 20:13:00";"2010-12-16 22:45:11"
"9748";"2";"7.24";"21.72";"2.90";"7.00";"6.94";NULL;"2010-04-05 04:06:00";"2010-12-16 22:45:11"
"9749";"2";"7.19";"7.13";"21.72";"2.93";"7.19";NULL;"2010-04-04 04:19:00";"2010-12-16 22:45:11"
"9750";"2";"7.35";"7.43";"7.38";"21.72";"2.93";NULL;"2010-04-14 20:10:00";"2010-12-16 22:45:11"
"9751";"2";"7.13";"6.86";"7.00";"7.84";"21.72";NULL;"2010-01-22 04:38:00";"2010-12-16 22:45:12"
"9752";"2";"7.62";"7.70";"7.46";"7.38";"7.97";NULL;"2010-12-16 17:44:00";"2010-12-16 22:45:12"
"9753";"2";"7.16";"7.10";"7.40";"7.29";"7.38";NULL;"2010-04-07 12:33:00";"2010-12-16 22:45:15"
"9754";"2";"2.93";"6.91";"6.83";"7.10";"7.00";NULL;"2010-04-03 04:06:00";"2010-12-16 22:45:15"
"9755";"2";"21.72";"2.93";"7.08";"7.05";"7.35";NULL;"2010-04-05 20:14:00";"2010-12-16 22:45:15"
"9756";"2";"7.24";"21.72";"2.93";"7.08";"7.05";NULL;"2010-04-07 04:10:00";"2010-12-16 22:45:15"
"9757";"2";"7.32";"7.24";"21.72";"2.93";"7.10";NULL;"2010-04-02 20:15:00";"2010-12-16 22:45:15"
"9758";"2";"7.24";"7.32";"7.27";"21.72";"2.93";NULL;"2010-04-04 20:06:00";"2010-12-16 22:45:15"
"9759";"2";"7.02";"7.02";"7.32";"7.24";"7.35";NULL;"2010-04-05 12:33:00";"2010-12-16 22:47:01"
"9760";"2";"2.96";"7.10";"7.08";"7.35";"7.24";NULL;"2010-04-07 20:13:00";"2010-12-16 22:47:01"
"9761";"2";"21.72";"2.96";"7.21";"7.19";"7.48";NULL;"2010-04-08 04:19:00";"2010-12-16 22:47:01"
"9762";"2";"7.40";"21.72";"2.96";"7.10";"7.08";NULL;"2010-04-08 04:12:00";"2010-12-16 22:47:01"
"9763";"2";"7.35";"7.29";"21.72";"2.96";"7.13";NULL;"2010-04-03 04:16:00";"2010-12-16 22:47:01"
"9764";"2";"7.27";"7.35";"7.29";"21.72";"2.96";NULL;"2010-04-03 20:05:00";"2010-12-16 22:47:01"
"9765";"2";"7.38";"7.24";"7.32";"7.27";"21.72";NULL;"2010-01-23 04:07:00";"2010-12-16 22:47:01"
"9766";"2";"7.10";"7.38";"7.27";"7.35";"7.29";NULL;"2010-12-16 17:46:00";"2010-12-16 22:47:01"
"9767";"2";"7.10";"7.08";"7.35";"7.24";"7.32";NULL;"2010-04-06 12:33:00";"2010-12-16 22:47:01"
"9768";"2";"2.98";"7.13";"7.10";"7.38";"7.24";NULL;"2010-04-07 20:12:00";"2010-12-16 22:47:01"
"9769";"2";"21.72";"2.98";"7.10";"7.08";"7.35";NULL;"2010-04-05 04:14:00";"2010-12-16 22:47:01"
"9770";"2";"7.27";"21.72";"2.98";"7.13";"7.08";NULL;"2010-04-08 04:12:00";"2010-12-16 22:47:01"
"9771";"2";"7.35";"7.29";"21.72";"2.98";"7.13";NULL;"2010-04-03 04:16:00";"2010-12-16 22:47:01"
"9772";"2";"7.27";"7.35";"7.29";"21.72";"2.98";NULL;"2010-04-04 04:06:00";"2010-12-16 22:47:01"
"9773";"2";"7.05";"7.05";"7.35";"7.27";"7.38";NULL;"0000-00-00 00:00:00";"2010-12-16 22:48:49"
"9774";"2";"3.01";"8.38";"7.81";"7.70";"7.38";NULL;"2010-04-09 20:55:00";"2010-12-16 22:48:49"
"9775";"2";"21.72";"3.01";"6.97";"6.97";"7.21";NULL;"2010-04-02 20:09:00";"2010-12-16 22:48:49"
"9776";"2";"7.13";"21.72";"3.01";"7.10";"7.05";NULL;"2010-04-06 20:09:00";"2010-12-16 22:48:49"
"9777";"2";"7.29";"7.24";"21.72";"3.01";"7.13";NULL;"2010-04-03 04:16:00";"2010-12-16 22:48:49"
"9778";"2";"7.24";"7.35";"7.29";"21.72";"3.01";NULL;"2010-04-03 04:04:00";"2010-12-16 22:48:49"
"9779";"2";"7.32";"7.21";"7.32";"7.27";"21.72";NULL;"2010-01-23 20:09:00";"2010-12-16 22:48:49"
"9780";"2";"7.19";"7.48";"7.38";"7.46";"7.35";NULL;"2010-12-16 17:47:00";"2010-12-16 22:48:49"
"9781";"2";"7.19";"7.13";"7.43";"7.29";"7.38";NULL;"0000-00-00 00:00:00";"2010-12-16 22:48:49"
"9782";"2";"3.04";"7.16";"7.13";"7.40";"7.29";NULL;"2010-04-08 04:15:00";"2010-12-16 22:48:49"
"9783";"2";"21.72";"3.04";"7.19";"7.16";"7.43";NULL;"2010-04-07 04:17:00";"2010-12-16 22:48:49"
"9784";"2";"7.35";"21.72";"3.04";"7.19";"7.13";NULL;"2010-04-09 04:13:00";"2010-12-16 22:48:50"
"9785";"2";"7.40";"7.35";"21.72";"3.04";"7.19";NULL;"2010-04-04 04:19:00";"2010-12-16 22:48:50"
"9786";"2";"7.32";"7.43";"7.38";"21.72";"3.04";NULL;"2010-04-04 20:07:00";"2010-12-16 22:48:50"
"9787";"2";"7.10";"7.10";"7.43";"7.32";"7.40";NULL;"2010-04-06 12:33:00";"2010-12-16 22:50:38"
"9788";"2";"3.06";"7.16";"7.13";"7.43";"7.32";NULL;"2010-04-08 20:15:00";"2010-12-16 22:50:38"
"9789";"2";"21.72";"3.06";"7.13";"7.13";"7.43";NULL;"2010-04-07 04:17:00";"2010-12-16 22:50:39"
"9790";"2";"7.29";"21.72";"3.06";"6.94";"6.94";NULL;"2010-04-04 20:05:00";"2010-12-16 22:50:39"
"9791";"2";"7.19";"7.10";"21.72";"3.06";"7.08";NULL;"2010-04-02 04:13:00";"2010-12-16 22:50:39"
"9792";"2";"7.19";"7.29";"7.21";"21.72";"3.06";NULL;"2010-04-00 20:01:00";"2010-12-16 22:50:39"
"9793";"2";"7.21";"7.08";"7.21";"7.10";"21.72";NULL;"2010-01-24 20:02:00";"2010-12-16 22:50:39"
"9794";"2";"6.97";"7.24";"7.10";"7.21";"7.13";NULL;"2010-12-16 17:49:00";"2010-12-16 22:50:39"
"9795";"2";"7.16";"7.13";"7.38";"7.24";"7.35";NULL;"0000-00-00 00:00:00";"2010-12-16 22:50:39"
"9796";"2";"3.06";"7.08";"7.05";"7.29";"7.16";NULL;"2010-04-06 04:10:00";"2010-12-16 22:50:39"
"9797";"2";"21.72";"3.06";"7.13";"7.10";"7.35";NULL;"2010-04-05 04:14:00";"2010-12-16 22:50:39"
"9798";"2";"7.27";"21.72";"3.09";"7.24";"7.21";NULL;"2010-04-10 04:15:00";"2010-12-16 22:50:39"
"9799";"2";"7.46";"7.40";"21.72";"3.09";"7.27";NULL;"2010-04-04 20:19:00";"2010-12-16 22:50:39"
"9800";"2";"7.35";"7.43";"7.40";"21.72";"3.09";NULL;"2010-04-05 20:09:00";"2010-12-16 22:50:39"
"9801";"9";"4.75";"12.04";"20.20";"20.20";"20.23";NULL;"2010-12-16 16:35:00";"2010-12-17 00:51:07"
"9802";"9";"0.00";"12.01";"20.20";"20.20";"20.23";NULL;"2010-12-16 16:50:00";"2010-12-17 00:51:07"
"9803";"9";"0.00";"11.96";"20.20";"20.20";"20.20";NULL;"2010-12-16 17:05:00";"2010-12-17 00:51:07"
"9804";"9";"0.00";"11.90";"20.20";"20.20";"20.20";NULL;"2010-12-16 17:20:00";"2010-12-17 00:51:07"
"9805";"9";"0.00";"11.85";"20.20";"20.20";"20.23";NULL;"2010-12-16 17:35:00";"2010-12-17 00:51:07"
"9806";"9";"0.00";"11.82";"20.23";"20.23";"20.23";NULL;"2010-12-16 17:50:00";"2010-12-17 00:51:07"
"9807";"9";"0.00";"11.77";"20.23";"20.23";"20.23";NULL;"2010-12-16 18:05:00";"2010-12-17 00:51:07"
"9808";"9";"0.00";"11.71";"20.23";"20.23";"20.26";NULL;"2010-12-16 18:20:00";"2010-12-17 00:51:07"
"9809";"9";"0.00";"11.66";"20.23";"20.23";"20.23";NULL;"2010-12-16 18:35:00";"2010-12-17 00:51:07"
"9810";"9";"0.00";"11.61";"20.26";"20.26";"20.26";NULL;"2010-12-16 18:50:00";"2010-12-17 00:51:07"
"9811";"9";"0.00";"11.55";"20.26";"20.26";"20.26";NULL;"2010-12-16 19:05:00";"2010-12-17 00:51:08"
"9812";"9";"0.00";"11.47";"20.26";"20.26";"20.26";NULL;"2010-12-16 19:20:00";"2010-12-17 00:51:08"
"9813";"9";"0.00";"11.42";"20.26";"20.26";"20.26";NULL;"2010-12-16 19:35:00";"2010-12-17 00:51:08"
"9814";"9";"0.00";"11.34";"20.26";"20.26";"20.26";NULL;"2010-12-16 19:50:00";"2010-12-17 00:51:08"
"9815";"7";"12.34";"11.77";"20.42";"13.86";"13.88";NULL;"2010-12-17 09:11:00";"2010-12-17 17:26:34"
"9816";"7";"12.53";"11.96";"20.61";"13.86";"13.88";NULL;"2010-12-17 09:26:00";"2010-12-17 17:26:34"
"9817";"7";"12.72";"12.12";"20.72";"13.86";"13.88";NULL;"2010-12-17 09:41:00";"2010-12-17 17:26:34"
"9818";"7";"12.88";"12.28";"20.80";"13.86";"13.88";NULL;"2010-12-17 09:56:00";"2010-12-17 17:26:34"
"9819";"7";"13.02";"12.45";"20.85";"13.86";"13.88";NULL;"2010-12-17 10:11:00";"2010-12-17 17:26:34"
"9820";"7";"13.18";"12.58";"20.91";"13.86";"13.88";NULL;"2010-12-17 10:26:00";"2010-12-17 17:26:34"
"9821";"7";"13.29";"12.69";"20.93";"13.86";"13.88";NULL;"2010-12-17 10:41:00";"2010-12-17 17:26:35"
"9822";"7";"13.42";"12.80";"20.96";"13.86";"13.88";NULL;"2010-12-17 10:56:00";"2010-12-17 17:26:35"
"9823";"7";"13.50";"12.91";"20.99";"13.86";"13.88";NULL;"2010-12-17 11:11:00";"2010-12-17 17:26:35"
"9824";"7";"13.61";"12.99";"20.99";"13.86";"13.88";NULL;"2010-12-17 11:26:00";"2010-12-17 17:26:35"
"9825";"7";"13.50";"12.91";"20.88";"13.86";"13.88";NULL;"2010-12-17 11:41:00";"2010-12-17 17:26:35"
"9826";"7";"13.59";"12.96";"20.77";"13.86";"13.88";NULL;"2010-12-17 11:56:00";"2010-12-17 17:26:35"
"9827";"7";"13.59";"12.99";"20.85";"13.86";"13.88";NULL;"2010-12-17 12:11:00";"2010-12-17 17:26:35"
"9828";"7";"13.80";"13.15";"20.99";"13.86";"13.88";NULL;"2010-12-17 12:26:00";"2010-12-17 17:26:35"
"9829";"9";"12.23";"11.71";"20.34";"20.34";"20.37";NULL;"2010-12-17 09:51:00";"2010-12-17 18:06:21"
"9830";"9";"12.64";"12.09";"20.39";"20.39";"20.39";NULL;"2010-12-17 10:06:00";"2010-12-17 18:06:21"
"9831";"9";"12.85";"12.28";"20.42";"20.42";"20.45";NULL;"2010-12-17 10:21:00";"2010-12-17 18:06:21"
"9832";"9";"13.10";"12.53";"20.47";"20.47";"20.47";NULL;"2010-12-17 10:36:00";"2010-12-17 18:06:21"
"9833";"9";"13.45";"12.83";"20.58";"20.58";"20.61";NULL;"2010-12-17 10:51:00";"2010-12-17 18:06:21"
"9834";"9";"13.80";"13.15";"20.69";"20.69";"20.69";NULL;"2010-12-17 11:06:00";"2010-12-17 18:06:22"
"9835";"9";"14.10";"13.45";"20.66";"20.66";"20.66";NULL;"2010-12-17 11:21:00";"2010-12-17 18:06:22"
"9836";"9";"13.53";"12.96";"20.55";"20.55";"20.58";NULL;"2010-12-17 11:36:00";"2010-12-17 18:06:22"
"9837";"9";"13.59";"13.02";"20.47";"20.47";"20.47";NULL;"2010-12-17 11:51:00";"2010-12-17 18:06:22"
"9838";"9";"14.43";"13.75";"20.53";"20.53";"20.53";NULL;"2010-12-17 12:06:00";"2010-12-17 18:06:22"
"9839";"9";"14.70";"13.99";"20.66";"20.66";"20.66";NULL;"2010-12-17 12:21:00";"2010-12-17 18:06:22"
"9840";"9";"14.97";"14.24";"20.77";"20.77";"20.80";NULL;"2010-12-17 12:36:00";"2010-12-17 18:06:22"
"9841";"9";"15.05";"14.32";"20.74";"20.74";"20.77";NULL;"2010-12-17 12:51:00";"2010-12-17 18:06:22"
"9842";"9";"14.86";"14.16";"20.74";"20.74";"20.77";NULL;"2010-12-17 13:06:00";"2010-12-17 18:06:23"
"9843";"7";"13.88";"13.26";"21.15";"13.83";"13.88";NULL;"2010-12-17 12:41:00";"2010-12-17 20:57:09"
"9844";"7";"13.94";"13.29";"21.18";"13.86";"13.88";NULL;"2010-12-17 12:56:00";"2010-12-17 20:57:09"
"9845";"7";"13.86";"13.23";"21.15";"13.83";"13.88";NULL;"2010-12-17 13:11:00";"2010-12-17 20:57:09"
"9846";"7";"13.86";"13.23";"21.10";"13.86";"13.88";NULL;"2010-12-17 13:26:00";"2010-12-17 20:57:09"
"9847";"7";"13.86";"13.23";"21.02";"13.86";"13.88";NULL;"2010-12-17 13:41:00";"2010-12-17 20:57:09"
"9848";"7";"13.83";"13.23";"20.99";"13.86";"13.88";NULL;"2010-12-17 13:56:00";"2010-12-17 20:57:09"
"9849";"7";"13.80";"13.21";"20.93";"13.86";"13.88";NULL;"2010-12-17 14:11:00";"2010-12-17 20:57:09"
"9850";"7";"13.80";"13.21";"20.88";"13.86";"13.88";NULL;"2010-12-17 14:26:00";"2010-12-17 20:57:09"
"9851";"7";"13.78";"13.18";"20.85";"13.86";"13.88";NULL;"2010-12-17 14:41:00";"2010-12-17 20:57:09"
"9852";"7";"13.75";"13.18";"20.80";"13.86";"13.88";NULL;"2010-12-17 14:56:00";"2010-12-17 20:57:09"
"9853";"7";"13.72";"13.15";"20.77";"13.86";"13.88";NULL;"2010-12-17 15:11:00";"2010-12-17 20:57:09"
"9854";"7";"13.69";"13.12";"20.74";"13.86";"13.88";NULL;"2010-12-17 15:26:00";"2010-12-17 20:57:09"
"9855";"7";"13.64";"13.10";"20.66";"13.86";"13.88";NULL;"2010-12-17 15:41:00";"2010-12-17 20:57:10"
"9856";"7";"13.61";"13.07";"20.61";"13.86";"13.88";NULL;"2010-12-17 15:56:00";"2010-12-17 20:57:10"
"9857";"9";"14.78";"14.10";"20.72";"20.72";"20.72";NULL;"2010-12-17 13:21:00";"2010-12-17 21:36:52"
"9858";"9";"14.75";"14.07";"20.66";"20.66";"20.66";NULL;"2010-12-17 13:36:00";"2010-12-17 21:36:52"
"9859";"9";"14.70";"14.02";"20.64";"20.64";"20.64";NULL;"2010-12-17 13:51:00";"2010-12-17 21:36:53"
"9860";"9";"14.62";"13.97";"20.64";"20.64";"20.64";NULL;"2010-12-17 14:06:00";"2010-12-17 21:36:53"
"9861";"9";"14.59";"13.94";"20.61";"20.61";"20.61";NULL;"2010-12-17 14:21:00";"2010-12-17 21:36:53"
"9862";"9";"14.48";"13.86";"20.61";"20.64";"20.64";NULL;"2010-12-17 14:36:00";"2010-12-17 21:36:53"
"9863";"9";"14.40";"13.78";"20.61";"20.61";"20.61";NULL;"2010-12-17 14:51:00";"2010-12-17 21:36:53"
"9864";"9";"14.32";"13.69";"20.53";"20.53";"20.55";NULL;"2010-12-17 15:06:00";"2010-12-17 21:36:53"
"9865";"9";"14.16";"13.56";"20.55";"20.55";"20.55";NULL;"2010-12-17 15:21:00";"2010-12-17 21:36:53"
"9866";"9";"13.97";"13.40";"20.55";"20.53";"20.55";NULL;"2010-12-17 15:36:00";"2010-12-17 21:36:53"
"9867";"9";"13.78";"13.21";"20.50";"20.50";"20.50";NULL;"2010-12-17 15:51:00";"2010-12-17 21:36:53"
"9868";"9";"13.48";"12.99";"20.45";"20.42";"20.45";NULL;"2010-12-17 16:06:00";"2010-12-17 21:36:53"
"9869";"9";"13.29";"12.85";"20.37";"20.37";"20.37";NULL;"2010-12-17 16:21:00";"2010-12-17 21:36:53"
"9870";"9";"7.10";"12.83";"20.31";"20.31";"20.31";NULL;"2010-12-17 16:36:00";"2010-12-17 21:36:53"
"9871";"7";"13.53";"13.04";"20.53";"13.86";"13.88";NULL;"2010-12-17 16:12:00";"2010-12-18 00:27:37"
"9872";"7";"10.01";"13.02";"20.45";"13.86";"13.88";NULL;"2010-12-17 16:27:00";"2010-12-18 00:27:37"
"9873";"7";"1.60";"12.99";"20.37";"13.86";"13.88";NULL;"2010-12-17 16:42:00";"2010-12-18 00:27:37"
"9874";"7";"0.00";"12.99";"20.34";"13.86";"13.88";NULL;"2010-12-17 16:57:00";"2010-12-18 00:27:37"
"9875";"7";"0.00";"12.96";"20.31";"13.86";"13.88";NULL;"2010-12-17 17:12:00";"2010-12-18 00:27:37"
"9876";"7";"0.00";"12.96";"20.28";"13.86";"13.88";NULL;"2010-12-17 17:27:00";"2010-12-18 00:27:37"
"9877";"7";"0.00";"12.93";"20.28";"13.86";"13.88";NULL;"2010-12-17 17:42:00";"2010-12-18 00:27:38"
"9878";"7";"0.00";"12.93";"20.28";"13.86";"13.88";NULL;"2010-12-17 17:57:00";"2010-12-18 00:27:38"
"9879";"7";"0.00";"12.91";"20.28";"13.86";"13.88";NULL;"2010-12-17 18:12:00";"2010-12-18 00:27:38"
"9880";"7";"0.00";"12.91";"20.28";"13.86";"13.88";NULL;"2010-12-17 18:27:00";"2010-12-18 00:27:38"
"9881";"7";"0.00";"12.88";"20.28";"13.86";"13.88";NULL;"2010-12-17 18:42:00";"2010-12-18 00:27:38"
"9882";"7";"0.00";"12.88";"20.26";"13.86";"13.88";NULL;"2010-12-17 18:57:00";"2010-12-18 00:27:38"
"9883";"7";"0.00";"12.88";"20.26";"13.86";"13.88";NULL;"2010-12-17 19:12:00";"2010-12-18 00:27:38"
"9884";"7";"0.00";"12.85";"20.26";"13.86";"13.88";NULL;"2010-12-17 19:27:00";"2010-12-18 00:27:38"
"9885";"9";"0.00";"12.83";"20.31";"20.31";"20.31";NULL;"2010-12-17 16:52:00";"2010-12-18 01:07:23"
"9886";"9";"0.00";"12.80";"20.28";"20.28";"20.31";NULL;"2010-12-17 17:07:00";"2010-12-18 01:07:24"
"9887";"9";"0.00";"12.80";"20.28";"20.28";"20.28";NULL;"2010-12-17 17:22:00";"2010-12-18 01:07:24"
"9888";"9";"0.00";"12.77";"20.28";"20.28";"20.28";NULL;"2010-12-17 17:37:00";"2010-12-18 01:07:25"
"9889";"9";"0.00";"12.77";"20.28";"20.28";"20.28";NULL;"2010-12-17 17:52:00";"2010-12-18 01:07:25"
"9890";"9";"0.00";"12.75";"20.28";"20.28";"20.31";NULL;"2010-12-17 18:07:00";"2010-12-18 01:07:26"
"9891";"9";"0.00";"12.75";"20.28";"20.28";"20.31";NULL;"2010-12-17 18:22:00";"2010-12-18 01:07:27"
"9892";"9";"0.00";"12.72";"20.28";"20.28";"20.31";NULL;"2010-12-17 18:37:00";"2010-12-18 01:07:28"
"9893";"9";"0.00";"12.72";"20.28";"20.28";"20.28";NULL;"2010-12-17 18:52:00";"2010-12-18 01:07:28"
"9894";"9";"0.00";"12.72";"20.28";"20.28";"20.28";NULL;"2010-12-17 19:07:00";"2010-12-18 01:07:29"
"9895";"9";"0.00";"12.72";"20.28";"20.28";"20.28";NULL;"2010-12-17 19:22:00";"2010-12-18 01:07:29"
"9896";"9";"0.00";"12.69";"20.28";"20.28";"20.28";NULL;"2010-12-17 19:37:00";"2010-12-18 01:07:30"
"9897";"9";"0.00";"12.69";"20.28";"20.28";"20.28";NULL;"2010-12-17 19:52:00";"2010-12-18 01:07:30"
"9898";"9";"0.00";"12.69";"20.28";"20.26";"20.28";NULL;"2010-12-17 20:07:00";"2010-12-18 01:07:31"
"9899";"7";"0.00";"12.85";"20.26";"13.86";"13.88";NULL;"2010-12-17 19:42:00";"2010-12-18 03:58:09"
"9900";"7";"0.00";"12.83";"20.26";"13.86";"13.88";NULL;"2010-12-17 19:57:00";"2010-12-18 03:58:09"
"9901";"7";"0.00";"12.83";"20.26";"13.86";"13.88";NULL;"2010-12-17 20:12:00";"2010-12-18 03:58:09"
"9902";"7";"0.00";"12.80";"20.23";"13.86";"13.88";NULL;"2010-12-17 20:27:00";"2010-12-18 03:58:09"
"9903";"7";"0.00";"12.80";"20.23";"13.86";"13.88";NULL;"2010-12-17 20:42:00";"2010-12-18 03:58:09"
"9904";"7";"0.00";"12.77";"20.23";"13.86";"13.88";NULL;"2010-12-17 20:57:00";"2010-12-18 03:58:09"
"9905";"7";"0.00";"12.77";"20.23";"13.86";"13.88";NULL;"2010-12-17 21:12:00";"2010-12-18 03:58:09"
"9906";"7";"0.00";"12.75";"20.23";"13.86";"13.88";NULL;"2010-12-17 21:27:00";"2010-12-18 03:58:09"
"9907";"7";"0.00";"12.75";"20.23";"13.86";"13.88";NULL;"2010-12-17 21:42:00";"2010-12-18 03:58:09"
"9908";"7";"0.00";"12.72";"20.23";"13.86";"13.88";NULL;"2010-12-17 21:57:00";"2010-12-18 03:58:09"
"9909";"7";"0.00";"12.66";"20.23";"13.86";"13.88";NULL;"2010-12-17 22:12:00";"2010-12-18 03:58:09"
"9910";"7";"0.00";"12.69";"20.20";"13.86";"13.88";NULL;"2010-12-17 22:27:00";"2010-12-18 03:58:10"
"9911";"7";"0.00";"12.66";"20.20";"13.86";"13.88";NULL;"2010-12-17 22:42:00";"2010-12-18 03:58:10"
"9912";"7";"0.00";"12.66";"20.20";"13.86";"13.88";NULL;"2010-12-17 22:57:00";"2010-12-18 03:58:10"
"9913";"9";"0.00";"12.66";"20.26";"20.26";"20.26";NULL;"2010-12-17 20:22:00";"2010-12-18 04:37:54"
"9914";"9";"0.00";"12.66";"20.26";"20.26";"20.26";NULL;"2010-12-17 20:37:00";"2010-12-18 04:37:54"
"9915";"9";"0.00";"12.66";"20.26";"20.26";"20.26";NULL;"2010-12-17 20:52:00";"2010-12-18 04:37:54"
"9916";"9";"0.00";"12.64";"20.26";"20.26";"20.26";NULL;"2010-12-17 21:07:00";"2010-12-18 04:37:54"
"9917";"9";"0.00";"12.64";"20.26";"20.26";"20.26";NULL;"2010-12-17 21:22:00";"2010-12-18 04:37:54"
"9918";"9";"0.00";"12.64";"20.26";"20.26";"20.26";NULL;"2010-12-17 21:37:00";"2010-12-18 04:37:54"
"9919";"9";"0.00";"12.61";"20.26";"20.26";"20.26";NULL;"2010-12-17 21:52:00";"2010-12-18 04:37:54"
"9920";"9";"0.00";"12.61";"20.23";"20.23";"20.26";NULL;"2010-12-17 22:07:00";"2010-12-18 04:37:54"
"9921";"9";"0.00";"12.61";"20.23";"20.23";"20.23";NULL;"2010-12-17 22:22:00";"2010-12-18 04:37:54"
"9922";"9";"0.00";"12.61";"20.23";"20.23";"20.23";NULL;"2010-12-17 22:37:00";"2010-12-18 04:37:55"
"9923";"9";"0.00";"12.58";"20.23";"20.23";"20.23";NULL;"2010-12-17 22:52:00";"2010-12-18 04:37:55"
"9924";"9";"0.00";"12.58";"20.23";"20.23";"20.23";NULL;"2010-12-17 23:07:00";"2010-12-18 04:37:55"
"9925";"9";"0.00";"12.58";"20.23";"20.23";"20.23";NULL;"2010-12-17 23:22:00";"2010-12-18 04:37:55"
"9926";"9";"0.00";"12.58";"20.23";"20.23";"20.23";NULL;"2010-12-17 23:37:00";"2010-12-18 04:37:55"
"9927";"7";"0.00";"12.64";"20.20";"13.86";"13.88";NULL;"2010-12-17 23:13:00";"2010-12-18 07:28:39"
"9928";"7";"0.00";"12.64";"20.20";"13.86";"13.88";NULL;"2010-12-17 23:28:00";"2010-12-18 07:28:39"
"9929";"7";"0.00";"12.61";"20.20";"13.86";"13.88";NULL;"2010-12-17 23:43:00";"2010-12-18 07:28:39"
"9930";"7";"0.00";"12.61";"20.20";"13.86";"13.88";NULL;"2010-12-17 23:58:00";"2010-12-18 07:28:39"
"9931";"7";"0.00";"12.58";"20.20";"13.86";"13.88";NULL;"2010-12-18 00:13:00";"2010-12-18 07:28:39"
"9932";"7";"0.00";"12.56";"20.20";"13.86";"13.88";NULL;"2010-12-18 00:28:00";"2010-12-18 07:28:39"
"9933";"7";"0.00";"12.56";"20.20";"13.86";"13.88";NULL;"2010-12-18 00:43:00";"2010-12-18 07:28:39"
"9934";"7";"0.00";"12.53";"20.18";"13.86";"13.88";NULL;"2010-12-18 00:58:00";"2010-12-18 07:28:39"
"9935";"7";"0.00";"12.50";"20.18";"13.86";"13.88";NULL;"2010-12-18 01:13:00";"2010-12-18 07:28:39"
"9936";"7";"0.00";"12.50";"20.18";"13.86";"13.88";NULL;"2010-12-18 01:28:00";"2010-12-18 07:28:39"
"9937";"7";"0.00";"12.47";"20.18";"13.86";"13.88";NULL;"2010-12-18 01:43:00";"2010-12-18 07:28:39"
"9938";"7";"0.00";"12.45";"20.18";"13.86";"13.88";NULL;"2010-12-18 01:58:00";"2010-12-18 07:28:39"
"9939";"7";"0.00";"12.42";"20.18";"13.86";"13.88";NULL;"2010-12-18 02:13:00";"2010-12-18 07:28:39"
"9940";"7";"0.00";"12.39";"20.18";"13.86";"13.88";NULL;"2010-12-18 02:28:00";"2010-12-18 07:28:39"
"9941";"9";"0.00";"12.56";"20.23";"20.23";"20.23";NULL;"2010-12-17 23:53:00";"2010-12-18 08:08:26"
"9942";"9";"0.00";"12.56";"20.20";"20.20";"20.23";NULL;"2010-12-18 00:08:00";"2010-12-18 08:08:26"
"9943";"9";"0.00";"12.56";"20.23";"20.20";"20.23";NULL;"2010-12-18 00:23:00";"2010-12-18 08:08:26"
"9944";"9";"0.00";"12.53";"20.23";"20.20";"20.23";NULL;"2010-12-18 00:38:00";"2010-12-18 08:08:26"
"9945";"9";"0.00";"12.53";"20.20";"20.20";"20.23";NULL;"2010-12-18 00:53:00";"2010-12-18 08:08:26"
"9946";"9";"0.00";"12.53";"20.20";"20.20";"20.23";NULL;"2010-12-18 01:08:00";"2010-12-18 08:08:26"
"9947";"9";"0.00";"12.53";"20.20";"20.20";"20.23";NULL;"2010-12-18 01:23:00";"2010-12-18 08:08:26"
"9948";"9";"0.00";"12.50";"20.20";"20.20";"20.23";NULL;"2010-12-18 01:38:00";"2010-12-18 08:08:26"
"9949";"9";"0.00";"12.50";"20.23";"20.23";"20.23";NULL;"2010-12-18 01:53:00";"2010-12-18 08:08:26"
"9950";"9";"0.00";"12.50";"20.23";"20.23";"20.23";NULL;"2010-12-18 02:08:00";"2010-12-18 08:08:26"
"9951";"9";"0.00";"12.47";"20.20";"20.20";"20.23";NULL;"2010-12-18 02:23:00";"2010-12-18 08:08:26"
"9952";"9";"0.00";"12.47";"20.20";"20.20";"20.20";NULL;"2010-12-18 02:38:00";"2010-12-18 08:08:26"
"9953";"9";"0.00";"12.47";"20.20";"20.20";"20.20";NULL;"2010-12-18 02:53:00";"2010-12-18 08:08:26"
"9954";"9";"0.00";"12.45";"20.20";"20.20";"20.20";NULL;"2010-12-18 03:08:00";"2010-12-18 08:08:26"
"9955";"9";"0.00";"12.45";"20.20";"20.20";"20.20";NULL;"2010-12-18 03:23:00";"2010-12-18 11:38:57"
"9956";"9";"0.00";"12.45";"20.20";"20.20";"20.20";NULL;"2010-12-18 03:38:00";"2010-12-18 11:38:57"
"9957";"9";"0.00";"12.42";"20.20";"20.20";"20.20";NULL;"2010-12-18 03:53:00";"2010-12-18 11:38:57"
"9958";"9";"0.00";"12.42";"20.20";"20.20";"20.20";NULL;"2010-12-18 04:08:00";"2010-12-18 11:38:57"
"9959";"9";"0.00";"12.42";"20.20";"20.20";"20.20";NULL;"2010-12-18 04:23:00";"2010-12-18 11:38:57"
"9960";"9";"0.00";"12.42";"20.20";"20.20";"20.20";NULL;"2010-12-18 04:38:00";"2010-12-18 11:38:57"
"9961";"9";"0.00";"12.39";"20.20";"20.20";"20.20";NULL;"2010-12-18 04:53:00";"2010-12-18 11:38:57"
"9962";"9";"0.00";"12.39";"20.20";"20.20";"20.20";NULL;"2010-12-18 05:08:00";"2010-12-18 11:38:57"
"9963";"9";"0.00";"12.39";"20.20";"20.20";"20.20";NULL;"2010-12-18 05:23:00";"2010-12-18 11:38:57"
"9964";"9";"0.00";"12.39";"20.20";"20.18";"20.20";NULL;"2010-12-18 05:38:00";"2010-12-18 11:38:57"
"9965";"9";"0.00";"12.37";"20.18";"20.18";"20.20";NULL;"2010-12-18 05:53:00";"2010-12-18 11:38:57"
"9966";"9";"0.00";"12.37";"20.18";"20.18";"20.20";NULL;"2010-12-18 06:08:00";"2010-12-18 11:38:57"
"9967";"9";"0.00";"12.37";"20.18";"20.18";"20.20";NULL;"2010-12-18 06:23:00";"2010-12-18 11:38:57"
"9968";"9";"0.00";"12.34";"20.18";"20.18";"20.20";NULL;"2010-12-18 06:38:00";"2010-12-18 11:38:58"
"9969";"9";"0.00";"12.34";"20.18";"20.18";"20.18";NULL;"2010-12-18 06:54:00";"2010-12-18 15:09:28"
"9970";"9";"6.21";"12.34";"20.18";"20.18";"20.20";NULL;"2010-12-18 07:09:00";"2010-12-18 15:09:29"
"9971";"9";"12.66";"12.31";"20.18";"20.18";"20.20";NULL;"2010-12-18 07:24:00";"2010-12-18 15:09:29"
"9972";"9";"12.77";"12.34";"20.20";"20.20";"20.20";NULL;"2010-12-18 07:39:00";"2010-12-18 15:09:29"
"9973";"9";"12.80";"12.34";"20.20";"20.20";"20.23";NULL;"2010-12-18 07:54:00";"2010-12-18 15:09:29"
"9974";"9";"12.83";"12.34";"20.23";"20.23";"20.23";NULL;"2010-12-18 08:09:00";"2010-12-18 15:09:29"
"9975";"9";"12.83";"12.37";"20.23";"20.23";"20.23";NULL;"2010-12-18 08:24:00";"2010-12-18 15:09:29"
"9976";"9";"12.85";"12.37";"20.26";"20.26";"20.26";NULL;"2010-12-18 08:39:00";"2010-12-18 15:09:29"
"9977";"9";"12.88";"12.39";"20.28";"20.28";"20.31";NULL;"2010-12-18 08:54:00";"2010-12-18 15:09:29"
"9978";"9";"12.88";"12.39";"20.34";"20.34";"20.34";NULL;"2010-12-18 09:09:00";"2010-12-18 15:09:29"
"9979";"9";"12.91";"12.42";"20.37";"20.37";"20.37";NULL;"2010-12-18 09:24:00";"2010-12-18 15:09:29"
"9980";"9";"12.96";"12.45";"20.42";"20.39";"20.42";NULL;"2010-12-18 09:39:00";"2010-12-18 15:09:29"
"9981";"9";"13.07";"12.56";"20.45";"20.45";"20.45";NULL;"2010-12-18 09:54:00";"2010-12-18 15:09:29"
"9982";"9";"13.45";"12.88";"20.47";"20.47";"20.47";NULL;"2010-12-18 10:09:00";"2010-12-18 15:09:29"
"9983";"7";"12.04";"11.50";"20.23";"13.86";"13.83";NULL;"2010-12-18 08:49:00";"2010-12-18 17:04:45"
"9984";"7";"12.04";"11.47";"20.37";"13.86";"13.88";NULL;"2010-12-18 09:04:00";"2010-12-18 17:04:45"
"9985";"7";"12.37";"11.80";"20.61";"13.86";"13.88";NULL;"2010-12-18 09:19:00";"2010-12-18 17:04:45"
"9986";"7";"12.58";"12.01";"20.72";"13.86";"13.88";NULL;"2010-12-18 09:34:00";"2010-12-18 17:04:45"
"9987";"7";"12.75";"12.15";"20.80";"13.86";"13.88";NULL;"2010-12-18 09:49:00";"2010-12-18 17:04:45"
"9988";"7";"12.91";"12.34";"20.85";"13.86";"13.88";NULL;"2010-12-18 10:04:00";"2010-12-18 17:04:45"
"9989";"7";"13.02";"12.45";"20.88";"13.86";"13.88";NULL;"2010-12-18 10:19:00";"2010-12-18 17:04:45"
"9990";"7";"13.12";"12.56";"20.91";"13.86";"13.88";NULL;"2010-12-18 10:34:00";"2010-12-18 17:04:45"
"9991";"7";"13.23";"12.64";"20.88";"13.86";"13.88";NULL;"2010-12-18 10:49:00";"2010-12-18 17:04:45"
"9992";"7";"13.34";"12.75";"20.93";"13.86";"13.88";NULL;"2010-12-18 11:04:00";"2010-12-18 17:04:45"
"9993";"7";"13.45";"12.85";"20.93";"13.86";"13.88";NULL;"2010-12-18 11:19:00";"2010-12-18 17:04:45"
"9994";"7";"13.42";"12.83";"20.93";"13.86";"13.88";NULL;"2010-12-18 11:34:00";"2010-12-18 17:04:45"
"9995";"7";"13.45";"12.85";"20.93";"13.86";"13.88";NULL;"2010-12-18 11:49:00";"2010-12-18 17:04:45"
"9996";"7";"13.61";"13.02";"20.99";"13.86";"13.88";NULL;"2010-12-18 12:04:00";"2010-12-18 17:04:45"
"9997";"9";"13.59";"13.02";"20.50";"20.50";"20.53";NULL;"2010-12-18 10:24:00";"2010-12-18 18:39:59"
"9998";"9";"13.61";"13.04";"20.53";"20.53";"20.53";NULL;"2010-12-18 10:39:00";"2010-12-18 18:39:59"
"9999";"9";"13.99";"13.37";"20.55";"20.55";"20.55";NULL;"2010-12-18 10:54:00";"2010-12-18 18:40:00"
"10000";"9";"13.88";"13.29";"20.72";"20.69";"20.72";NULL;"2010-12-18 11:09:00";"2010-12-18 18:40:00"
"10001";"9";"14.16";"13.53";"20.69";"20.69";"20.72";NULL;"2010-12-18 11:24:00";"2010-12-18 18:40:00"
"10002";"9";"14.18";"13.56";"20.64";"20.64";"20.66";NULL;"2010-12-18 11:39:00";"2010-12-18 18:40:00"
"10003";"9";"14.62";"13.94";"20.69";"20.69";"20.69";NULL;"2010-12-18 11:54:00";"2010-12-18 18:40:00"
"10004";"9";"14.70";"14.02";"20.74";"20.74";"20.77";NULL;"2010-12-18 12:09:00";"2010-12-18 18:40:00"
"10005";"9";"14.72";"14.05";"20.74";"20.74";"20.77";NULL;"2010-12-18 12:24:00";"2010-12-18 18:40:00"
"10006";"9";"14.75";"14.07";"20.77";"20.77";"20.77";NULL;"2010-12-18 12:39:00";"2010-12-18 18:40:00"
"10007";"9";"14.35";"13.72";"20.74";"20.74";"20.74";NULL;"2010-12-18 12:54:00";"2010-12-18 18:40:00"
"10008";"9";"14.40";"13.78";"20.72";"20.72";"20.72";NULL;"2010-12-18 13:09:00";"2010-12-18 18:40:00"
"10009";"9";"14.07";"13.48";"20.58";"20.61";"20.61";NULL;"2010-12-18 13:24:00";"2010-12-18 18:40:00"
"10010";"9";"13.72";"13.18";"20.50";"20.50";"20.50";NULL;"2010-12-18 13:39:00";"2010-12-18 18:40:00"
"10011";"7";"13.67";"13.04";"21.04";"13.86";"13.88";NULL;"2010-12-18 12:20:00";"2010-12-18 20:35:16"
"10012";"7";"13.69";"13.07";"21.07";"13.86";"13.88";NULL;"2010-12-18 12:35:00";"2010-12-18 20:35:16"
"10013";"7";"13.64";"13.04";"21.04";"13.86";"13.88";NULL;"2010-12-18 12:50:00";"2010-12-18 20:35:16"
"10014";"7";"13.67";"13.07";"20.96";"13.86";"13.88";NULL;"2010-12-18 13:05:00";"2010-12-18 20:35:16"
"10015";"7";"13.59";"13.02";"20.88";"13.86";"13.88";NULL;"2010-12-18 13:20:00";"2010-12-18 20:35:16"
"10016";"7";"13.53";"12.96";"20.74";"13.86";"13.88";NULL;"2010-12-18 13:35:00";"2010-12-18 20:35:16"
"10017";"7";"13.56";"12.99";"20.66";"13.86";"13.88";NULL;"2010-12-18 13:50:00";"2010-12-18 20:35:16"
"10018";"7";"13.50";"12.93";"20.61";"13.86";"13.88";NULL;"2010-12-18 14:05:00";"2010-12-18 20:35:16"
"10019";"7";"13.48";"12.93";"20.55";"13.86";"13.88";NULL;"2010-12-18 14:20:00";"2010-12-18 20:35:17"
"10020";"7";"13.50";"12.93";"20.53";"13.86";"13.88";NULL;"2010-12-18 14:35:00";"2010-12-18 20:35:17"
"10021";"7";"13.45";"12.91";"20.53";"13.86";"13.88";NULL;"2010-12-18 14:50:00";"2010-12-18 20:35:17"
"10022";"7";"13.42";"12.88";"20.50";"13.86";"13.88";NULL;"2010-12-18 15:05:00";"2010-12-18 20:35:17"
"10023";"7";"13.40";"12.88";"20.50";"13.86";"13.88";NULL;"2010-12-18 15:20:00";"2010-12-18 20:35:17"
"10024";"7";"13.40";"12.85";"20.47";"13.86";"13.88";NULL;"2010-12-18 15:35:00";"2010-12-18 20:35:17"
"10025";"9";"13.94";"13.37";"20.47";"20.47";"20.50";NULL;"2010-12-18 13:55:00";"2010-12-18 22:10:30"
"10026";"9";"13.56";"13.04";"20.45";"20.45";"20.47";NULL;"2010-12-18 14:10:00";"2010-12-18 22:10:31"
"10027";"9";"13.50";"12.99";"20.42";"20.42";"20.45";NULL;"2010-12-18 14:25:00";"2010-12-18 22:10:31"
"10028";"9";"13.59";"13.04";"20.45";"20.45";"20.45";NULL;"2010-12-18 14:40:00";"2010-12-18 22:10:31"
"10029";"9";"13.40";"12.91";"20.42";"20.42";"20.45";NULL;"2010-12-18 14:55:00";"2010-12-18 22:10:31"
"10030";"9";"13.40";"12.88";"20.42";"20.42";"20.42";NULL;"2010-12-18 15:10:00";"2010-12-18 22:10:31"
"10031";"9";"13.37";"12.88";"20.42";"20.42";"20.42";NULL;"2010-12-18 15:25:00";"2010-12-18 22:10:31"
"10032";"9";"13.40";"12.91";"20.42";"20.42";"20.42";NULL;"2010-12-18 15:40:00";"2010-12-18 22:10:31"
"10033";"9";"13.31";"12.83";"20.39";"20.39";"20.39";NULL;"2010-12-18 15:55:00";"2010-12-18 22:10:31"
"10034";"9";"13.23";"12.77";"20.37";"20.37";"20.37";NULL;"2010-12-18 16:10:00";"2010-12-18 22:10:31"
"10035";"9";"12.50";"12.72";"20.34";"20.34";"20.37";NULL;"2010-12-18 16:25:00";"2010-12-18 22:10:31"
"10036";"9";"3.85";"12.69";"20.31";"20.31";"20.34";NULL;"2010-12-18 16:40:00";"2010-12-18 22:10:31"
"10037";"9";"0.00";"12.69";"20.31";"20.31";"20.31";NULL;"2010-12-18 16:55:00";"2010-12-18 22:10:31"
"10038";"9";"0.00";"12.66";"20.31";"20.31";"20.31";NULL;"2010-12-18 17:10:00";"2010-12-18 22:10:31"
"10039";"7";"13.37";"12.83";"20.47";"13.86";"13.88";NULL;"2010-12-18 15:50:00";"2010-12-19 00:05:49"
"10040";"7";"13.31";"12.80";"20.45";"13.86";"13.88";NULL;"2010-12-18 16:05:00";"2010-12-19 00:05:49"
"10041";"7";"13.23";"12.77";"20.39";"13.86";"13.88";NULL;"2010-12-18 16:20:00";"2010-12-19 00:05:49"
"10042";"7";"3.99";"12.75";"20.37";"13.86";"13.88";NULL;"2010-12-18 16:35:00";"2010-12-19 00:05:49"
"10043";"7";"0.00";"12.72";"20.34";"13.86";"13.88";NULL;"2010-12-18 16:50:00";"2010-12-19 00:05:49"
"10044";"7";"0.00";"12.72";"20.34";"13.86";"13.88";NULL;"2010-12-18 17:05:00";"2010-12-19 00:05:49"
"10045";"7";"0.00";"12.69";"20.31";"13.86";"13.88";NULL;"2010-12-18 17:20:00";"2010-12-19 00:05:49"
"10046";"7";"0.00";"12.66";"20.34";"13.86";"13.88";NULL;"2010-12-18 17:35:00";"2010-12-19 00:05:49"
"10047";"7";"0.00";"12.66";"20.34";"13.86";"13.88";NULL;"2010-12-18 17:50:00";"2010-12-19 00:05:49"
"10048";"7";"0.00";"12.64";"20.34";"13.86";"13.88";NULL;"2010-12-18 18:05:00";"2010-12-19 00:05:49"
"10049";"7";"0.00";"12.61";"20.34";"13.86";"13.88";NULL;"2010-12-18 18:20:00";"2010-12-19 00:05:49"
"10050";"7";"0.00";"12.61";"20.34";"13.86";"13.88";NULL;"2010-12-18 18:35:00";"2010-12-19 00:05:49"
"10051";"7";"0.00";"12.58";"20.34";"13.86";"13.88";NULL;"2010-12-18 18:50:00";"2010-12-19 00:05:49"
"10052";"7";"0.00";"12.56";"20.34";"13.86";"13.88";NULL;"2010-12-18 19:05:00";"2010-12-19 00:05:49"
"10053";"9";"0.00";"12.66";"20.31";"20.31";"20.31";NULL;"2010-12-18 17:25:00";"2010-12-19 01:41:02"
"10054";"9";"0.00";"12.66";"20.31";"20.31";"20.31";NULL;"2010-12-18 17:40:00";"2010-12-19 01:41:02"
"10055";"9";"0.00";"12.64";"20.31";"20.31";"20.34";NULL;"2010-12-18 17:55:00";"2010-12-19 01:41:02"
"10056";"9";"0.00";"12.64";"20.31";"20.31";"20.34";NULL;"2010-12-18 18:10:00";"2010-12-19 01:41:02"
"10057";"9";"0.00";"12.61";"20.31";"20.31";"20.34";NULL;"2010-12-18 18:25:00";"2010-12-19 01:41:02"
"10058";"9";"0.00";"12.61";"20.31";"20.31";"20.34";NULL;"2010-12-18 18:40:00";"2010-12-19 01:41:02"
"10059";"9";"0.00";"12.61";"20.31";"20.31";"20.34";NULL;"2010-12-18 18:55:00";"2010-12-19 01:41:02"
"10060";"9";"0.00";"12.58";"20.31";"20.31";"20.31";NULL;"2010-12-18 19:10:00";"2010-12-19 01:41:02"
"10061";"9";"0.00";"12.58";"20.31";"20.31";"20.31";NULL;"2010-12-18 19:25:00";"2010-12-19 01:41:02"
"10062";"9";"0.00";"12.58";"20.31";"20.28";"20.31";NULL;"2010-12-18 19:40:00";"2010-12-19 01:41:02"
"10063";"9";"0.00";"12.56";"20.28";"20.28";"20.31";NULL;"2010-12-18 19:55:00";"2010-12-19 01:41:02"
"10064";"9";"0.00";"12.56";"20.28";"20.28";"20.28";NULL;"2010-12-18 20:10:00";"2010-12-19 01:41:02"
"10065";"9";"0.00";"12.50";"20.28";"20.28";"20.28";NULL;"2010-12-18 20:25:00";"2010-12-19 01:41:02"
"10066";"9";"0.00";"12.53";"20.28";"20.28";"20.28";NULL;"2010-12-18 20:40:00";"2010-12-19 01:41:03"
"10067";"7";"0.00";"12.53";"20.34";"13.86";"13.88";NULL;"2010-12-18 19:21:00";"2010-12-19 03:36:19"
"10068";"7";"0.00";"12.53";"20.31";"13.86";"13.88";NULL;"2010-12-18 19:36:00";"2010-12-19 03:36:19"
"10069";"7";"0.00";"12.50";"20.31";"13.86";"13.88";NULL;"2010-12-18 19:51:00";"2010-12-19 03:36:19"
"10070";"7";"0.00";"12.47";"20.31";"13.86";"13.88";NULL;"2010-12-18 20:06:00";"2010-12-19 03:36:19"
"10071";"7";"0.00";"12.45";"20.28";"13.86";"13.88";NULL;"2010-12-18 20:21:00";"2010-12-19 03:36:19"
"10072";"7";"0.00";"12.39";"20.28";"13.86";"13.88";NULL;"2010-12-18 20:36:00";"2010-12-19 03:36:19"
"10073";"7";"0.00";"12.37";"20.28";"13.86";"13.88";NULL;"2010-12-18 20:51:00";"2010-12-19 03:36:19"
"10074";"7";"0.00";"12.34";"20.28";"13.86";"13.88";NULL;"2010-12-18 21:06:00";"2010-12-19 03:36:19"
"10075";"7";"0.00";"12.28";"20.28";"13.86";"13.88";NULL;"2010-12-18 21:21:00";"2010-12-19 03:36:19"
"10076";"7";"0.00";"12.23";"20.26";"13.86";"13.88";NULL;"2010-12-18 21:36:00";"2010-12-19 03:36:19"
"10077";"7";"0.00";"12.18";"20.26";"13.86";"13.88";NULL;"2010-12-18 21:51:00";"2010-12-19 03:36:19"
"10078";"7";"0.00";"12.12";"20.23";"13.86";"13.88";NULL;"2010-12-18 22:06:00";"2010-12-19 03:36:19"
"10079";"7";"0.00";"12.04";"20.23";"13.86";"13.88";NULL;"2010-12-18 22:21:00";"2010-12-19 03:36:19"
"10080";"7";"0.00";"11.96";"20.23";"13.86";"13.88";NULL;"2010-12-18 22:36:00";"2010-12-19 03:36:20"
"10081";"9";"0.00";"12.53";"20.28";"20.28";"20.28";NULL;"2010-12-18 20:56:00";"2010-12-19 05:11:33"
"10082";"9";"0.00";"12.50";"20.26";"20.26";"20.28";NULL;"2010-12-18 21:11:00";"2010-12-19 05:11:33"
"10083";"9";"0.00";"12.50";"20.26";"20.26";"20.26";NULL;"2010-12-18 21:26:00";"2010-12-19 05:11:33"
"10084";"9";"0.00";"12.50";"20.26";"20.26";"20.26";NULL;"2010-12-18 21:41:00";"2010-12-19 05:11:33"
"10085";"9";"0.00";"12.47";"20.26";"20.26";"20.26";NULL;"2010-12-18 21:56:00";"2010-12-19 05:11:33"
"10086";"9";"0.00";"12.47";"20.26";"20.26";"20.26";NULL;"2010-12-18 22:11:00";"2010-12-19 05:11:33"
"10087";"9";"0.00";"12.47";"20.23";"20.23";"20.26";NULL;"2010-12-18 22:26:00";"2010-12-19 05:11:33"
"10088";"9";"0.00";"12.45";"20.23";"20.23";"20.23";NULL;"2010-12-18 22:41:00";"2010-12-19 05:11:33"
"10089";"9";"0.00";"12.45";"20.23";"20.23";"20.26";NULL;"2010-12-18 22:56:00";"2010-12-19 05:11:33"
"10090";"9";"0.00";"12.42";"20.23";"20.23";"20.26";NULL;"2010-12-18 23:11:00";"2010-12-19 05:11:33"
"10091";"9";"0.00";"12.42";"20.23";"20.23";"20.26";NULL;"2010-12-18 23:26:00";"2010-12-19 05:11:33"
"10092";"9";"0.00";"12.42";"20.26";"20.23";"20.26";NULL;"2010-12-18 23:41:00";"2010-12-19 05:11:34"
"10093";"9";"0.00";"12.42";"20.23";"20.23";"20.26";NULL;"2010-12-18 23:56:00";"2010-12-19 05:11:34"
"10094";"9";"0.00";"12.42";"20.23";"20.23";"20.26";NULL;"2010-12-19 00:11:00";"2010-12-19 05:11:34"
"10095";"9";"0.00";"12.39";"20.26";"20.26";"20.26";NULL;"2010-12-19 00:26:00";"2010-12-19 08:42:05"
"10096";"9";"0.00";"12.39";"20.26";"20.26";"20.26";NULL;"2010-12-19 00:41:00";"2010-12-19 08:42:05"
"10097";"9";"0.00";"12.39";"20.26";"20.26";"20.26";NULL;"2010-12-19 00:56:00";"2010-12-19 08:42:05"
"10098";"9";"0.00";"12.37";"20.26";"20.26";"20.26";NULL;"2010-12-19 01:11:00";"2010-12-19 08:42:05"
"10099";"9";"0.00";"12.37";"20.26";"20.26";"20.26";NULL;"2010-12-19 01:26:00";"2010-12-19 08:42:05"
"10100";"9";"0.00";"12.37";"20.26";"20.26";"20.26";NULL;"2010-12-19 01:41:00";"2010-12-19 08:42:05"
"10101";"9";"0.00";"12.37";"20.26";"20.26";"20.26";NULL;"2010-12-19 01:56:00";"2010-12-19 08:42:05"
"10102";"9";"0.00";"12.34";"20.26";"20.26";"20.26";NULL;"2010-12-19 02:11:00";"2010-12-19 08:42:05"
"10103";"9";"0.00";"12.34";"20.26";"20.26";"20.28";NULL;"2010-12-19 02:26:00";"2010-12-19 08:42:05"
"10104";"9";"0.00";"12.31";"20.28";"20.28";"20.28";NULL;"2010-12-19 02:41:00";"2010-12-19 08:42:05"
"10105";"9";"0.00";"12.31";"20.28";"20.28";"20.31";NULL;"2010-12-19 02:56:00";"2010-12-19 08:42:05"
"10106";"9";"0.00";"12.31";"20.28";"20.28";"20.31";NULL;"2010-12-19 03:11:00";"2010-12-19 08:42:05"
"10107";"9";"0.00";"12.28";"20.28";"20.28";"20.28";NULL;"2010-12-19 03:26:00";"2010-12-19 08:42:05"
"10108";"9";"0.00";"12.26";"20.26";"20.26";"20.26";NULL;"2010-12-19 03:41:00";"2010-12-19 08:42:05"
"10109";"9";"0.00";"12.26";"20.26";"20.26";"20.26";NULL;"2010-12-19 03:57:00";"2010-12-19 12:12:35"
"10110";"9";"0.00";"12.23";"20.23";"20.23";"20.26";NULL;"2010-12-19 04:12:00";"2010-12-19 12:12:35"
"10111";"9";"0.00";"12.20";"20.23";"20.23";"20.23";NULL;"2010-12-19 04:27:00";"2010-12-19 12:12:35"
"10112";"9";"0.00";"12.20";"20.23";"20.23";"20.23";NULL;"2010-12-19 04:42:00";"2010-12-19 12:12:35"
"10113";"9";"0.00";"12.18";"20.23";"20.23";"20.23";NULL;"2010-12-19 04:57:00";"2010-12-19 12:12:35"
"10114";"9";"0.00";"12.15";"20.23";"20.23";"20.23";NULL;"2010-12-19 05:12:00";"2010-12-19 12:12:35"
"10115";"9";"0.00";"12.12";"20.23";"20.23";"20.23";NULL;"2010-12-19 05:27:00";"2010-12-19 12:12:35"
"10116";"9";"0.00";"12.09";"20.23";"20.23";"20.23";NULL;"2010-12-19 05:42:00";"2010-12-19 12:12:35"
"10117";"9";"0.00";"12.07";"20.23";"20.23";"20.26";NULL;"2010-12-19 05:57:00";"2010-12-19 12:12:35"
"10118";"9";"0.00";"12.04";"20.23";"20.23";"20.26";NULL;"2010-12-19 06:12:00";"2010-12-19 12:12:35"
"10119";"9";"0.00";"12.01";"20.26";"20.26";"20.26";NULL;"2010-12-19 06:27:00";"2010-12-19 12:12:35"
"10120";"9";"0.00";"11.99";"20.26";"20.26";"20.26";NULL;"2010-12-19 06:42:00";"2010-12-19 12:12:35"
"10121";"9";"0.00";"11.93";"20.26";"20.26";"20.26";NULL;"2010-12-19 06:57:00";"2010-12-19 12:12:35"
"10122";"9";"5.04";"11.90";"20.26";"20.26";"20.28";NULL;"2010-12-19 07:12:00";"2010-12-19 12:12:36"
"10123";"9";"12.26";"11.88";"20.28";"20.28";"20.28";NULL;"2010-12-19 07:27:00";"2010-12-19 15:43:06"
"10124";"9";"12.26";"11.85";"20.28";"20.28";"20.31";NULL;"2010-12-19 07:42:00";"2010-12-19 15:43:06"
"10125";"9";"12.26";"11.82";"20.31";"20.31";"20.31";NULL;"2010-12-19 07:57:00";"2010-12-19 15:43:06"
"10126";"9";"12.28";"11.80";"20.31";"20.31";"20.31";NULL;"2010-12-19 08:12:00";"2010-12-19 15:43:06"
"10127";"9";"12.31";"11.82";"20.34";"20.34";"20.34";NULL;"2010-12-19 08:27:00";"2010-12-19 15:43:06"
"10128";"9";"12.37";"11.88";"20.37";"20.37";"20.37";NULL;"2010-12-19 08:42:00";"2010-12-19 15:43:07"
"10129";"9";"12.34";"11.85";"20.37";"20.37";"20.37";NULL;"2010-12-19 08:57:00";"2010-12-19 15:43:07"
"10130";"9";"12.42";"11.90";"20.37";"20.37";"20.37";NULL;"2010-12-19 09:12:00";"2010-12-19 15:43:07"
"10131";"9";"12.47";"11.99";"20.39";"20.39";"20.39";NULL;"2010-12-19 09:27:00";"2010-12-19 15:43:07"
"10132";"9";"12.56";"12.04";"20.42";"20.42";"20.42";NULL;"2010-12-19 09:42:00";"2010-12-19 15:43:07"
"10133";"9";"12.50";"11.99";"20.42";"20.42";"20.42";NULL;"2010-12-19 09:57:00";"2010-12-19 15:43:07"
"10134";"9";"12.56";"12.04";"20.42";"20.42";"20.42";NULL;"2010-12-19 10:12:00";"2010-12-19 15:43:07"
"10135";"9";"12.72";"12.18";"20.42";"20.42";"20.42";NULL;"2010-12-19 10:27:00";"2010-12-19 15:43:07"
"10136";"9";"12.75";"12.20";"20.45";"20.45";"20.45";NULL;"2010-12-19 10:42:00";"2010-12-19 15:43:07"
"10137";"7";"12.34";"11.77";"20.45";"13.86";"13.88";NULL;"2010-12-19 09:39:00";"2010-12-19 17:54:55"
"10138";"7";"12.26";"11.71";"20.50";"13.86";"13.88";NULL;"2010-12-19 09:54:00";"2010-12-19 17:54:55"
"10139";"7";"12.07";"11.52";"20.47";"13.86";"13.88";NULL;"2010-12-19 10:09:00";"2010-12-19 17:54:56"
"10140";"7";"12.28";"11.71";"20.50";"13.86";"13.88";NULL;"2010-12-19 10:24:00";"2010-12-19 17:54:56"
"10141";"7";"12.42";"11.85";"20.55";"13.86";"13.88";NULL;"2010-12-19 10:39:00";"2010-12-19 17:54:56"
"10142";"7";"12.58";"12.01";"20.58";"13.86";"13.88";NULL;"2010-12-19 10:54:00";"2010-12-19 17:54:56"
"10143";"7";"12.66";"12.09";"20.64";"13.86";"13.88";NULL;"2010-12-19 11:09:00";"2010-12-19 17:54:56"
"10144";"7";"12.69";"12.15";"20.64";"13.86";"13.88";NULL;"2010-12-19 11:24:00";"2010-12-19 17:54:56"
"10145";"7";"12.72";"12.15";"20.64";"13.86";"13.88";NULL;"2010-12-19 11:39:00";"2010-12-19 17:54:56"
"10146";"7";"12.75";"12.20";"20.64";"13.86";"13.88";NULL;"2010-12-19 11:54:00";"2010-12-19 17:54:56"
"10147";"7";"12.83";"12.26";"20.64";"13.86";"13.88";NULL;"2010-12-19 12:09:00";"2010-12-19 17:54:56"
"10148";"7";"12.88";"12.31";"20.69";"13.86";"13.88";NULL;"2010-12-19 12:24:00";"2010-12-19 17:54:56"
"10149";"7";"12.93";"12.37";"20.72";"13.86";"13.88";NULL;"2010-12-19 12:39:00";"2010-12-19 17:54:56"
"10150";"7";"12.99";"12.42";"20.72";"13.86";"13.88";NULL;"2010-12-19 12:54:00";"2010-12-19 17:54:56"
"10151";"9";"12.96";"12.39";"20.47";"20.47";"20.50";NULL;"2010-12-19 10:58:00";"2010-12-19 19:13:39"
"10152";"9";"12.96";"12.42";"20.47";"20.47";"20.50";NULL;"2010-12-19 11:13:00";"2010-12-19 19:13:39"
"10153";"9";"12.91";"12.37";"20.47";"20.47";"20.50";NULL;"2010-12-19 11:28:00";"2010-12-19 19:13:39"
"10154";"9";"12.93";"12.39";"20.50";"20.50";"20.50";NULL;"2010-12-19 11:43:00";"2010-12-19 19:13:39"
"10155";"9";"12.99";"12.45";"20.50";"20.50";"20.50";NULL;"2010-12-19 11:58:00";"2010-12-19 19:13:39"
"10156";"9";"13.12";"12.58";"20.53";"20.53";"20.53";NULL;"2010-12-19 12:13:00";"2010-12-19 19:13:39"
"10157";"9";"13.23";"12.66";"20.55";"20.55";"20.55";NULL;"2010-12-19 12:28:00";"2010-12-19 19:13:39"
"10158";"9";"13.42";"12.85";"20.55";"20.55";"20.55";NULL;"2010-12-19 12:43:00";"2010-12-19 19:13:39"
"10159";"9";"13.40";"12.83";"20.55";"20.55";"20.58";NULL;"2010-12-19 12:58:00";"2010-12-19 19:13:39"
"10160";"9";"13.64";"13.04";"20.58";"20.55";"20.58";NULL;"2010-12-19 13:13:00";"2010-12-19 19:13:39"
"10161";"9";"13.31";"12.77";"20.55";"20.55";"20.58";NULL;"2010-12-19 13:28:00";"2010-12-19 19:13:39"
"10162";"9";"13.31";"12.77";"20.53";"20.53";"20.55";NULL;"2010-12-19 13:43:00";"2010-12-19 19:13:39"
"10163";"9";"13.31";"12.77";"20.53";"20.53";"20.53";NULL;"2010-12-19 13:58:00";"2010-12-19 19:13:40"
"10164";"9";"13.21";"12.69";"20.50";"20.50";"20.50";NULL;"2010-12-19 14:13:00";"2010-12-19 19:13:40"
"10165";"7";"13.07";"12.50";"20.72";"13.86";"13.88";NULL;"2010-12-19 13:10:00";"2010-12-19 21:25:10"
"10166";"7";"13.04";"12.47";"20.72";"13.86";"13.88";NULL;"2010-12-19 13:25:00";"2010-12-19 21:25:10"
"10167";"7";"13.04";"12.50";"20.69";"13.86";"13.88";NULL;"2010-12-19 13:40:00";"2010-12-19 21:25:10"
"10168";"7";"13.04";"12.50";"20.66";"13.86";"13.88";NULL;"2010-12-19 13:55:00";"2010-12-19 21:25:10"
"10169";"7";"13.04";"12.50";"20.66";"13.86";"13.88";NULL;"2010-12-19 14:10:00";"2010-12-19 21:25:10"
"10170";"7";"13.02";"12.47";"20.61";"13.86";"13.88";NULL;"2010-12-19 14:25:00";"2010-12-19 21:25:10"
"10171";"7";"13.02";"12.47";"20.58";"13.86";"13.88";NULL;"2010-12-19 14:40:00";"2010-12-19 21:25:10"
"10172";"7";"12.99";"12.45";"20.58";"13.86";"13.88";NULL;"2010-12-19 14:55:00";"2010-12-19 21:25:10"
"10173";"7";"12.96";"12.42";"20.55";"13.86";"13.88";NULL;"2010-12-19 15:10:00";"2010-12-19 21:25:10"
"10174";"7";"12.88";"12.37";"20.53";"13.86";"13.88";NULL;"2010-12-19 15:25:00";"2010-12-19 21:25:10"
"10175";"7";"12.85";"12.34";"20.50";"13.86";"13.88";NULL;"2010-12-19 15:40:00";"2010-12-19 21:25:10"
"10176";"7";"12.77";"12.26";"20.47";"13.86";"13.88";NULL;"2010-12-19 15:55:00";"2010-12-19 21:25:10"
"10177";"7";"12.72";"12.20";"20.45";"13.86";"13.88";NULL;"2010-12-19 16:10:00";"2010-12-19 21:25:10"
"10178";"7";"12.64";"12.15";"20.42";"13.86";"13.88";NULL;"2010-12-19 16:25:00";"2010-12-19 21:25:10"
"10179";"9";"13.15";"12.64";"20.50";"20.50";"20.50";NULL;"2010-12-19 14:28:00";"2010-12-19 22:44:21"
"10180";"9";"13.26";"12.72";"20.47";"20.47";"20.50";NULL;"2010-12-19 14:43:00";"2010-12-19 22:44:21"
"10181";"9";"13.21";"12.66";"20.47";"20.47";"20.47";NULL;"2010-12-19 14:58:00";"2010-12-19 22:44:21"
"10182";"9";"13.02";"12.53";"20.47";"20.47";"20.47";NULL;"2010-12-19 15:13:00";"2010-12-19 22:44:21"
"10183";"9";"12.93";"12.47";"20.45";"20.45";"20.45";NULL;"2010-12-19 15:28:00";"2010-12-19 22:44:21"
"10184";"9";"12.93";"12.45";"20.45";"20.42";"20.45";NULL;"2010-12-19 15:43:00";"2010-12-19 22:44:21"
"10185";"9";"12.91";"12.42";"20.42";"20.42";"20.42";NULL;"2010-12-19 15:58:00";"2010-12-19 22:44:21"
"10186";"9";"12.85";"12.37";"20.39";"20.39";"20.39";NULL;"2010-12-19 16:13:00";"2010-12-19 22:44:21"
"10187";"9";"12.75";"12.31";"20.37";"20.37";"20.39";NULL;"2010-12-19 16:28:00";"2010-12-19 22:44:21"
"10188";"9";"4.99";"12.26";"20.37";"20.34";"20.37";NULL;"2010-12-19 16:43:00";"2010-12-19 22:44:21"
"10189";"9";"0.00";"12.20";"20.34";"20.34";"20.34";NULL;"2010-12-19 16:58:00";"2010-12-19 22:44:21"
"10190";"9";"0.00";"12.18";"20.34";"20.34";"20.34";NULL;"2010-12-19 17:13:00";"2010-12-19 22:44:21"
"10191";"9";"0.00";"12.15";"20.34";"20.34";"20.34";NULL;"2010-12-19 17:28:00";"2010-12-19 22:44:21"
"10192";"9";"0.00";"12.09";"20.34";"20.34";"20.34";NULL;"2010-12-19 17:43:00";"2010-12-19 22:44:21"
"10193";"9";"0.00";"12.04";"20.34";"20.34";"20.34";NULL;"2010-12-19 17:59:00";"2010-12-20 02:14:48"
"10194";"9";"0.00";"12.01";"20.34";"20.34";"20.37";NULL;"2010-12-19 18:14:00";"2010-12-20 02:14:48"
"10195";"9";"0.00";"11.96";"20.34";"20.34";"20.34";NULL;"2010-12-19 18:29:00";"2010-12-20 02:14:48"
"10196";"9";"0.00";"11.90";"20.31";"20.31";"20.31";NULL;"2010-12-19 18:44:00";"2010-12-20 02:14:48"
"10197";"9";"0.00";"11.88";"20.28";"20.28";"20.31";NULL;"2010-12-19 18:59:00";"2010-12-20 02:14:48"
"10198";"9";"0.00";"11.82";"20.28";"20.28";"20.28";NULL;"2010-12-19 19:14:00";"2010-12-20 02:14:48"
"10199";"9";"0.00";"11.77";"20.28";"20.26";"20.28";NULL;"2010-12-19 19:29:00";"2010-12-20 02:14:48"
"10200";"9";"0.00";"11.71";"20.26";"20.26";"20.26";NULL;"2010-12-19 19:44:00";"2010-12-20 02:14:48"
"10201";"9";"0.00";"11.66";"20.26";"20.26";"20.26";NULL;"2010-12-19 19:59:00";"2010-12-20 02:14:48"
"10202";"9";"0.00";"11.61";"20.26";"20.26";"20.26";NULL;"2010-12-19 20:14:00";"2010-12-20 02:14:48"
"10203";"9";"0.00";"11.55";"20.26";"20.26";"20.26";NULL;"2010-12-19 20:29:00";"2010-12-20 02:14:48"
"10204";"9";"0.00";"11.50";"20.26";"20.26";"20.26";NULL;"2010-12-19 20:44:00";"2010-12-20 02:14:48"
"10205";"9";"0.00";"11.42";"20.26";"20.26";"20.26";NULL;"2010-12-19 20:59:00";"2010-12-20 02:14:48"
"10206";"9";"0.00";"11.36";"20.26";"20.26";"20.26";NULL;"2010-12-19 21:14:00";"2010-12-20 02:14:48"
"10207";"7";"12.39";"11.82";"20.47";"13.86";"13.88";NULL;"2010-12-20 09:15:00";"2010-12-20 17:30:34"
"10208";"7";"12.56";"11.99";"20.64";"13.86";"13.88";NULL;"2010-12-20 09:30:00";"2010-12-20 17:30:34"
"10209";"7";"12.75";"12.15";"20.74";"13.86";"13.88";NULL;"2010-12-20 09:45:00";"2010-12-20 17:30:34"
"10210";"7";"12.88";"12.31";"20.80";"13.86";"13.88";NULL;"2010-12-20 10:00:00";"2010-12-20 17:30:34"
"10211";"7";"13.04";"12.45";"20.85";"13.86";"13.88";NULL;"2010-12-20 10:15:00";"2010-12-20 17:30:34"
"10212";"7";"13.15";"12.58";"20.88";"13.86";"13.88";NULL;"2010-12-20 10:30:00";"2010-12-20 17:30:34"
"10213";"7";"13.29";"12.69";"20.88";"13.86";"13.88";NULL;"2010-12-20 10:45:00";"2010-12-20 17:30:34"
"10214";"7";"13.40";"12.80";"20.93";"13.86";"13.88";NULL;"2010-12-20 11:00:00";"2010-12-20 17:30:34"
"10215";"7";"13.50";"12.91";"20.93";"13.86";"13.88";NULL;"2010-12-20 11:15:00";"2010-12-20 17:30:35"
"10216";"7";"13.59";"12.96";"20.96";"13.86";"13.88";NULL;"2010-12-20 11:30:00";"2010-12-20 17:30:35"
"10217";"7";"13.64";"13.02";"20.96";"13.86";"13.88";NULL;"2010-12-20 11:45:00";"2010-12-20 17:30:38"
"10218";"7";"13.67";"13.04";"20.96";"13.86";"13.88";NULL;"2010-12-20 12:00:00";"2010-12-20 17:30:38"
"10219";"7";"13.72";"13.10";"20.96";"13.86";"13.88";NULL;"2010-12-20 12:15:00";"2010-12-20 17:30:38"
"10220";"7";"13.75";"13.12";"20.96";"13.86";"13.88";NULL;"2010-12-20 12:30:00";"2010-12-20 17:30:38"
"10221";"9";"12.26";"11.71";"20.34";"20.34";"20.37";NULL;"2010-12-20 09:52:00";"2010-12-20 18:07:46"
"10222";"9";"12.61";"12.07";"20.37";"20.37";"20.39";NULL;"2010-12-20 10:07:00";"2010-12-20 18:07:46"
"10223";"9";"12.83";"12.26";"20.37";"20.37";"20.37";NULL;"2010-12-20 10:22:00";"2010-12-20 18:07:46"
"10224";"9";"13.04";"12.47";"20.45";"20.42";"20.45";NULL;"2010-12-20 10:37:00";"2010-12-20 18:07:50"
"10225";"9";"13.40";"12.77";"20.53";"20.53";"20.53";NULL;"2010-12-20 10:52:00";"2010-12-20 18:07:50"
"10226";"9";"13.72";"13.10";"20.58";"20.58";"20.61";NULL;"2010-12-20 11:07:00";"2010-12-20 18:07:50"
"10227";"9";"13.99";"13.34";"20.58";"20.58";"20.58";NULL;"2010-12-20 11:22:00";"2010-12-20 18:07:50"
"10228";"9";"14.13";"13.48";"20.58";"20.58";"20.58";NULL;"2010-12-20 11:37:00";"2010-12-20 18:07:50"
"10229";"9";"14.45";"13.78";"20.58";"20.58";"20.58";NULL;"2010-12-20 11:52:00";"2010-12-20 18:07:50"
"10230";"9";"14.59";"13.91";"20.58";"20.58";"20.58";NULL;"2010-12-20 12:07:00";"2010-12-20 18:07:50"
"10231";"9";"14.64";"13.94";"20.61";"20.61";"20.61";NULL;"2010-12-20 12:22:00";"2010-12-20 18:07:51"
"10232";"9";"14.67";"13.99";"20.61";"20.61";"20.61";NULL;"2010-12-20 12:37:00";"2010-12-20 18:07:51"
"10233";"9";"14.67";"13.99";"20.55";"20.55";"20.55";NULL;"2010-12-20 12:52:00";"2010-12-20 18:07:51"
"10234";"9";"14.70";"14.02";"20.53";"20.53";"20.55";NULL;"2010-12-20 13:07:00";"2010-12-20 18:07:51"
"10235";"2";"13.04";"11.04";"10.11";"9.17";"8.68";"8.11";"2010-12-20 14:45:00";"2010-12-20 19:59:05"
"10236";"2";"7.62";"7.57";"7.84";"7.70";"7.81";"7.78";"2010-12-20 14:45:00";"2010-12-20 19:59:05"
"10237";"2";"7.62";"7.57";"7.81";"7.67";"7.76";"7.70";"2010-12-20 14:45:00";"2010-12-20 19:59:05"
"10238";"2";"7.59";"7.54";"7.81";"7.70";"7.81";"7.78";"2010-12-20 14:45:00";"2010-12-20 19:59:06"
"10239";"2";"7.62";"7.57";"7.84";"7.67";"7.76";"7.70";"2010-12-20 14:46:00";"2010-12-20 19:59:06"
"10240";"2";"7.62";"7.54";"7.84";"7.70";"7.81";"7.81";"2010-12-20 14:46:00";"2010-12-20 19:59:06"
"10241";"2";"7.62";"7.57";"7.84";"7.67";"7.76";"7.70";"2010-12-20 14:46:00";"2010-12-20 19:59:06"
"10242";"2";"7.97";"7.89";"8.19";"8.05";"8.14";"8.19";"2010-12-20 14:46:00";"2010-12-20 19:59:06"
"10243";"2";"7.84";"7.76";"8.03";"7.89";"7.95";"7.95";"2010-12-20 14:46:00";"2010-12-20 19:59:06"
"10244";"2";"7.16";"7.08";"7.32";"7.19";"7.32";"7.35";"2010-12-20 14:46:00";"2010-12-20 19:59:06"
"10245";"2";"7.67";"7.59";"7.89";"7.76";"7.84";"7.81";"2010-12-20 14:46:00";"2010-12-20 19:59:07"
"10246";"2";"8.03";"7.97";"8.27";"8.16";"8.22";"8.16";"2010-12-20 14:46:00";"2010-12-20 19:59:10"
"10247";"2";"7.54";"7.48";"7.76";"7.62";"7.73";"7.76";"2010-12-20 14:46:00";"2010-12-20 19:59:10"
"10248";"2";"12.93";"10.96";"10.01";"9.11";"8.60";"7.97";"2010-12-20 15:01:00";"2010-12-20 20:03:47"
"10249";"2";"7.46";"7.40";"7.70";"7.59";"7.67";"7.54";"2010-12-20 15:02:00";"2010-12-20 20:03:47"
"10250";"2";"7.51";"7.46";"7.76";"7.62";"7.73";"7.70";"2010-12-20 15:02:00";"2010-12-20 20:03:47"
"10251";"2";"7.40";"7.35";"7.65";"7.54";"7.65";"7.57";"2010-12-20 15:02:00";"2010-12-20 20:03:47"
"10252";"2";"7.54";"7.46";"7.76";"7.59";"7.70";"7.62";"2010-12-20 15:02:00";"2010-12-20 20:03:47"
"10253";"2";"7.70";"7.62";"7.92";"7.81";"7.89";"7.89";"2010-12-20 15:02:00";"2010-12-20 20:03:47"
"10254";"2";"7.59";"7.48";"7.78";"7.65";"7.73";"7.73";"2010-12-20 15:02:00";"2010-12-20 20:03:48"
"10255";"2";"7.51";"7.48";"7.81";"7.70";"7.78";"7.65";"2010-12-20 15:02:00";"2010-12-20 20:03:48"
"10256";"2";"7.48";"7.43";"7.73";"7.62";"7.73";"7.67";"2010-12-20 15:02:00";"2010-12-20 20:03:48"
"10257";"2";"7.54";"7.46";"7.73";"7.59";"7.67";"7.65";"2010-12-20 15:02:00";"2010-12-20 20:03:48"
"10258";"2";"7.57";"7.51";"7.78";"7.65";"7.73";"7.67";"2010-12-20 15:03:00";"2010-12-20 20:03:48"
"10259";"2";"7.16";"7.08";"7.35";"7.19";"7.32";"7.38";"2010-12-20 15:03:00";"2010-12-20 20:03:48"
"10260";"2";"7.24";"7.21";"7.46";"7.32";"7.46";"7.35";"2010-12-20 15:03:00";"2010-12-20 20:03:48"
"10261";"2";"13.04";"11.04";"10.11";"9.17";"8.68";"8.11";"2010-12-20 14:45:00";"2010-12-20 20:06:04"
"10262";"2";"7.62";"7.57";"7.84";"7.70";"7.81";"7.78";"2010-12-20 14:45:00";"2010-12-20 20:06:04"
"10263";"2";"7.62";"7.57";"7.81";"7.67";"7.76";"7.70";"2010-12-20 14:45:00";"2010-12-20 20:06:04"
"10264";"2";"7.59";"7.54";"7.81";"7.70";"7.81";"7.78";"2010-12-20 14:45:00";"2010-12-20 20:06:04"
"10265";"2";"7.62";"7.57";"7.84";"7.67";"7.76";"7.70";"2010-12-20 14:46:00";"2010-12-20 20:06:04"
"10266";"2";"7.62";"7.54";"7.84";"7.70";"7.81";"7.81";"2010-12-20 14:46:00";"2010-12-20 20:06:05"
"10267";"2";"7.62";"7.57";"7.84";"7.67";"7.76";"7.70";"2010-12-20 14:46:00";"2010-12-20 20:06:05"
"10268";"2";"7.97";"7.89";"8.19";"8.05";"8.14";"8.19";"2010-12-20 14:46:00";"2010-12-20 20:06:05"
"10269";"2";"7.84";"7.76";"8.03";"7.89";"7.95";"7.95";"2010-12-20 14:46:00";"2010-12-20 20:06:05"
"10270";"2";"7.16";"7.08";"7.32";"7.19";"7.32";"7.35";"2010-12-20 14:46:00";"2010-12-20 20:06:05"
"10271";"2";"7.67";"7.59";"7.89";"7.76";"7.84";"7.81";"2010-12-20 14:46:00";"2010-12-20 20:06:09"
"10272";"2";"8.03";"7.97";"8.27";"8.16";"8.22";"8.16";"2010-12-20 14:46:00";"2010-12-20 20:06:09"
"10273";"2";"7.54";"7.48";"7.76";"7.62";"7.73";"7.76";"2010-12-20 14:46:00";"2010-12-20 20:06:12"
"10274";"2";"7.43";"7.38";"7.67";"7.57";"7.67";"7.62";"2010-12-20 15:05:00";"2010-12-20 20:07:15"
"10275";"2";"7.51";"7.46";"7.70";"7.57";"7.65";"7.57";"2010-12-20 15:05:00";"2010-12-20 20:07:15"
"10276";"2";"7.51";"7.46";"7.73";"7.59";"7.70";"7.67";"2010-12-20 15:05:00";"2010-12-20 20:07:15"
"10277";"2";"7.48";"7.43";"7.67";"7.54";"7.62";"7.57";"2010-12-20 15:05:00";"2010-12-20 20:07:15"
"10278";"2";"7.54";"7.51";"7.76";"7.62";"7.73";"7.67";"2010-12-20 15:06:00";"2010-12-20 20:07:15"
"10279";"2";"7.46";"7.40";"7.67";"7.54";"7.62";"7.62";"2010-12-20 15:06:00";"2010-12-20 20:07:16"
"10280";"2";"7.54";"7.48";"7.76";"7.62";"7.70";"7.65";"2010-12-20 15:06:00";"2010-12-20 20:07:16"
"10281";"2";"7.48";"7.43";"7.70";"7.57";"7.67";"7.65";"2010-12-20 15:06:00";"2010-12-20 20:07:16"
"10282";"2";"7.59";"7.57";"7.81";"7.67";"7.76";"7.67";"2010-12-20 15:06:00";"2010-12-20 20:07:16"
"10283";"2";"7.62";"7.59";"7.86";"7.73";"7.81";"7.76";"2010-12-20 15:06:00";"2010-12-20 20:07:16"
"10284";"2";"7.46";"7.40";"7.67";"7.57";"7.65";"7.65";"2010-12-20 15:06:00";"2010-12-20 20:07:16"
"10285";"2";"7.57";"7.48";"7.76";"7.59";"7.67";"7.67";"2010-12-20 15:06:00";"2010-12-20 20:07:16"
"10286";"2";"7.67";"7.59";"7.86";"7.73";"7.81";"7.78";"2010-12-20 15:06:00";"2010-12-20 20:07:16"
"10287";"7";"13.78";"13.15";"20.96";"13.86";"13.88";NULL;"2010-12-20 12:45:00";"2010-12-20 21:00:52"
"10288";"7";"13.78";"13.18";"20.96";"13.86";"13.88";NULL;"2010-12-20 13:00:00";"2010-12-20 21:00:52"
"10289";"7";"13.80";"13.18";"20.93";"13.86";"13.88";NULL;"2010-12-20 13:15:00";"2010-12-20 21:00:53"
"10290";"7";"13.80";"13.21";"20.91";"13.86";"13.88";NULL;"2010-12-20 13:30:00";"2010-12-20 21:00:53"
"10291";"7";"13.80";"13.21";"20.88";"13.86";"13.88";NULL;"2010-12-20 13:45:00";"2010-12-20 21:00:53"
"10292";"7";"13.80";"13.18";"20.83";"13.86";"13.88";NULL;"2010-12-20 14:00:00";"2010-12-20 21:00:53"
"10293";"7";"13.78";"13.18";"20.80";"13.86";"13.88";NULL;"2010-12-20 14:15:00";"2010-12-20 21:00:53"
"10294";"7";"13.75";"13.18";"20.77";"13.86";"13.88";NULL;"2010-12-20 14:30:00";"2010-12-20 21:00:53"
"10295";"7";"13.75";"13.15";"20.72";"13.86";"13.88";NULL;"2010-12-20 14:45:00";"2010-12-20 21:00:53"
"10296";"7";"13.72";"13.15";"20.69";"13.86";"13.88";NULL;"2010-12-20 15:00:00";"2010-12-20 21:00:53"
"10297";"7";"13.69";"13.12";"20.66";"13.86";"13.88";NULL;"2010-12-20 15:15:00";"2010-12-20 21:00:53"
"10298";"7";"13.67";"13.10";"20.61";"13.86";"13.88";NULL;"2010-12-20 15:30:00";"2010-12-20 21:00:54"
"10299";"7";"13.56";"13.04";"20.58";"13.86";"13.88";NULL;"2010-12-20 15:45:00";"2010-12-20 21:00:54"
"10300";"7";"13.56";"13.04";"20.50";"13.86";"13.88";NULL;"2010-12-20 16:00:00";"2010-12-20 21:00:54"
"10301";"9";"14.70";"14.02";"20.58";"20.55";"20.58";NULL;"2010-12-20 13:23:00";"2010-12-20 21:38:16"
"10302";"9";"14.67";"14.02";"20.53";"20.53";"20.53";NULL;"2010-12-20 13:38:00";"2010-12-20 21:38:16"
"10303";"9";"14.62";"13.97";"20.50";"20.47";"20.50";NULL;"2010-12-20 13:53:00";"2010-12-20 21:38:16"
"10304";"9";"13.75";"13.23";"20.53";"20.53";"20.55";NULL;"2010-12-20 14:08:00";"2010-12-20 21:38:17"
"10305";"9";"14.53";"13.88";"20.47";"20.47";"20.50";NULL;"2010-12-20 14:23:00";"2010-12-20 21:38:17"
"10306";"9";"14.45";"13.83";"20.47";"20.47";"20.47";NULL;"2010-12-20 14:38:00";"2010-12-20 21:38:17"
"10307";"9";"14.37";"13.75";"20.47";"20.47";"20.47";NULL;"2010-12-20 14:53:00";"2010-12-20 21:38:17"
"10308";"9";"14.24";"13.61";"20.47";"20.47";"20.47";NULL;"2010-12-20 15:08:00";"2010-12-20 21:38:17"
"10309";"9";"14.07";"13.48";"20.42";"20.42";"20.42";NULL;"2010-12-20 15:23:00";"2010-12-20 21:38:17"
"10310";"9";"13.97";"13.37";"20.45";"20.45";"20.45";NULL;"2010-12-20 15:38:00";"2010-12-20 21:38:17"
"10311";"9";"13.67";"13.12";"20.37";"20.37";"20.37";NULL;"2010-12-20 15:53:00";"2010-12-20 21:38:17"
"10312";"9";"13.42";"12.93";"20.31";"20.34";"20.34";NULL;"2010-12-20 16:08:00";"2010-12-20 21:38:17"
"10313";"9";"13.26";"12.85";"20.34";"20.34";"20.34";NULL;"2010-12-20 16:23:00";"2010-12-20 21:38:17"
"10314";"9";"7.86";"12.83";"20.28";"20.28";"20.28";NULL;"2010-12-20 16:38:00";"2010-12-20 21:38:17"
"10315";"7";"13.48";"13.02";"20.45";"13.86";"13.88";NULL;"2010-12-20 16:16:00";"2010-12-21 00:31:24"
"10316";"7";"8.38";"12.99";"20.37";"13.86";"13.88";NULL;"2010-12-20 16:31:00";"2010-12-21 00:31:24"
"10317";"7";"1.25";"12.96";"20.34";"13.86";"13.88";NULL;"2010-12-20 16:46:00";"2010-12-21 00:31:24"
"10318";"7";"0.00";"12.96";"20.31";"13.86";"13.88";NULL;"2010-12-20 17:01:00";"2010-12-21 00:31:24"
"10319";"7";"0.00";"12.93";"20.28";"13.86";"13.88";NULL;"2010-12-20 17:16:00";"2010-12-21 00:31:24"
"10320";"7";"0.00";"12.91";"20.28";"13.86";"13.88";NULL;"2010-12-20 17:31:00";"2010-12-21 00:31:24"
"10321";"7";"0.00";"12.91";"20.28";"13.86";"13.88";NULL;"2010-12-20 17:46:00";"2010-12-21 00:31:24"
"10322";"7";"0.00";"12.88";"20.26";"13.86";"13.88";NULL;"2010-12-20 18:01:00";"2010-12-21 00:31:24"
"10323";"7";"0.00";"12.88";"20.26";"13.86";"13.88";NULL;"2010-12-20 18:16:00";"2010-12-21 00:31:24"
"10324";"7";"0.00";"12.85";"20.26";"13.86";"13.88";NULL;"2010-12-20 18:31:00";"2010-12-21 00:31:24"
"10325";"7";"0.00";"12.85";"20.26";"13.86";"13.88";NULL;"2010-12-20 18:46:00";"2010-12-21 00:31:24"
"10326";"7";"0.00";"12.83";"20.26";"13.86";"13.88";NULL;"2010-12-20 19:01:00";"2010-12-21 00:31:24"
"10327";"7";"0.00";"12.83";"20.26";"13.86";"13.88";NULL;"2010-12-20 19:16:00";"2010-12-21 00:31:24"
"10328";"7";"0.00";"12.80";"20.26";"13.86";"13.88";NULL;"2010-12-20 19:31:00";"2010-12-21 00:31:24"
"10329";"9";"0.00";"12.80";"20.26";"20.26";"20.28";NULL;"2010-12-20 16:53:00";"2010-12-21 01:08:48"
"10330";"9";"0.00";"12.80";"20.28";"20.28";"20.28";NULL;"2010-12-20 17:08:00";"2010-12-21 01:08:48"
"10331";"9";"0.00";"12.77";"20.26";"20.26";"20.26";NULL;"2010-12-20 17:23:00";"2010-12-21 01:08:48"
"10332";"9";"0.00";"12.77";"20.26";"20.26";"20.28";NULL;"2010-12-20 17:38:00";"2010-12-21 01:08:48"
"10333";"9";"0.00";"12.75";"20.26";"20.26";"20.28";NULL;"2010-12-20 17:53:00";"2010-12-21 01:08:48"
"10334";"9";"0.00";"12.75";"20.26";"20.26";"20.26";NULL;"2010-12-20 18:08:00";"2010-12-21 01:08:48"
"10335";"9";"0.00";"12.75";"20.26";"20.26";"20.26";NULL;"2010-12-20 18:23:00";"2010-12-21 01:08:48"
"10336";"9";"0.00";"12.72";"20.26";"20.26";"20.26";NULL;"2010-12-20 18:38:00";"2010-12-21 01:08:48"
"10337";"9";"0.00";"12.72";"20.23";"20.23";"20.26";NULL;"2010-12-20 18:53:00";"2010-12-21 01:08:48"
"10338";"9";"0.00";"12.69";"20.26";"20.26";"20.26";NULL;"2010-12-20 19:08:00";"2010-12-21 01:08:48"
"10339";"9";"0.00";"12.69";"20.23";"20.23";"20.26";NULL;"2010-12-20 19:23:00";"2010-12-21 01:08:49"
"10340";"9";"0.00";"12.69";"20.23";"20.23";"20.26";NULL;"2010-12-20 19:38:00";"2010-12-21 01:08:49"
"10341";"9";"0.00";"12.66";"20.23";"20.23";"20.23";NULL;"2010-12-20 19:53:00";"2010-12-21 01:08:49"
"10342";"9";"0.00";"12.66";"20.23";"20.23";"20.26";NULL;"2010-12-20 20:08:00";"2010-12-21 01:08:49"
"10343";"7";"0.00";"12.80";"20.23";"13.86";"13.88";NULL;"2010-12-20 19:46:00";"2010-12-21 04:01:54"
"10344";"7";"0.00";"12.77";"20.23";"13.86";"13.88";NULL;"2010-12-20 20:01:00";"2010-12-21 04:01:54"
"10345";"7";"0.00";"12.77";"20.23";"13.86";"13.88";NULL;"2010-12-20 20:16:00";"2010-12-21 04:01:54"
"10346";"7";"0.00";"12.75";"20.23";"13.86";"13.88";NULL;"2010-12-20 20:31:00";"2010-12-21 04:01:54"
"10347";"7";"0.00";"12.75";"20.23";"13.86";"13.88";NULL;"2010-12-20 20:46:00";"2010-12-21 04:01:54"
"10348";"7";"0.00";"12.72";"20.23";"13.86";"13.88";NULL;"2010-12-20 21:01:00";"2010-12-21 04:01:55"
"10349";"7";"0.00";"12.69";"20.23";"13.86";"13.88";NULL;"2010-12-20 21:16:00";"2010-12-21 04:01:55"
"10350";"7";"0.00";"12.69";"20.23";"13.86";"13.88";NULL;"2010-12-20 21:31:00";"2010-12-21 04:01:55"
"10351";"7";"0.00";"12.66";"20.23";"13.86";"13.88";NULL;"2010-12-20 21:46:00";"2010-12-21 04:01:55"
"10352";"7";"0.00";"12.66";"20.23";"13.86";"13.88";NULL;"2010-12-20 22:01:00";"2010-12-21 04:01:55"
"10353";"7";"0.00";"12.64";"20.23";"13.86";"13.88";NULL;"2010-12-20 22:16:00";"2010-12-21 04:01:55"
"10354";"7";"0.00";"12.64";"20.23";"13.86";"13.88";NULL;"2010-12-20 22:31:00";"2010-12-21 04:01:55"
"10355";"7";"0.00";"12.61";"20.23";"13.86";"13.88";NULL;"2010-12-20 22:46:00";"2010-12-21 04:01:55"
"10356";"7";"0.00";"12.61";"20.23";"13.86";"13.88";NULL;"2010-12-20 23:01:00";"2010-12-21 04:01:55"
"10357";"9";"0.00";"12.66";"20.23";"20.23";"20.23";NULL;"2010-12-20 20:24:00";"2010-12-21 04:39:19"
"10358";"9";"0.00";"12.64";"20.23";"20.23";"20.23";NULL;"2010-12-20 20:39:00";"2010-12-21 04:39:19"
"10359";"9";"0.00";"12.64";"20.23";"20.23";"20.23";NULL;"2010-12-20 20:54:00";"2010-12-21 04:39:19"
"10360";"9";"0.00";"12.64";"20.23";"20.23";"20.23";NULL;"2010-12-20 21:09:00";"2010-12-21 04:39:19"
"10361";"9";"0.00";"12.61";"20.23";"20.23";"20.23";NULL;"2010-12-20 21:24:00";"2010-12-21 04:39:19"
"10362";"9";"0.00";"12.61";"20.23";"20.23";"20.23";NULL;"2010-12-20 21:39:00";"2010-12-21 04:39:19"
"10363";"9";"0.00";"12.61";"20.20";"20.20";"20.23";NULL;"2010-12-20 21:54:00";"2010-12-21 04:39:19"
"10364";"9";"0.00";"12.58";"20.23";"20.23";"20.23";NULL;"2010-12-20 22:09:00";"2010-12-21 04:39:20"
"10365";"9";"0.00";"12.58";"20.20";"20.20";"20.23";NULL;"2010-12-20 22:24:00";"2010-12-21 04:39:20"
"10366";"9";"0.00";"12.58";"20.23";"20.20";"20.23";NULL;"2010-12-20 22:39:00";"2010-12-21 04:39:20"
"10367";"9";"0.00";"12.58";"20.23";"20.20";"20.23";NULL;"2010-12-20 22:54:00";"2010-12-21 04:39:20"
"10368";"9";"0.00";"12.56";"20.23";"20.20";"20.23";NULL;"2010-12-20 23:09:00";"2010-12-21 04:39:20"
"10369";"9";"0.00";"12.56";"20.20";"20.20";"20.23";NULL;"2010-12-20 23:24:00";"2010-12-21 04:39:20"
"10370";"9";"0.00";"12.56";"20.20";"20.20";"20.20";NULL;"2010-12-20 23:39:00";"2010-12-21 04:39:20"
"10371";"7";"0.00";"12.75";"20.26";"13.86";"13.88";"21.99";"2010-03-21 00:00:00";"2010-12-22 20:03:39"
"10372";"7";"12.75";"20.26";"13.86";"13.88";"21.99";"6.75";"2010-00-00 07:21:00";"2010-12-22 20:03:39"
"10373";"7";"20.26";"13.86";"13.88";"21.99";"7.27";"0.00";"0000-00-00 00:00:00";"2010-12-22 20:03:39"
"10374";"7";"0.00";"12.53";"20.23";"13.86";"13.88";"21.99";"2010-07-06 16:00:00";"2010-12-22 20:03:39"
"10375";"7";"13.86";"13.88";"21.99";"7.67";"0.00";"12.69";"0000-00-00 00:00:00";"2010-12-22 20:03:39"
"10376";"7";"12.50";"20.23";"13.86";"13.88";"21.99";"12.91";"2010-00-00 07:12:00";"2010-12-22 20:03:39"
"10377";"7";"13.88";"21.99";"8.08";"0.00";"12.66";"20.26";"0000-00-00 00:00:00";"2010-12-22 20:03:39"
"10378";"7";"20.23";"13.86";"13.88";"21.99";"13.31";"0.00";"0000-00-00 00:00:00";"2010-12-22 20:03:39"
"10379";"7";"21.99";"8.49";"0.00";"12.66";"20.26";"13.86";"2010-08-00 12:43:00";"2010-12-22 20:03:39"
"10380";"7";"13.86";"13.88";"21.99";"13.72";"0.00";"12.45";"0000-00-00 00:00:00";"2010-12-22 20:03:39"
"10381";"7";"13.88";"22.02";"0.35";"0.00";"12.42";"20.26";"0000-00-00 00:00:00";"2010-12-22 20:03:39"
"10382";"7";"9.00";"0.00";"12.64";"20.23";"13.86";"13.88";"2010-12-21 21:27:00";"2010-12-22 20:03:39"
"10383";"7";"12.12";"11.58";"20.34";"13.88";"13.80";"22.02";"2010-08-29 23:05:00";"2010-12-22 20:03:39"
"10384";"7";"22.02";"0.76";"0.00";"12.37";"20.23";"13.86";"2010-08-00 12:44:00";"2010-12-22 20:03:40"
"10385";"7";"0.00";"12.64";"20.23";"13.86";"13.88";"21.99";"2010-05-21 00:00:00";"2010-12-22 20:03:40"
"10386";"7";"11.71";"20.55";"13.86";"13.88";"22.02";"16.00";"2010-07-06 22:56:00";"2010-12-22 20:03:40"
"10387";"7";"20.69";"13.86";"13.88";"22.02";"16.41";"12.72";"0000-00-00 00:00:00";"2010-12-22 20:03:40"
"10388";"7";"1.17";"0.00";"12.34";"20.23";"13.86";"13.88";"2010-12-22 00:58:00";"2010-12-22 20:03:40"
"10389";"7";"12.61";"20.23";"13.86";"13.88";"21.99";"10.22";"2010-00-00 07:17:00";"2010-12-22 20:03:40"
"10390";"7";"13.86";"13.88";"22.02";"16.81";"12.88";"12.31";"0000-00-00 00:00:00";"2010-12-22 20:03:40"
"10391";"7";"20.23";"13.86";"13.88";"21.99";"10.74";"0.00";"2010-07-08 11:42:00";"2010-12-22 20:03:40"
"10392";"7";"0.00";"12.31";"20.23";"13.86";"13.88";"22.02";"2010-01-06 16:00:00";"2010-12-22 20:03:40"
"10393";"7";"13.88";"22.02";"17.22";"13.04";"12.45";"20.91";"0000-00-00 00:00:00";"2010-12-22 20:03:40"
"10394";"7";"12.26";"20.23";"13.86";"13.88";"22.02";"2.49";"2010-00-00 07:02:00";"2010-12-22 20:03:40"
"10395";"7";"13.86";"13.88";"21.99";"11.15";"0.00";"12.56";"0000-00-00 00:00:00";"2010-12-22 20:03:40"
"10396";"7";"22.02";"17.73";"13.18";"12.58";"20.93";"13.86";"2010-08-00 12:44:00";"2010-12-22 20:03:40"
"10397";"7";"20.20";"13.86";"13.88";"22.02";"2.90";"0.00";"2010-07-00 11:41:00";"2010-12-22 20:03:40"
"10398";"7";"13.88";"21.99";"11.55";"0.00";"12.56";"20.23";"0000-00-00 00:00:00";"2010-12-22 20:03:40"
"10399";"7";"13.86";"13.88";"22.02";"3.31";"0.00";"12.09";"0000-00-00 00:00:00";"2010-12-22 20:03:40"
"10400";"7";"21.99";"11.96";"0.00";"0.00";"0.00";"0.00";"2010-00-00 00:00:00";"2010-12-22 20:03:40"
"10401";"7";"18.14";"13.31";"12.72";"20.96";"13.86";"13.88";"2010-12-22 10:44:00";"2010-12-22 20:03:40"
"10402";"7";"13.88";"22.02";"3.82";"0.00";"12.01";"20.20";"0000-00-00 00:00:00";"2010-12-22 20:03:40"
"10403";"7";"13.42";"12.83";"21.02";"13.86";"13.88";"22.02";"2010-10-29 23:47:00";"2010-12-22 20:03:40"
"10404";"7";"22.02";"4.23";"0.00";"0.00";"0.00";"0.00";"2010-00-00 00:00:00";"2010-12-22 20:03:40"
"10405";"7";"12.85";"21.02";"13.86";"13.88";"22.02";"19.47";"2010-07-24 23:27:00";"2010-12-22 20:03:40"
"10406";"7";"20.93";"13.86";"13.88";"22.02";"19.88";"13.42";"2010-07-13 12:01:00";"2010-12-22 20:03:40"
"10407";"7";"13.86";"13.88";"22.02";"20.28";"13.67";"13.04";"0000-00-00 00:00:00";"2010-12-22 20:03:40"
"10408";"7";"13.88";"22.02";"20.69";"13.72";"13.07";"21.02";"0000-00-00 00:00:00";"2010-12-22 20:03:40"
"10409";"7";"22.02";"21.21";"0.00";"0.00";"0.00";"0.00";"2010-00-00 00:00:00";"2010-12-22 20:03:40"
"10410";"7";"12.12";"11.58";"20.34";"13.88";"13.80";"22.02";"2010-08-29 23:05:00";"2010-12-22 20:11:44"
"10411";"7";"11.71";"20.55";"13.86";"13.88";"22.02";"16.00";"2010-07-06 22:56:00";"2010-12-22 20:11:44"
"10412";"7";"20.69";"13.86";"13.88";"22.02";"16.41";"12.72";"0000-00-00 00:00:00";"2010-12-22 20:11:44"
"10413";"7";"13.86";"13.88";"22.02";"16.81";"12.88";"12.31";"0000-00-00 00:00:00";"2010-12-22 20:11:44"
"10414";"7";"13.88";"22.02";"17.22";"13.04";"12.45";"20.91";"0000-00-00 00:00:00";"2010-12-22 20:11:44"
"10415";"7";"22.02";"17.73";"13.18";"12.58";"20.93";"13.86";"2010-08-00 12:44:00";"2010-12-22 20:11:44"
"10416";"7";"18.14";"13.31";"12.72";"20.96";"13.86";"13.88";"2010-12-22 10:44:00";"2010-12-22 20:11:45"
"10417";"7";"13.42";"12.83";"21.02";"13.86";"13.88";"22.02";"2010-10-29 23:47:00";"2010-12-22 20:11:45"
"10418";"7";"12.85";"21.02";"13.86";"13.88";"22.02";"19.47";"2010-07-24 23:27:00";"2010-12-22 20:11:45"
"10419";"7";"20.93";"13.86";"13.88";"22.02";"19.88";"13.42";"2010-07-13 12:01:00";"2010-12-22 20:11:45"
"10420";"7";"13.86";"13.88";"22.02";"20.28";"13.67";"13.04";"0000-00-00 00:00:00";"2010-12-22 20:11:45"
"10421";"7";"13.88";"22.02";"20.69";"13.72";"13.07";"21.02";"0000-00-00 00:00:00";"2010-12-22 20:11:45"
"10422";"7";"22.02";"21.21";"0.00";"0.00";"0.00";"0.00";"2010-00-00 00:00:00";"2010-12-22 20:11:45"
"10423";"7";"12.12";"11.58";"20.34";"13.88";"13.80";"22.02";"2010-08-29 23:05:00";"2010-12-22 20:23:49"
"10424";"7";"11.71";"20.55";"13.86";"13.88";"22.02";"16.00";"2010-07-06 22:56:00";"2010-12-22 20:23:49"
"10425";"7";"20.69";"13.86";"13.88";"22.02";"16.41";"12.72";"0000-00-00 00:00:00";"2010-12-22 20:23:49"
"10426";"7";"13.86";"13.88";"22.02";"16.81";"12.88";"12.31";"0000-00-00 00:00:00";"2010-12-22 20:23:49"
"10427";"7";"13.88";"22.02";"17.22";"13.04";"12.45";"20.91";"0000-00-00 00:00:00";"2010-12-22 20:23:49"
"10428";"7";"22.02";"17.73";"13.18";"12.58";"20.93";"13.86";"2010-08-00 12:44:00";"2010-12-22 20:23:49"
"10429";"7";"18.14";"13.31";"12.72";"20.96";"13.86";"13.88";"2010-12-22 10:44:00";"2010-12-22 20:23:49"
"10430";"7";"13.42";"12.83";"21.02";"13.86";"13.88";"22.02";"2010-10-29 23:47:00";"2010-12-22 20:23:49"
"10431";"7";"12.85";"21.02";"13.86";"13.88";"22.02";"19.47";"2010-07-24 23:27:00";"2010-12-22 20:23:50"
"10432";"7";"20.93";"13.86";"13.88";"22.02";"19.88";"13.42";"2010-07-13 12:01:00";"2010-12-22 20:23:50"
"10433";"7";"13.86";"13.88";"22.02";"20.28";"13.67";"13.04";"0000-00-00 00:00:00";"2010-12-22 20:23:50"
"10434";"7";"13.88";"22.02";"20.69";"13.72";"13.07";"21.02";"0000-00-00 00:00:00";"2010-12-22 20:23:50"
"10435";"7";"22.02";"21.21";"0.00";"0.00";"0.00";"0.00";"2010-00-00 00:00:00";"2010-12-22 20:23:50"
"10436";"7";"13.75";"13.12";"21.07";"13.86";"13.88";"22.02";"2010-12-15 07:59:00";"2010-12-22 20:45:49"
"10437";"7";"13.12";"21.07";"13.86";"13.88";"22.02";"22.05";"2010-07-30 07:37:00";"2010-12-22 20:45:49"
"10438";"7";"21.04";"13.86";"13.88";"22.02";"22.56";"13.78";"2010-07-19 12:07:00";"2010-12-22 20:45:49"
"10439";"7";"13.86";"13.88";"22.02";"22.97";"13.80";"13.18";"0000-00-00 00:00:00";"2010-12-22 20:45:49"
"10440";"7";"13.88";"22.02";"23.38";"13.78";"13.21";"20.96";"0000-00-00 00:00:00";"2010-12-22 20:45:49"
"10441";"7";"22.02";"23.78";"13.80";"13.21";"20.93";"13.86";"2010-08-00 12:44:00";"2010-12-22 20:45:49"
"10442";"7";"24.30";"13.78";"13.18";"20.91";"13.86";"13.88";"2010-12-22 14:15:00";"2010-12-22 20:45:49"
"10443";"7";"13.78";"13.18";"20.88";"13.86";"13.88";"22.02";"0000-00-00 00:00:00";"2010-12-22 20:45:49"
"10444";"7";"13.18";"20.85";"13.86";"13.88";"22.02";"25.52";"2010-07-29 07:37:00";"2010-12-22 20:45:49"
"10445";"7";"20.80";"13.86";"13.88";"22.02";"26.03";"13.67";"0000-00-00 00:00:00";"2010-12-22 20:45:49"
"10446";"7";"13.86";"13.88";"22.02";"26.44";"13.61";"13.07";"0000-00-00 00:00:00";"2010-12-22 20:45:49"
"10447";"7";"13.88";"22.02";"26.85";"13.64";"13.07";"20.58";"0000-00-00 00:00:00";"2010-12-22 20:45:49"
"10448";"7";"22.02";"27.25";"0.00";"0.00";"0.00";"0.00";"2010-00-00 00:00:00";"2010-12-22 20:45:49"
"10449";"7";"13.53";"13.02";"20.53";"13.86";"13.88";NULL;"2010-12-22 16:01:00";"2010-12-23 00:16:22"
"10450";"7";"13.48";"13.02";"20.45";"13.86";"13.88";NULL;"2010-12-22 16:16:00";"2010-12-23 00:16:22"
"10451";"7";"9.57";"12.99";"20.39";"13.86";"13.88";NULL;"2010-12-22 16:31:00";"2010-12-23 00:16:22"
"10452";"7";"1.60";"12.96";"20.37";"13.86";"13.88";NULL;"2010-12-22 16:46:00";"2010-12-23 00:16:22"
"10453";"7";"0.00";"12.93";"20.34";"13.86";"13.88";NULL;"2010-12-22 17:01:00";"2010-12-23 00:16:22"
"10454";"7";"0.00";"12.93";"20.31";"13.86";"13.88";NULL;"2010-12-22 17:16:00";"2010-12-23 00:16:22"
"10455";"7";"0.00";"12.91";"20.28";"13.86";"13.88";NULL;"2010-12-22 17:31:00";"2010-12-23 00:16:22"
"10456";"7";"0.00";"12.91";"20.28";"13.86";"13.88";NULL;"2010-12-22 17:46:00";"2010-12-23 00:16:22"
"10457";"7";"0.00";"12.88";"20.28";"13.86";"13.88";NULL;"2010-12-22 18:01:00";"2010-12-23 00:16:22"
"10458";"7";"0.00";"12.88";"20.31";"13.86";"13.88";NULL;"2010-12-22 18:16:00";"2010-12-23 00:16:22"
"10459";"7";"0.00";"12.85";"20.31";"13.86";"13.88";NULL;"2010-12-22 18:31:00";"2010-12-23 00:16:22"
"10460";"7";"0.00";"12.85";"20.28";"13.86";"13.88";NULL;"2010-12-22 18:46:00";"2010-12-23 00:16:22"
"10461";"7";"0.00";"12.83";"20.28";"13.86";"13.88";NULL;"2010-12-22 19:01:00";"2010-12-23 00:16:22"
"10462";"7";"0.00";"12.83";"20.31";"13.86";"13.88";NULL;"2010-12-22 19:16:00";"2010-12-23 00:16:22"
"10463";"7";"0.00";"12.80";"20.31";"13.86";"13.88";NULL;"2010-12-22 19:31:00";"2010-12-23 03:46:51"
"10464";"7";"0.00";"12.80";"20.31";"13.86";"13.88";NULL;"2010-12-22 19:46:00";"2010-12-23 03:46:52"
"10465";"7";"0.00";"12.77";"20.28";"13.86";"13.88";NULL;"2010-12-22 20:01:00";"2010-12-23 03:46:52"
"10466";"7";"0.00";"12.77";"20.28";"13.86";"13.88";NULL;"2010-12-22 20:16:00";"2010-12-23 03:46:52"
"10467";"7";"0.00";"12.75";"20.28";"13.86";"13.88";NULL;"2010-12-22 20:31:00";"2010-12-23 03:46:52"
"10468";"7";"0.00";"12.72";"20.28";"13.86";"13.88";NULL;"2010-12-22 20:46:00";"2010-12-23 03:46:52"
"10469";"7";"0.00";"12.72";"20.28";"13.86";"13.88";NULL;"2010-12-22 21:01:00";"2010-12-23 03:46:52"
"10470";"7";"0.00";"12.69";"20.28";"13.86";"13.88";NULL;"2010-12-22 21:16:00";"2010-12-23 03:46:52"
"10471";"7";"0.00";"12.69";"20.26";"13.86";"13.88";NULL;"2010-12-22 21:31:00";"2010-12-23 03:46:52"
"10472";"7";"0.00";"12.66";"20.26";"13.86";"13.88";NULL;"2010-12-22 21:46:00";"2010-12-23 03:46:52"
"10473";"7";"0.00";"12.64";"20.23";"13.86";"13.88";NULL;"2010-12-22 22:01:00";"2010-12-23 03:46:52"
"10474";"7";"0.00";"12.64";"20.23";"13.86";"13.88";NULL;"2010-12-22 22:16:00";"2010-12-23 03:46:52"
"10475";"7";"0.00";"12.61";"20.23";"13.86";"13.88";NULL;"2010-12-22 22:31:00";"2010-12-23 03:46:52"
"10476";"7";"0.00";"12.61";"20.23";"13.86";"13.88";NULL;"2010-12-22 22:46:00";"2010-12-23 03:46:52"
"10477";"7";"0.00";"12.58";"20.23";"13.86";"13.88";NULL;"2010-12-22 23:02:00";"2010-12-23 07:17:25"
"10478";"7";"0.00";"12.58";"20.23";"13.86";"13.88";NULL;"2010-12-22 23:17:00";"2010-12-23 07:17:25"
"10479";"7";"0.00";"12.56";"20.23";"13.86";"13.88";NULL;"2010-12-22 23:32:00";"2010-12-23 07:17:25"
"10480";"7";"0.00";"12.53";"20.23";"13.86";"13.88";NULL;"2010-12-22 23:47:00";"2010-12-23 07:17:26"
"10481";"7";"0.00";"12.53";"20.23";"13.86";"13.88";NULL;"2010-12-23 00:02:00";"2010-12-23 07:17:26"
"10482";"7";"0.00";"12.50";"20.23";"13.86";"13.88";NULL;"2010-12-23 00:17:00";"2010-12-23 07:17:26"
"10483";"7";"0.00";"12.47";"20.23";"13.86";"13.88";NULL;"2010-12-23 00:32:00";"2010-12-23 07:17:26"
"10484";"7";"0.00";"12.45";"20.23";"13.86";"13.88";NULL;"2010-12-23 00:47:00";"2010-12-23 07:17:26"
"10485";"7";"0.00";"12.42";"20.23";"13.86";"13.88";NULL;"2010-12-23 01:02:00";"2010-12-23 07:17:26"
"10486";"7";"0.00";"12.39";"20.23";"13.86";"13.88";NULL;"2010-12-23 01:17:00";"2010-12-23 07:17:26"
"10487";"7";"0.00";"12.37";"20.23";"13.86";"13.88";NULL;"2010-12-23 01:32:00";"2010-12-23 07:17:26"
"10488";"7";"0.00";"12.31";"20.23";"13.86";"13.88";NULL;"2010-12-23 01:47:00";"2010-12-23 07:17:26"
"10489";"7";"0.00";"12.28";"20.23";"13.86";"13.88";NULL;"2010-12-23 02:02:00";"2010-12-23 07:17:26"
"10490";"7";"0.00";"12.23";"20.26";"13.86";"13.88";NULL;"2010-12-23 02:17:00";"2010-12-23 07:17:26"
"10491";"7";"12.31";"11.77";"20.39";"13.86";"13.88";NULL;"2010-12-23 09:27:00";"2010-12-23 17:42:42"
"10492";"7";"12.45";"11.88";"20.47";"13.86";"13.88";NULL;"2010-12-23 09:42:00";"2010-12-23 17:42:42"
"10493";"7";"12.58";"12.01";"20.53";"13.86";"13.88";NULL;"2010-12-23 09:57:00";"2010-12-23 17:42:42"
"10494";"7";"12.61";"12.04";"20.53";"13.86";"13.88";NULL;"2010-12-23 10:12:00";"2010-12-23 17:42:42"
"10495";"7";"12.61";"12.07";"20.50";"13.86";"13.88";NULL;"2010-12-23 10:27:00";"2010-12-23 17:42:42"
"10496";"7";"12.72";"12.15";"20.53";"13.86";"13.88";NULL;"2010-12-23 10:42:00";"2010-12-23 17:42:42"
"10497";"7";"12.75";"12.18";"20.53";"13.86";"13.88";NULL;"2010-12-23 10:57:00";"2010-12-23 17:42:42"
"10498";"7";"12.77";"12.20";"20.53";"13.86";"13.88";NULL;"2010-12-23 11:12:00";"2010-12-23 17:42:42"
"10499";"7";"12.85";"12.26";"20.55";"13.88";"13.88";NULL;"2010-12-23 11:27:00";"2010-12-23 17:42:42"
"10500";"7";"12.91";"12.34";"20.55";"13.86";"13.88";NULL;"2010-12-23 11:42:00";"2010-12-23 17:42:42"
"10501";"7";"12.99";"12.39";"20.58";"13.86";"13.88";NULL;"2010-12-23 11:57:00";"2010-12-23 17:42:42"
"10502";"7";"13.04";"12.45";"20.61";"13.86";"13.88";NULL;"2010-12-23 12:12:00";"2010-12-23 17:42:42"
"10503";"7";"13.15";"12.56";"20.64";"13.86";"13.88";NULL;"2010-12-23 12:27:00";"2010-12-23 17:42:42"
"10504";"7";"13.10";"12.53";"20.64";"13.86";"13.88";NULL;"2010-12-23 12:42:00";"2010-12-23 17:42:42"
"10505";"7";"13.10";"12.53";"20.58";"13.86";"13.88";NULL;"2010-12-23 12:58:00";"2010-12-23 21:13:16"
"10506";"7";"13.10";"12.53";"20.55";"13.86";"13.88";NULL;"2010-12-23 13:13:00";"2010-12-23 21:13:16"
"10507";"7";"13.15";"12.56";"20.55";"13.86";"13.88";NULL;"2010-12-23 13:28:00";"2010-12-23 21:13:16"
"10508";"7";"13.10";"12.53";"20.53";"13.86";"13.88";NULL;"2010-12-23 13:43:00";"2010-12-23 21:13:16"
"10509";"7";"13.10";"12.53";"20.50";"13.86";"13.88";NULL;"2010-12-23 13:58:00";"2010-12-23 21:13:16"
"10510";"7";"13.10";"12.53";"20.50";"13.86";"13.88";NULL;"2010-12-23 14:13:00";"2010-12-23 21:13:16"
"10511";"7";"13.07";"12.50";"20.47";"13.86";"13.88";NULL;"2010-12-23 14:28:00";"2010-12-23 21:13:16"
"10512";"7";"13.04";"12.50";"20.47";"13.86";"13.88";NULL;"2010-12-23 14:43:00";"2010-12-23 21:13:16"
"10513";"7";"13.02";"12.47";"20.45";"13.86";"13.88";NULL;"2010-12-23 14:58:00";"2010-12-23 21:13:16"
"10514";"7";"12.99";"12.45";"20.45";"13.86";"13.88";NULL;"2010-12-23 15:13:00";"2010-12-23 21:13:16"
"10515";"7";"12.93";"12.42";"20.42";"13.86";"13.88";NULL;"2010-12-23 15:28:00";"2010-12-23 21:13:16"
"10516";"7";"12.88";"12.37";"20.42";"13.86";"13.88";NULL;"2010-12-23 15:43:00";"2010-12-23 21:13:16"
"10517";"7";"12.83";"12.31";"20.39";"13.86";"13.88";NULL;"2010-12-23 15:58:00";"2010-12-23 21:13:16"
"10518";"7";"12.75";"12.23";"20.37";"13.86";"13.88";NULL;"2010-12-23 16:13:00";"2010-12-23 21:13:17"
"11359";"4";"13.64";"13.48";"21.29";"21.29";"21.29";"21.29";"2011-01-11 12:59:00";"2011-01-11 09:07:48"
"11360";"4";"13.64";"13.50";"21.31";"20.99";"20.93";"20.91";"2011-01-11 13:00:00";"2011-01-11 09:07:51"
"11361";"4";"13.61";"13.48";"21.31";"20.96";"20.93";"20.91";"2011-01-11 13:00:00";"2011-01-11 09:07:54"
"11362";"4";"13.61";"13.48";"21.29";"21.29";"21.31";"21.31";"2011-01-11 13:00:00";"2011-01-11 09:07:57"
"11363";"4";"13.72";"13.59";"21.31";"21.31";"21.31";"20.99";"2011-01-11 13:00:00";"2011-01-11 09:08:00"
"11364";"4";"14.67";"14.51";"20.91";"20.91";"21.26";"21.29";"2011-01-11 13:00:00";"2011-01-11 09:08:03"
"11365";"4";"13.64";"13.48";"21.31";"21.21";"20.96";"20.93";"2011-01-11 13:00:00";"2011-01-11 09:08:06"
"11366";"4";"13.61";"13.48";"21.29";"21.31";"21.31";"21.31";"2011-01-11 13:00:00";"2011-01-11 09:08:08"
"11367";"4";"13.64";"14.16";"20.96";"20.93";"20.91";"20.91";"2011-01-11 13:00:00";"2011-01-11 09:08:11"
"11368";"4";"13.61";"13.48";"21.23";"20.96";"20.93";"20.91";"2011-01-11 13:00:00";"2011-01-11 09:08:14"
"11369";"4";"4.34";"4.28";"20.85";"20.85";"20.85";"20.85";"2011-01-11 13:00:00";"2011-01-11 09:08:17"
"11370";"4";"4.31";"4.26";"20.85";"20.83";"20.83";"20.85";"2011-01-11 13:01:00";"2011-01-11 09:08:20"
"11371";"4";"4.28";"4.26";"20.83";"20.85";"20.85";"20.85";"2011-01-11 13:01:00";"2011-01-11 09:08:22"
"11502";"4";"13.12";"12.99";"21.15";"21.15";"21.15";"21.15";"2011-01-11 17:12:00";"2011-01-11 13:13:54"
"11503";"4";"13.12";"12.99";"21.15";"21.15";"21.15";"21.15";"2011-01-11 17:12:00";"2011-01-11 13:13:58"
"11504";"4";"13.12";"12.99";"21.15";"21.15";"21.15";"21.15";"2011-01-11 17:12:00";"2011-01-11 13:14:02"
"11505";"4";"13.12";"12.99";"21.15";"21.15";"21.15";"21.15";"2011-01-11 17:12:00";"2011-01-11 13:14:06"
"11506";"4";"13.12";"12.99";"21.15";"21.15";"21.12";"21.15";"2011-01-11 17:12:00";"2011-01-11 13:14:09"
"11507";"4";"13.12";"12.99";"21.15";"21.15";"21.15";"21.15";"2011-01-11 17:13:00";"2011-01-11 13:14:14"
"11508";"4";"13.12";"12.99";"21.12";"21.15";"21.12";"21.15";"2011-01-11 17:13:00";"2011-01-11 13:14:17"
"11509";"4";"13.12";"12.99";"21.15";"21.15";"21.15";"21.15";"2011-01-11 17:13:00";"2011-01-11 13:14:21"
"11510";"4";"13.97";"13.83";"20.74";"20.74";"21.10";"21.10";"2011-01-11 17:13:00";"2011-01-11 13:14:25"
"11511";"4";"13.12";"12.99";"21.15";"21.15";"21.15";"21.15";"2011-01-11 17:13:00";"2011-01-11 13:14:28"
"11512";"4";"13.10";"12.96";"21.15";"21.12";"21.15";"21.12";"2011-01-11 17:14:00";"2011-01-11 13:15:46"
"11513";"4";"13.97";"13.83";"20.74";"21.10";"21.12";"21.12";"2011-01-11 17:14:00";"2011-01-11 13:15:50"
"11514";"4";"13.10";"12.96";"21.12";"21.12";"21.12";"21.15";"2011-01-11 17:14:00";"2011-01-11 13:15:53"
"11515";"4";"13.99";"13.83";"21.10";"21.12";"21.12";"21.12";"2011-01-11 17:14:00";"2011-01-11 13:15:57"
"11516";"4";"13.97";"13.83";"20.74";"20.74";"21.10";"21.10";"2011-01-11 17:14:00";"2011-01-11 13:16:01"
"11517";"4";"13.10";"12.96";"21.12";"21.12";"21.12";"21.15";"2011-01-11 17:14:00";"2011-01-11 13:16:05"
"11518";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:56:00";"2011-01-11 14:57:54"
"11519";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:56:00";"2011-01-11 14:57:57"
"11520";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:56:00";"2011-01-11 14:58:01"
"11521";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:56:00";"2011-01-11 14:58:05"
"11522";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:56:00";"2011-01-11 14:58:08"
"11523";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:57:00";"2011-01-11 14:58:12"
"11524";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:57:00";"2011-01-11 14:58:18"
"11525";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:57:00";"2011-01-11 14:58:22"
"11526";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:57:00";"2011-01-11 14:58:25"
"11527";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:57:00";"2011-01-11 14:58:29"
"11528";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:57:00";"2011-01-11 14:58:32"
"11529";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:57:00";"2011-01-11 14:58:36"
"11530";"4";"0.19";"12.88";"20.77";"20.77";"20.80";"20.80";"2011-01-11 18:57:00";"2011-01-11 14:58:39"
"11531";"4";"0.19";"12.85";"20.80";"20.77";"20.80";"20.80";"2011-01-11 18:58:00";"2011-01-11 14:59:44"
"11532";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:58:00";"2011-01-11 14:59:48"
"11533";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:58:00";"2011-01-11 14:59:52"
"11534";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:58:00";"2011-01-11 14:59:56"
"11535";"4";"0.19";"12.88";"20.80";"20.77";"20.80";"20.80";"2011-01-11 18:58:00";"2011-01-11 14:59:59"
"11536";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:58:00";"2011-01-11 15:00:03"
"11537";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:58:00";"2011-01-11 15:00:07"
"11538";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:59:00";"2011-01-11 15:00:10"
"11539";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:59:00";"2011-01-11 15:00:14"
"11540";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:59:00";"2011-01-11 15:00:18"
"11541";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:59:00";"2011-01-11 15:00:22"
"11542";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:59:00";"2011-01-11 15:00:26"
"11543";"4";"0.19";"12.88";"20.80";"20.80";"20.80";"20.80";"2011-01-11 18:59:00";"2011-01-11 15:00:29"
"11544";"4";"0.19";"12.85";"20.80";"20.80";"20.83";"20.80";"2011-01-11 19:00:00";"2011-01-11 15:01:34"
"11545";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:00:00";"2011-01-11 15:01:38"
"11546";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:00:00";"2011-01-11 15:01:41"
"11547";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.80";"2011-01-11 19:00:00";"2011-01-11 15:01:45"
"11548";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:00:00";"2011-01-11 15:01:48"
"11549";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:00:00";"2011-01-11 15:01:52"
"11550";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:00:00";"2011-01-11 15:01:55"
"11551";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:00:00";"2011-01-11 15:01:59"
"11552";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:00:00";"2011-01-11 15:02:03"
"11553";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:01:00";"2011-01-11 15:02:07"
"11554";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:01:00";"2011-01-11 15:02:10"
"11555";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:01:00";"2011-01-11 15:02:14"
"11556";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:01:00";"2011-01-11 15:02:18"
"11557";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:02:00";"2011-01-11 15:03:24"
"11558";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:02:00";"2011-01-11 15:03:28"
"11559";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:02:00";"2011-01-11 15:03:32"
"11560";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:02:00";"2011-01-11 15:03:36"
"11561";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:02:00";"2011-01-11 15:03:40"
"11562";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:02:00";"2011-01-11 15:03:44"
"11563";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:02:00";"2011-01-11 15:03:47"
"11564";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:02:00";"2011-01-11 15:03:51"
"11565";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:02:00";"2011-01-11 15:03:55"
"11566";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:02:00";"2011-01-11 15:03:59"
"11567";"4";"0.19";"12.88";"20.83";"20.80";"20.83";"20.83";"2011-01-11 19:03:00";"2011-01-11 15:04:03"
"11568";"4";"0.19";"12.88";"20.80";"20.80";"20.83";"20.83";"2011-01-11 19:03:00";"2011-01-11 15:04:07"
"11749";"10";"11.04";"11.85";"12.45";"12.45";"12.20";"11.34";"2011-01-12 16:11:00";"2011-01-13 05:04:45"
"11750";"10";"3.90";"3.47";"3.23";"2.68";"3.23";"5.23";"2011-01-12 16:11:00";"2011-01-13 05:04:49"
"11751";"10";"10.93";"11.58";"12.12";"11.99";"11.90";"11.55";"2011-01-12 16:11:00";"2011-01-13 05:04:53"
"11752";"10";"4.69";"4.04";"3.34";"2.22";"2.14";"3.04";"2011-01-12 16:11:00";"2011-01-13 05:04:57"
"11753";"10";"10.44";"11.01";"11.50";"11.34";"11.31";"11.17";"2011-01-12 16:11:00";"2011-01-13 05:05:02"
"11754";"10";"6.67";"6.13";"5.32";"3.93";"3.15";"2.28";"2011-01-12 16:12:00";"2011-01-13 05:05:06"
"11755";"10";"9.92";"10.41";"10.85";"10.66";"10.68";"10.77";"2011-01-12 16:12:00";"2011-01-13 05:05:10"
"11756";"10";"9.87";"9.82";"9.30";"7.95";"6.59";"4.15";"2011-01-12 16:12:00";"2011-01-13 05:05:14"
"11757";"10";"9.55";"9.95";"10.36";"10.17";"10.25";"10.55";"2011-01-12 16:12:00";"2011-01-13 05:05:18"
"11758";"10";"8.70";"8.49";"7.84";"6.48";"5.18";"2.82";"2011-01-12 16:12:00";"2011-01-13 05:05:22"
"11759";"10";"10.30";"10.85";"11.34";"11.20";"11.23";"11.28";"2011-01-12 16:12:00";"2011-01-13 05:05:26"
"11760";"10";"6.37";"5.78";"4.94";"3.61";"2.85";"2.14";"2011-01-12 16:12:00";"2011-01-13 05:05:30"
"11761";"10";"11.36";"12.12";"12.72";"12.66";"12.58";"12.15";"2011-01-12 16:12:00";"2011-01-13 05:05:34"
"11762";"10";"11.04";"11.85";"12.45";"12.45";"12.20";"11.34";"2011-01-12 16:11:00";"2011-01-13 05:08:59"
"11763";"10";"3.90";"3.47";"3.23";"2.68";"3.23";"5.23";"2011-01-12 16:11:00";"2011-01-13 05:09:03"
"11764";"10";"10.93";"11.58";"12.12";"11.99";"11.90";"11.55";"2011-01-12 16:11:00";"2011-01-13 05:09:06"
"11765";"10";"4.69";"4.04";"3.34";"2.22";"2.14";"3.04";"2011-01-12 16:11:00";"2011-01-13 05:09:10"
"11766";"10";"10.44";"11.01";"11.50";"11.34";"11.31";"11.17";"2011-01-12 16:11:00";"2011-01-13 05:09:14"
"11767";"10";"6.67";"6.13";"5.32";"3.93";"3.15";"2.28";"2011-01-12 16:12:00";"2011-01-13 05:09:17"
"11768";"10";"9.92";"10.41";"10.85";"10.66";"10.68";"10.77";"2011-01-12 16:12:00";"2011-01-13 05:09:21"
"11769";"10";"9.87";"9.82";"9.30";"7.95";"6.59";"4.15";"2011-01-12 16:12:00";"2011-01-13 05:09:25"
"11770";"10";"9.55";"9.95";"10.36";"10.17";"10.25";"10.55";"2011-01-12 16:12:00";"2011-01-13 05:09:29"
"11771";"10";"8.70";"8.49";"7.84";"6.48";"5.18";"2.82";"2011-01-12 16:12:00";"2011-01-13 05:09:33"
"11772";"10";"10.30";"10.85";"11.34";"11.20";"11.23";"11.28";"2011-01-12 16:12:00";"2011-01-13 05:09:36"
"11773";"10";"6.37";"5.78";"4.94";"3.61";"2.85";"2.14";"2011-01-12 16:12:00";"2011-01-13 05:09:40"
"11774";"10";"11.36";"12.12";"12.72";"12.66";"12.58";"12.15";"2011-01-12 16:12:00";"2011-01-13 05:09:44"
"11775";"10";"12.26";"10.63";"9.82";"8.95";"8.57";"8.30";"2011-01-12 22:43:00";"2011-01-13 05:22:23"
"11776";"10";"7.54";"7.70";"7.86";"7.38";"7.32";"7.08";"2011-01-12 22:44:00";"2011-01-13 05:22:26"
"11777";"10";"8.41";"8.49";"8.60";"8.16";"8.03";"7.92";"2011-01-12 22:44:00";"2011-01-13 05:22:30"
"11778";"10";"7.92";"7.86";"7.89";"7.59";"7.59";"7.86";"2011-01-12 22:44:00";"2011-01-13 05:22:34"
"11779";"10";"8.14";"8.16";"8.27";"7.92";"7.89";"8.03";"2011-01-12 22:44:00";"2011-01-13 05:22:38"
"11780";"10";"7.57";"7.54";"7.65";"7.29";"7.38";"7.84";"2011-01-12 22:44:00";"2011-01-13 05:22:41"
"11781";"10";"8.27";"8.27";"8.33";"7.84";"7.67";"7.57";"2011-01-12 22:44:00";"2011-01-13 05:22:45"
"11782";"10";"7.46";"7.29";"7.19";"6.62";"6.51";"6.67";"2011-01-12 22:44:00";"2011-01-13 05:22:49"
"11783";"10";"7.65";"7.57";"7.62";"7.16";"7.13";"7.38";"2011-01-12 22:44:00";"2011-01-13 05:22:53"
"11784";"10";"8.49";"8.54";"8.62";"8.14";"7.95";"7.81";"2011-01-12 22:44:00";"2011-01-13 05:22:56"
"11785";"10";"7.67";"7.48";"7.38";"6.75";"6.56";"6.59";"2011-01-12 22:44:00";"2011-01-13 05:23:00"
"11786";"10";"7.73";"7.65";"7.70";"7.24";"7.24";"7.62";"2011-01-12 22:45:00";"2011-01-13 05:23:04"
"11787";"10";"8.35";"8.35";"8.38";"7.89";"7.70";"7.57";"2011-01-12 22:45:00";"2011-01-13 05:23:08"
"11788";"10";"7.40";"7.51";"7.48";"6.81";"7.21";"7.32";"2011-01-12 22:45:00";"2011-01-13 05:24:12"
"11789";"10";"8.54";"8.57";"8.62";"8.14";"7.92";"7.76";"2011-01-12 22:45:00";"2011-01-13 05:24:16"
"11790";"10";"8.08";"8.05";"8.08";"7.59";"7.35";"7.21";"2011-01-12 22:46:00";"2011-01-13 05:24:20"
"11791";"10";"9.79";"10.01";"10.25";"10.33";"10.47";"10.14";"2011-01-12 22:46:00";"2011-01-13 05:24:23"
"11792";"10";"7.78";"7.70";"7.67";"7.05";"6.81";"6.73";"2011-01-12 22:46:00";"2011-01-13 05:24:27"
"11793";"10";"7.89";"7.76";"7.62";"7.00";"6.73";"6.67";"2011-01-12 22:46:00";"2011-01-13 05:24:31"
"11794";"10";"8.35";"8.33";"8.41";"7.95";"7.78";"7.76";"2011-01-12 22:46:00";"2011-01-13 05:24:35"
"11795";"10";"7.59";"7.46";"7.40";"6.83";"6.70";"6.83";"2011-01-12 22:46:00";"2011-01-13 05:24:39"
"11796";"10";"7.59";"7.40";"7.27";"6.64";"6.45";"6.54";"2011-01-12 22:46:00";"2011-01-13 05:24:42"
"11797";"10";"7.81";"7.73";"7.76";"7.27";"7.27";"7.70";"2011-01-12 22:46:00";"2011-01-13 05:24:46"
"11798";"10";"8.19";"8.16";"8.16";"7.67";"7.48";"7.35";"2011-01-12 22:46:00";"2011-01-13 05:24:50"
"11799";"10";"7.78";"7.67";"7.65";"6.97";"6.75";"6.94";"2011-01-12 22:46:00";"2011-01-13 05:24:54"
"11800";"10";"7.46";"7.35";"7.32";"6.83";"6.75";"7.10";"2011-01-12 22:47:00";"2011-01-13 05:24:57"
"11801";"4";"19.28";"12.61";"21.18";"21.18";"21.18";"21.18";"2011-01-13 11:25:00";"2011-01-13 07:26:55"
"11802";"4";"19.28";"12.61";"21.18";"21.18";"21.18";"21.18";"2011-01-13 11:25:00";"2011-01-13 07:26:59"
"11803";"4";"19.28";"12.61";"21.18";"21.18";"21.18";"21.18";"2011-01-13 11:25:00";"2011-01-13 07:27:02"
"11804";"4";"19.71";"12.91";"21.04";"20.99";"20.91";"20.88";"2011-01-13 11:25:00";"2011-01-13 07:27:06"
"11805";"4";"19.31";"12.61";"21.18";"21.18";"21.18";"21.18";"2011-01-13 11:25:00";"2011-01-13 07:27:10"
"11806";"4";"19.31";"12.61";"21.18";"21.18";"21.18";"21.18";"2011-01-13 11:26:00";"2011-01-13 07:27:14"
"11807";"4";"19.74";"12.91";"21.02";"21.04";"21.04";"21.02";"2011-01-13 11:26:00";"2011-01-13 07:27:17"
"11808";"4";"19.31";"12.61";"21.18";"21.15";"21.18";"21.18";"2011-01-13 11:26:00";"2011-01-13 07:27:21"
"11809";"4";"19.33";"12.61";"21.15";"21.18";"21.15";"21.18";"2011-01-13 11:26:00";"2011-01-13 07:27:25"
"11810";"4";"19.33";"12.61";"21.15";"21.15";"21.15";"21.18";"2011-01-13 11:26:00";"2011-01-13 07:27:29"
"11811";"4";"19.77";"12.88";"21.04";"21.02";"21.02";"21.02";"2011-01-13 11:26:00";"2011-01-13 07:27:32"
"11812";"4";"19.77";"0.43";"21.02";"21.02";"21.02";"21.02";"2011-01-13 11:26:00";"2011-01-13 07:27:36"
"11813";"4";"19.31";"14.16";"21.15";"21.15";"21.15";"21.18";"2011-01-13 11:26:00";"2011-01-13 07:27:40"
"11814";"4";"16.00";"0.00";"21.15";"21.18";"21.18";"21.18";"2011-01-13 11:27:00";"2011-01-13 07:28:44"
"11815";"4";"19.50";"0.00";"21.18";"21.15";"21.15";"21.18";"2011-01-13 11:27:00";"2011-01-13 07:28:48"
"11816";"4";"19.80";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:27:00";"2011-01-13 07:28:52"
"11817";"4";"16.87";"0.00";"21.15";"21.15";"21.15";"21.18";"2011-01-13 11:27:00";"2011-01-13 07:28:55"
"11818";"4";"19.82";"0.00";"21.18";"21.15";"21.15";"21.15";"2011-01-13 11:27:00";"2011-01-13 07:28:59"
"11819";"4";"19.44";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:27:00";"2011-01-13 07:29:03"
"11820";"4";"19.85";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:27:00";"2011-01-13 07:29:07"
"11821";"4";"19.85";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:28:00";"2011-01-13 07:29:11"
"11822";"4";"19.88";"0.00";"21.15";"21.15";"21.18";"21.15";"2011-01-13 11:28:00";"2011-01-13 07:29:14"
"11823";"4";"19.90";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:28:00";"2011-01-13 07:29:18"
"11824";"4";"19.90";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:28:00";"2011-01-13 07:29:22"
"11825";"4";"19.93";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:28:00";"2011-01-13 07:29:26"
"11826";"4";"15.46";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:28:00";"2011-01-13 07:29:29"
"11827";"4";"19.55";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:29:00";"2011-01-13 07:30:34"
"11828";"4";"20.04";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:29:00";"2011-01-13 07:30:38"
"11829";"4";"20.07";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:29:00";"2011-01-13 07:30:42"
"11830";"4";"20.01";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:29:00";"2011-01-13 07:30:45"
"11831";"4";"20.04";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:29:00";"2011-01-13 07:30:49"
"11832";"4";"19.50";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:29:00";"2011-01-13 07:30:53"
"11833";"4";"16.65";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:29:00";"2011-01-13 07:30:57"
"11834";"4";"15.73";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:29:00";"2011-01-13 07:31:00"
"11835";"4";"20.15";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:29:00";"2011-01-13 07:31:04"
"11836";"4";"20.15";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:30:00";"2011-01-13 07:31:08"
"11837";"4";"20.18";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:30:00";"2011-01-13 07:31:12"
"11838";"4";"20.18";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:30:00";"2011-01-13 07:31:15"
"11839";"4";"20.18";"0.00";"21.15";"21.15";"21.15";"21.15";"2011-01-13 11:30:00";"2011-01-13 07:31:19"
"11840";"4";"20.91";"0.00";"21.10";"21.10";"21.10";"21.10";"2011-01-13 11:57:00";"2011-01-13 07:58:57"
"11841";"4";"20.34";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 11:57:00";"2011-01-13 07:59:01"
"11842";"4";"20.47";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 11:57:00";"2011-01-13 07:59:05"
"11843";"4";"20.45";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 11:57:00";"2011-01-13 07:59:11"
"11844";"4";"20.42";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 11:57:00";"2011-01-13 07:59:15"
"11845";"4";"20.28";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 11:58:00";"2011-01-13 07:59:19"
"11846";"4";"20.04";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 11:58:00";"2011-01-13 07:59:23"
"11847";"4";"20.37";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 11:58:00";"2011-01-13 07:59:26"
"11848";"4";"20.34";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 11:58:00";"2011-01-13 07:59:30"
"11849";"4";"20.34";"0.00";"21.23";"21.26";"21.23";"21.23";"2011-01-13 11:58:00";"2011-01-13 07:59:34"
"11850";"4";"20.31";"0.00";"21.26";"21.23";"21.23";"21.26";"2011-01-13 11:58:00";"2011-01-13 07:59:38"
"11851";"4";"20.31";"0.00";"21.26";"21.23";"21.23";"21.26";"2011-01-13 11:58:00";"2011-01-13 07:59:42"
"11852";"4";"20.28";"0.00";"21.26";"21.23";"21.23";"21.26";"2011-01-13 11:58:00";"2011-01-13 07:59:45"
"11853";"4";"19.06";"0.00";"21.23";"21.23";"21.26";"21.26";"2011-01-13 11:59:00";"2011-01-13 08:00:46"
"11854";"4";"20.26";"0.00";"21.23";"21.23";"21.26";"21.26";"2011-01-13 11:59:00";"2011-01-13 08:00:50"
"11855";"4";"19.93";"0.00";"21.23";"21.26";"21.26";"21.23";"2011-01-13 11:59:00";"2011-01-13 08:00:53"
"11856";"4";"19.88";"0.00";"21.23";"21.26";"21.23";"21.23";"2011-01-13 11:59:00";"2011-01-13 08:00:57"
"11857";"4";"18.63";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 11:59:00";"2011-01-13 08:01:01"
"11858";"4";"18.28";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 11:59:00";"2011-01-13 08:01:05"
"11859";"4";"19.06";"0.00";"21.23";"21.23";"21.26";"21.23";"2011-01-13 11:59:00";"2011-01-13 08:01:09"
"11860";"4";"19.42";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 12:00:00";"2011-01-13 08:01:12"
"11861";"4";"20.42";"0.00";"21.23";"21.23";"21.23";"21.26";"2011-01-13 12:00:00";"2011-01-13 08:01:16"
"11862";"4";"18.93";"0.00";"21.23";"21.26";"21.26";"21.26";"2011-01-13 12:00:00";"2011-01-13 08:01:20"
"11863";"4";"20.39";"0.00";"21.26";"21.26";"21.26";"21.26";"2011-01-13 12:00:00";"2011-01-13 08:01:24"
"11864";"4";"20.04";"0.00";"21.23";"21.26";"21.26";"21.26";"2011-01-13 12:00:00";"2011-01-13 08:01:27"
"11865";"4";"20.39";"0.00";"21.26";"21.26";"21.26";"21.26";"2011-01-13 12:00:00";"2011-01-13 08:01:31"
"11866";"4";"20.37";"0.00";"21.26";"21.26";"21.26";"21.26";"2011-01-13 12:01:00";"2011-01-13 08:02:34"
"11867";"4";"20.34";"0.00";"21.26";"21.26";"21.26";"21.26";"2011-01-13 12:01:00";"2011-01-13 08:02:38"
"11868";"4";"20.28";"0.00";"21.23";"21.23";"21.26";"21.23";"2011-01-13 12:01:00";"2011-01-13 08:02:42"
"11869";"4";"20.34";"0.00";"21.23";"21.23";"21.23";"21.26";"2011-01-13 12:01:00";"2011-01-13 08:02:45"
"11870";"4";"20.31";"0.00";"21.23";"21.26";"21.23";"21.23";"2011-01-13 12:01:00";"2011-01-13 08:02:49"
"11871";"4";"20.31";"0.00";"21.23";"21.23";"21.23";"21.23";"2011-01-13 12:01:00";"2011-01-13 08:02:53"
"11872";"4";"20.18";"0.00";"21.23";"21.23";"21.26";"21.26";"2011-01-13 12:01:00";"2011-01-13 08:02:57"
"11873";"4";"20.26";"0.00";"21.23";"21.23";"21.23";"21.26";"2011-01-13 12:01:00";"2011-01-13 08:03:00"
"11874";"4";"20.31";"0.00";"21.23";"21.23";"21.26";"21.26";"2011-01-13 12:01:00";"2011-01-13 08:03:04"
"11875";"4";"18.77";"0.00";"21.26";"21.26";"21.26";"21.26";"2011-01-13 12:02:00";"2011-01-13 08:03:08"
"11876";"4";"20.31";"0.00";"21.26";"21.23";"21.26";"21.26";"2011-01-13 12:02:00";"2011-01-13 08:03:12"
"11877";"4";"20.28";"0.00";"21.26";"21.26";"21.26";"21.26";"2011-01-13 12:02:00";"2011-01-13 08:03:15"
"11878";"4";"18.82";"0.00";"21.26";"21.26";"21.26";"21.26";"2011-01-13 12:02:00";"2011-01-13 08:03:19"
"11879";"4";"20.12";"12.69";"21.45";"21.45";"21.45";"21.45";"2011-01-13 12:10:00";"2011-01-13 08:12:12"
"11880";"4";"20.12";"12.69";"21.42";"21.42";"21.42";"21.45";"2011-01-13 12:10:00";"2011-01-13 08:12:16"
"11881";"4";"20.09";"12.69";"21.45";"21.45";"21.45";"21.45";"2011-01-13 12:10:00";"2011-01-13 08:12:20"
"11882";"4";"20.09";"12.69";"21.45";"21.48";"21.45";"21.48";"2011-01-13 12:11:00";"2011-01-13 08:12:23"
"11883";"4";"20.09";"12.69";"21.48";"21.48";"21.48";"21.48";"2011-01-13 12:11:00";"2011-01-13 08:12:27"
"11884";"4";"20.09";"12.69";"21.48";"21.48";"21.48";"21.50";"2011-01-13 12:11:00";"2011-01-13 08:12:31"
"11885";"4";"20.09";"12.69";"21.50";"21.50";"21.50";"21.50";"2011-01-13 12:11:00";"2011-01-13 08:12:35"
"11886";"4";"20.09";"12.69";"21.50";"21.48";"21.48";"21.50";"2011-01-13 12:11:00";"2011-01-13 08:12:38"
"11887";"4";"20.01";"12.69";"21.50";"21.50";"21.50";"21.50";"2011-01-13 12:11:00";"2011-01-13 08:12:42"
"11888";"4";"19.99";"12.69";"21.50";"21.50";"21.50";"21.50";"2011-01-13 12:11:00";"2011-01-13 08:12:46"
"11889";"4";"20.01";"12.69";"21.53";"21.53";"21.53";"21.53";"2011-01-13 12:11:00";"2011-01-13 08:12:50"
"11890";"4";"19.99";"12.69";"21.53";"21.53";"21.53";"21.53";"2011-01-13 12:11:00";"2011-01-13 08:12:53"
"11891";"4";"19.14";"12.69";"21.53";"21.53";"21.53";"21.53";"2011-01-13 12:11:00";"2011-01-13 08:12:57"
"11892";"4";"20.07";"12.80";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:15:00";"2011-01-13 08:16:40"
"11893";"4";"20.74";"12.80";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:15:00";"2011-01-13 08:16:44"
"11894";"4";"20.09";"12.80";"21.37";"21.34";"21.34";"21.34";"2011-01-13 12:15:00";"2011-01-13 08:16:48"
"11895";"4";"19.85";"12.80";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:15:00";"2011-01-13 08:16:51"
"11896";"4";"13.56";"12.91";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:15:00";"2011-01-13 08:16:55"
"11897";"4";"13.53";"12.88";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:15:00";"2011-01-13 08:17:01"
"11898";"4";"13.50";"12.88";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:15:00";"2011-01-13 08:17:05"
"11899";"4";"13.50";"12.88";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:15:00";"2011-01-13 08:17:09"
"11900";"4";"13.50";"12.91";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:16:00";"2011-01-13 08:17:12"
"11901";"4";"13.50";"12.91";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:16:00";"2011-01-13 08:17:16"
"11902";"4";"13.50";"12.91";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:16:00";"2011-01-13 08:17:20"
"11903";"4";"13.53";"12.91";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:16:00";"2011-01-13 08:17:24"
"11904";"4";"13.56";"12.91";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:16:00";"2011-01-13 08:17:27"
"11905";"4";"19.74";"12.85";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:17:00";"2011-01-13 08:18:30"
"11906";"4";"13.69";"12.99";"21.34";"21.34";"21.34";"21.34";"2011-01-13 12:17:00";"2011-01-13 08:18:34"
"11907";"4";"13.56";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:20:00";"2011-01-13 08:22:10"
"11908";"4";"13.53";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:20:00";"2011-01-13 08:22:14"
"11909";"4";"13.53";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:20:00";"2011-01-13 08:22:18"
"11910";"4";"13.53";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:21:00";"2011-01-13 08:22:21"
"11911";"4";"13.53";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:21:00";"2011-01-13 08:22:25"
"11912";"4";"13.53";"12.96";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:21:00";"2011-01-13 08:22:29"
"11913";"4";"13.53";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:21:00";"2011-01-13 08:22:33"
"11914";"3";"13.34";"13.21";"21.42";"21.42";"21.40";"21.42";"2011-01-13 12:21:00";"2011-01-13 08:22:34"
"11915";"4";"13.53";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:21:00";"2011-01-13 08:22:36"
"11916";"3";"13.37";"13.21";"21.40";"21.42";"21.40";"21.42";"2011-01-13 12:21:00";"2011-01-13 08:22:38"
"11917";"4";"13.40";"12.80";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:22:00";"2011-01-13 08:23:58"
"11918";"4";"13.37";"12.77";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:22:00";"2011-01-13 08:24:02"
"11919";"4";"13.40";"12.80";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:22:00";"2011-01-13 08:24:06"
"11920";"4";"13.37";"12.77";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:22:00";"2011-01-13 08:24:10"
"11921";"4";"13.37";"12.83";"21.31";"21.29";"21.31";"21.31";"2011-01-13 12:22:00";"2011-01-13 08:24:13"
"11922";"4";"13.37";"12.83";"21.31";"21.29";"21.31";"21.31";"2011-01-13 12:23:00";"2011-01-13 08:24:17"
"11923";"4";"13.37";"12.83";"21.31";"21.29";"21.29";"21.31";"2011-01-13 12:23:00";"2011-01-13 08:24:21"
"11924";"3";"13.31";"13.18";"21.40";"21.42";"21.40";"21.40";"2011-01-13 12:23:00";"2011-01-13 08:24:24"
"11925";"4";"13.37";"12.80";"21.31";"21.29";"21.31";"21.31";"2011-01-13 12:23:00";"2011-01-13 08:24:25"
"11926";"3";"13.31";"13.18";"21.42";"21.40";"21.40";"21.40";"2011-01-13 12:23:00";"2011-01-13 08:24:28"
"11927";"4";"13.37";"12.80";"21.29";"21.29";"21.29";"21.31";"2011-01-13 12:23:00";"2011-01-13 08:24:29"
"11928";"3";"13.31";"13.18";"21.42";"21.40";"21.40";"21.40";"2011-01-13 12:23:00";"2011-01-13 08:24:32"
"11929";"4";"13.37";"12.80";"21.31";"21.29";"21.29";"21.29";"2011-01-13 12:23:00";"2011-01-13 08:24:32"
"11930";"3";"13.31";"13.18";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:23:00";"2011-01-13 08:24:35"
"11931";"4";"13.37";"12.80";"21.31";"21.29";"21.29";"21.31";"2011-01-13 12:23:00";"2011-01-13 08:24:36"
"11932";"3";"13.31";"13.18";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:23:00";"2011-01-13 08:24:39"
"11933";"4";"13.34";"12.77";"21.29";"21.29";"21.29";"21.31";"2011-01-13 12:23:00";"2011-01-13 08:24:40"
"11934";"3";"13.29";"13.18";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:23:00";"2011-01-13 08:24:43"
"11935";"4";"13.34";"12.80";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:23:00";"2011-01-13 08:24:44"
"11936";"3";"13.29";"13.15";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:23:00";"2011-01-13 08:24:47"
"11937";"3";"13.29";"13.15";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:23:00";"2011-01-13 08:24:50"
"11938";"3";"13.29";"13.15";"21.42";"21.40";"21.40";"21.40";"2011-01-13 12:23:00";"2011-01-13 08:24:54"
"11939";"3";"13.29";"13.15";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:24:00";"2011-01-13 08:24:58"
"11940";"3";"13.29";"13.15";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:24:00";"2011-01-13 08:25:02"
"11941";"3";"13.29";"13.15";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:24:00";"2011-01-13 08:25:06"
"11942";"3";"13.29";"13.15";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:24:00";"2011-01-13 08:25:09"
"11943";"4";"21.07";"12.77";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:26:00";"2011-01-13 08:27:38"
"11944";"4";"21.04";"12.77";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:26:00";"2011-01-13 08:27:42"
"11945";"4";"20.85";"12.80";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:26:00";"2011-01-13 08:27:46"
"11946";"4";"20.34";"12.77";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:26:00";"2011-01-13 08:27:49"
"11947";"4";"20.58";"12.77";"21.31";"21.29";"21.29";"21.29";"2011-01-13 12:26:00";"2011-01-13 08:27:53"
"11948";"4";"13.69";"12.91";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:26:00";"2011-01-13 08:27:57"
"11949";"4";"13.69";"12.93";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:26:00";"2011-01-13 08:28:01"
"11950";"4";"13.69";"12.93";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:26:00";"2011-01-13 08:28:04"
"11951";"4";"20.26";"12.80";"21.31";"21.29";"21.29";"21.29";"2011-01-13 12:27:00";"2011-01-13 08:28:08"
"11952";"4";"19.88";"12.80";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:27:00";"2011-01-13 08:28:12"
"11953";"4";"20.99";"12.83";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:27:00";"2011-01-13 08:28:16"
"11954";"4";"21.07";"12.80";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:27:00";"2011-01-13 08:28:20"
"11955";"4";"21.04";"12.80";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:27:00";"2011-01-13 08:28:23"
"11956";"4";"13.67";"12.93";"21.31";"21.29";"21.29";"21.29";"2011-01-13 12:28:00";"2011-01-13 08:29:26"
"11957";"4";"13.72";"12.96";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:28:00";"2011-01-13 08:29:30"
"11958";"4";"13.86";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:28:00";"2011-01-13 08:29:34"
"11959";"4";"13.75";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:28:00";"2011-01-13 08:29:37"
"11960";"4";"13.72";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:28:00";"2011-01-13 08:29:41"
"11961";"4";"13.72";"13.02";"21.29";"21.29";"21.29";"21.31";"2011-01-13 12:28:00";"2011-01-13 08:29:45"
"11962";"4";"13.72";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:28:00";"2011-01-13 08:29:49"
"11963";"4";"13.72";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:28:00";"2011-01-13 08:29:52"
"11964";"4";"13.72";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:28:00";"2011-01-13 08:29:56"
"11965";"4";"13.75";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:28:00";"2011-01-13 08:30:00"
"11966";"4";"13.78";"13.04";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:29:00";"2011-01-13 08:30:04"
"11967";"4";"13.80";"13.07";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:29:00";"2011-01-13 08:30:07"
"11968";"4";"21.02";"12.91";"21.29";"21.29";"21.29";"21.29";"2011-01-13 12:29:00";"2011-01-13 08:30:11"
"11969";"3";"14.37";"14.16";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:31:00";"2011-01-13 08:55:22"
"11970";"3";"13.34";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:33:00";"2011-01-13 08:55:27"
"11971";"3";"13.37";"13.23";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:35:00";"2011-01-13 08:55:30"
"11972";"3";"13.23";"13.12";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:37:00";"2011-01-13 08:55:34"
"11973";"3";"13.23";"13.12";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:39:00";"2011-01-13 08:55:38"
"11974";"3";"13.42";"13.29";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:41:00";"2011-01-13 08:55:42"
"11975";"3";"13.40";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:43:00";"2011-01-13 08:55:46"
"11976";"3";"13.29";"13.15";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:45:00";"2011-01-13 08:55:49"
"11977";"3";"13.29";"13.18";"21.40";"21.40";"21.37";"21.40";"2011-01-13 12:47:00";"2011-01-13 08:55:53"
"11978";"3";"13.40";"13.26";"21.40";"21.40";"21.37";"21.40";"2011-01-13 12:49:00";"2011-01-13 08:55:57"
"11979";"3";"13.45";"13.31";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:51:00";"2011-01-13 08:56:01"
"11980";"3";"13.42";"13.29";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:53:00";"2011-01-13 08:56:04"
"11981";"3";"13.40";"13.29";"21.40";"21.40";"21.37";"21.40";"2011-01-13 12:55:00";"2011-01-13 08:56:08"
"11982";"4";"19.71";"12.88";"21.23";"21.21";"21.23";"21.23";"2011-01-13 12:46:00";"2011-01-13 09:10:54"
"11983";"4";"13.75";"13.10";"21.23";"21.23";"21.23";"21.23";"2011-01-13 12:48:00";"2011-01-13 09:10:58"
"11984";"4";"13.97";"13.23";"21.23";"21.21";"21.23";"21.23";"2011-01-13 12:50:00";"2011-01-13 09:11:02"
"11985";"4";"13.91";"13.18";"21.23";"21.23";"21.23";"21.23";"2011-01-13 12:52:00";"2011-01-13 09:11:05"
"11986";"4";"13.97";"13.26";"21.23";"21.23";"21.21";"21.23";"2011-01-13 12:54:00";"2011-01-13 09:11:09"
"11987";"4";"21.07";"13.02";"21.23";"21.23";"21.23";"21.23";"2011-01-13 12:56:00";"2011-01-13 09:11:13"
"11988";"4";"20.66";"12.93";"21.23";"21.23";"21.23";"21.26";"2011-01-13 12:58:00";"2011-01-13 09:11:17"
"11989";"4";"20.72";"12.96";"21.26";"21.26";"21.26";"21.26";"2011-01-13 13:00:00";"2011-01-13 09:11:21"
"11990";"4";"20.55";"12.91";"21.26";"21.26";"21.26";"21.26";"2011-01-13 13:02:00";"2011-01-13 09:11:24"
"11991";"4";"13.78";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-13 13:04:00";"2011-01-13 09:11:28"
"11992";"4";"20.53";"12.93";"21.29";"21.29";"21.29";"21.29";"2011-01-13 13:06:00";"2011-01-13 09:11:32"
"11993";"4";"19.09";"12.91";"21.29";"21.29";"21.29";"21.29";"2011-01-13 13:08:00";"2011-01-13 09:11:36"
"11994";"4";"19.39";"12.96";"21.31";"21.29";"21.29";"21.29";"2011-01-13 13:10:00";"2011-01-13 09:11:39"
"11995";"3";"13.37";"13.26";"21.40";"21.40";"21.37";"21.40";"2011-01-13 12:57:00";"2011-01-13 09:21:54"
"11996";"3";"13.64";"13.48";"21.40";"21.40";"21.40";"21.40";"2011-01-13 12:59:00";"2011-01-13 09:21:58"
"11997";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:01:00";"2011-01-13 09:22:07"
"11998";"3";"14.43";"14.18";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:03:00";"2011-01-13 09:22:11"
"11999";"3";"14.45";"14.21";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:05:00";"2011-01-13 09:22:15"
"12000";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:07:00";"2011-01-13 09:22:18"
"12001";"3";"14.16";"13.97";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:09:00";"2011-01-13 09:22:22"
"12002";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:11:00";"2011-01-13 09:22:26"
"12003";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:13:00";"2011-01-13 09:22:30"
"12004";"3";"14.05";"13.99";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:15:00";"2011-01-13 09:22:34"
"12005";"3";"13.40";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:17:00";"2011-01-13 09:22:37"
"12006";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:19:00";"2011-01-13 09:22:41"
"12007";"3";"13.34";"13.23";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:21:00";"2011-01-13 09:22:45"
"12008";"4";"20.47";"12.91";"21.29";"21.29";"21.29";"21.31";"2011-01-13 13:13:00";"2011-01-13 09:37:24"
"12009";"4";"13.64";"13.04";"21.31";"21.29";"21.31";"21.31";"2011-01-13 13:15:00";"2011-01-13 09:37:29"
"12010";"4";"13.86";"13.15";"21.29";"21.29";"21.29";"21.29";"2011-01-13 13:17:00";"2011-01-13 09:37:35"
"12011";"4";"20.45";"13.10";"21.29";"21.29";"21.29";"21.29";"2011-01-13 13:19:00";"2011-01-13 09:37:39"
"12012";"4";"20.15";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-13 13:21:00";"2011-01-13 09:37:42"
"12013";"4";"13.83";"13.18";"21.29";"21.29";"21.29";"21.29";"2011-01-13 13:23:00";"2011-01-13 09:37:47"
"12014";"4";"20.77";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-13 13:25:00";"2011-01-13 09:37:51"
"12015";"4";"20.61";"12.96";"21.29";"21.29";"21.29";"21.29";"2011-01-13 13:27:00";"2011-01-13 09:37:55"
"12016";"4";"20.34";"12.93";"21.29";"21.29";"21.29";"21.29";"2011-01-13 13:29:00";"2011-01-13 09:37:58"
"12017";"4";"20.15";"12.91";"21.31";"21.31";"21.31";"21.31";"2011-01-13 13:31:00";"2011-01-13 09:38:02"
"12018";"4";"20.04";"12.91";"21.31";"21.31";"21.31";"21.31";"2011-01-13 13:33:00";"2011-01-13 09:38:06"
"12019";"4";"20.01";"12.88";"21.31";"21.31";"21.31";"21.34";"2011-01-13 13:35:00";"2011-01-13 09:38:10"
"12020";"4";"20.04";"12.88";"21.34";"21.34";"21.34";"21.34";"2011-01-13 13:37:00";"2011-01-13 09:38:13"
"12021";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:24:00";"2011-01-13 09:48:26"
"12022";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:26:00";"2011-01-13 09:48:32"
"12023";"3";"14.32";"14.07";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:28:00";"2011-01-13 09:48:36"
"12024";"3";"14.32";"14.07";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:30:00";"2011-01-13 09:48:40"
"12025";"3";"14.35";"14.10";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:32:00";"2011-01-13 09:48:43"
"12026";"3";"14.37";"14.13";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:34:00";"2011-01-13 09:48:47"
"12027";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:36:00";"2011-01-13 09:48:51"
"12028";"3";"13.40";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:38:00";"2011-01-13 09:48:55"
"12029";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 13:40:00";"2011-01-13 09:48:58"
"12030";"3";"14.37";"14.16";"21.40";"21.42";"21.40";"21.40";"2011-01-13 13:42:00";"2011-01-13 09:49:02"
"12031";"3";"13.37";"13.26";"21.40";"21.42";"21.40";"21.42";"2011-01-13 13:44:00";"2011-01-13 09:49:06"
"12032";"3";"13.37";"13.26";"21.40";"21.42";"21.40";"21.42";"2011-01-13 13:46:00";"2011-01-13 09:49:10"
"12033";"3";"13.34";"13.23";"21.42";"21.42";"21.40";"21.42";"2011-01-13 13:48:00";"2011-01-13 09:49:13"
"12034";"3";"14.32";"14.10";"21.42";"21.42";"21.40";"21.42";"2011-01-13 13:50:00";"2011-01-13 10:14:56"
"12035";"3";"14.32";"14.10";"21.42";"21.42";"21.42";"21.42";"2011-01-13 13:52:00";"2011-01-13 10:15:00"
"12036";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 13:54:00";"2011-01-13 10:15:04"
"12037";"3";"13.29";"13.15";"21.42";"21.42";"21.42";"21.42";"2011-01-13 13:56:00";"2011-01-13 10:15:07"
"12038";"3";"13.50";"13.34";"21.42";"21.42";"21.42";"21.42";"2011-01-13 13:58:00";"2011-01-13 10:15:11"
"12039";"3";"13.23";"13.12";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:00:00";"2011-01-13 10:15:15"
"12040";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:02:00";"2011-01-13 10:15:18"
"12041";"3";"14.26";"14.02";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:04:00";"2011-01-13 10:15:22"
"12042";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:06:00";"2011-01-13 10:15:26"
"12043";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:08:00";"2011-01-13 10:15:30"
"12044";"3";"14.10";"13.88";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:10:00";"2011-01-13 10:15:34"
"12045";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:12:00";"2011-01-13 10:15:37"
"12046";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:14:00";"2011-01-13 10:15:41"
"12047";"4";"13.53";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:21:00";"2011-01-13 10:22:42"
"12048";"4";"13.53";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:21:00";"2011-01-13 10:22:46"
"12049";"4";"13.53";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:21:00";"2011-01-13 10:22:50"
"12050";"4";"13.53";"12.93";"21.31";"21.31";"21.31";"21.31";"2011-01-13 12:21:00";"2011-01-13 10:22:53"
"12051";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:17:00";"2011-01-13 10:41:28"
"12052";"3";"14.07";"13.83";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:19:00";"2011-01-13 10:41:32"
"12053";"3";"14.07";"13.86";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:21:00";"2011-01-13 10:41:36"
"12054";"3";"13.34";"13.75";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:23:00";"2011-01-13 10:41:39"
"12055";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:25:00";"2011-01-13 10:41:43"
"12056";"3";"13.31";"13.21";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:27:00";"2011-01-13 10:41:47"
"12057";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:29:00";"2011-01-13 10:41:51"
"12058";"3";"14.07";"13.83";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:31:00";"2011-01-13 10:41:54"
"12059";"3";"13.31";"13.21";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:43:00";"2011-01-13 11:08:00"
"12060";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:45:00";"2011-01-13 11:08:04"
"12061";"3";"13.31";"13.21";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:47:00";"2011-01-13 11:08:07"
"12062";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:49:00";"2011-01-13 11:08:11"
"12063";"3";"13.34";"13.21";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:51:00";"2011-01-13 11:08:15"
"12064";"3";"13.34";"13.21";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:53:00";"2011-01-13 11:08:19"
"12065";"3";"13.34";"13.21";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:55:00";"2011-01-13 11:08:22"
"12066";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:57:00";"2011-01-13 11:08:26"
"12067";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 14:59:00";"2011-01-13 11:08:30"
"12068";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 15:01:00";"2011-01-13 11:08:34"
"12069";"3";"13.26";"13.15";"21.42";"21.42";"21.42";"21.42";"2011-01-13 15:03:00";"2011-01-13 11:08:38"
"12070";"3";"13.31";"13.21";"21.42";"21.42";"21.42";"21.42";"2011-01-13 15:05:00";"2011-01-13 11:08:41"
"12071";"3";"13.26";"13.15";"21.42";"21.42";"21.42";"21.42";"2011-01-13 15:07:00";"2011-01-13 11:08:45"
"12072";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 15:10:00";"2011-01-13 11:34:30"
"12073";"3";"13.50";"13.34";"21.42";"21.42";"21.42";"21.42";"2011-01-13 15:12:00";"2011-01-13 11:34:34"
"12074";"3";"13.18";"13.07";"21.42";"21.42";"21.42";"21.42";"2011-01-13 15:14:00";"2011-01-13 11:34:38"
"12075";"3";"13.26";"13.12";"21.42";"21.42";"21.42";"21.42";"2011-01-13 15:16:00";"2011-01-13 11:34:41"
"12076";"3";"13.31";"13.18";"21.42";"21.42";"21.42";"21.42";"2011-01-13 15:18:00";"2011-01-13 11:34:45"
"12077";"3";"13.37";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-13 15:20:00";"2011-01-13 11:34:49"
"12078";"3";"13.45";"13.31";"21.42";"21.42";"21.40";"21.42";"2011-01-13 15:22:00";"2011-01-13 11:34:53"
"12079";"3";"13.78";"13.61";"21.40";"21.42";"21.40";"21.42";"2011-01-13 15:24:00";"2011-01-13 11:34:56"
"12080";"3";"14.32";"14.10";"21.40";"21.42";"21.40";"21.40";"2011-01-13 15:26:00";"2011-01-13 11:35:00"
"12081";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 15:28:00";"2011-01-13 11:35:04"
"12082";"3";"13.37";"13.99";"21.40";"21.40";"21.40";"21.40";"2011-01-13 15:30:00";"2011-01-13 11:35:08"
"12083";"3";"13.37";"13.26";"21.40";"21.42";"21.40";"21.40";"2011-01-13 15:32:00";"2011-01-13 11:35:12"
"12084";"3";"13.37";"13.26";"21.40";"21.42";"21.40";"21.40";"2011-01-13 15:34:00";"2011-01-13 11:35:15"
"12085";"4";"20.26";"12.96";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:43:00";"2011-01-13 11:55:28"
"12086";"4";"20.26";"12.96";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:44:00";"2011-01-13 11:55:32"
"12087";"4";"20.26";"12.96";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:45:00";"2011-01-13 11:55:36"
"12088";"4";"13.67";"13.07";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:46:00";"2011-01-13 11:55:40"
"12089";"4";"20.31";"12.99";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:47:00";"2011-01-13 11:55:43"
"12090";"4";"13.64";"13.04";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:48:00";"2011-01-13 11:55:47"
"12091";"4";"20.37";"13.02";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:49:00";"2011-01-13 11:55:51"
"12092";"4";"18.68";"13.15";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:50:00";"2011-01-13 11:55:55"
"12093";"4";"20.34";"12.99";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:51:00";"2011-01-13 11:55:59"
"12094";"4";"20.28";"12.96";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:52:00";"2011-01-13 11:56:02"
"12095";"4";"19.61";"12.96";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:53:00";"2011-01-13 11:56:07"
"12096";"4";"13.59";"13.04";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:54:00";"2011-01-13 11:56:10"
"12097";"4";"13.56";"13.04";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:55:00";"2011-01-13 11:56:14"
"12098";"3";"13.34";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 15:36:00";"2011-01-13 12:01:02"
"12099";"3";"14.10";"13.88";"21.40";"21.42";"21.40";"21.40";"2011-01-13 15:38:00";"2011-01-13 12:01:06"
"12100";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 15:40:00";"2011-01-13 12:01:10"
"12101";"3";"13.37";"13.26";"21.40";"21.42";"21.40";"21.40";"2011-01-13 15:42:00";"2011-01-13 12:01:13"
"12102";"3";"14.24";"14.02";"21.42";"21.40";"21.40";"21.40";"2011-01-13 15:44:00";"2011-01-13 12:01:17"
"12103";"3";"13.34";"13.23";"21.42";"21.40";"21.40";"21.40";"2011-01-13 15:46:00";"2011-01-13 12:01:21"
"12104";"3";"13.45";"13.34";"21.40";"21.40";"21.40";"21.40";"2011-01-13 15:48:00";"2011-01-13 12:01:25"
"12105";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 15:50:00";"2011-01-13 12:01:28"
"12106";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 15:52:00";"2011-01-13 12:01:32"
"12107";"3";"13.40";"13.15";"21.40";"21.40";"21.40";"21.40";"2011-01-13 15:54:00";"2011-01-13 12:01:36"
"12108";"3";"13.18";"13.07";"21.40";"21.40";"21.40";"21.40";"2011-01-13 15:56:00";"2011-01-13 12:01:40"
"12109";"3";"13.48";"13.37";"21.40";"21.40";"21.40";"21.40";"2011-01-13 15:58:00";"2011-01-13 12:01:44"
"12110";"3";"13.40";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-13 16:00:00";"2011-01-13 12:01:47"
"12111";"4";"20.53";"13.04";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:56:00";"2011-01-13 12:09:02"
"12112";"4";"13.61";"13.10";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:57:00";"2011-01-13 12:09:06"
"12113";"4";"18.79";"13.21";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:58:00";"2011-01-13 12:09:10"
"12114";"4";"20.50";"13.02";"21.31";"21.31";"21.31";"21.31";"2011-01-13 15:59:00";"2011-01-13 12:09:13"
"12115";"4";"20.47";"13.02";"21.31";"21.31";"21.31";"21.31";"2011-01-13 16:00:00";"2011-01-13 12:09:17"
"12116";"4";"13.69";"13.10";"21.31";"21.31";"21.31";"21.31";"2011-01-13 16:01:00";"2011-01-13 12:09:21"
"12117";"4";"13.67";"13.12";"21.31";"21.31";"21.31";"21.31";"2011-01-13 16:02:00";"2011-01-13 12:09:25"
"12118";"4";"13.67";"13.12";"21.31";"21.31";"21.31";"21.31";"2011-01-13 16:03:00";"2011-01-13 12:09:29"
"12119";"4";"13.80";"13.18";"21.31";"21.29";"21.29";"21.29";"2011-01-13 16:04:00";"2011-01-13 12:09:32"
"12120";"4";"20.66";"13.10";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:05:00";"2011-01-13 12:09:36"
"12121";"4";"20.61";"13.07";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:06:00";"2011-01-13 12:09:40"
"12122";"4";"20.58";"13.04";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:07:00";"2011-01-13 12:09:44"
"12123";"4";"20.42";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:08:00";"2011-01-13 12:09:48"
"12124";"4";"13.86";"13.21";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:10:00";"2011-01-13 12:22:30"
"12125";"4";"20.20";"13.12";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:11:00";"2011-01-13 12:22:34"
"12126";"4";"13.80";"13.21";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:12:00";"2011-01-13 12:22:38"
"12127";"4";"13.88";"13.26";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:13:00";"2011-01-13 12:22:41"
"12128";"4";"13.83";"13.23";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:14:00";"2011-01-13 12:22:45"
"12129";"4";"13.83";"13.23";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:15:00";"2011-01-13 12:22:49"
"12130";"4";"13.97";"13.29";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:16:00";"2011-01-13 12:22:53"
"12131";"4";"20.74";"13.15";"21.29";"21.29";"21.29";"21.29";"2011-01-13 16:17:00";"2011-01-13 12:22:56"
"12132";"4";"18.82";"13.23";"21.29";"21.26";"21.26";"21.29";"2011-01-13 16:18:00";"2011-01-13 12:23:00"
"12133";"4";"14.26";"13.23";"21.26";"21.26";"21.26";"21.26";"2011-01-13 16:19:00";"2011-01-13 12:23:04"
"12134";"4";"13.78";"13.21";"21.26";"21.26";"21.26";"21.26";"2011-01-13 16:20:00";"2011-01-13 12:23:08"
"12135";"4";"20.50";"13.10";"21.26";"21.26";"21.26";"21.26";"2011-01-13 16:21:00";"2011-01-13 12:23:12"
"12136";"4";"20.42";"13.10";"21.26";"21.26";"21.26";"21.26";"2011-01-13 16:22:00";"2011-01-13 12:23:15"
"12137";"4";"20.47";"13.07";"21.26";"21.26";"21.26";"21.26";"2011-01-13 16:23:00";"2011-01-13 12:36:02"
"12138";"4";"20.45";"13.07";"21.26";"21.26";"21.26";"21.26";"2011-01-13 16:24:00";"2011-01-13 12:36:06"
"12139";"4";"20.42";"13.04";"21.26";"21.26";"21.26";"21.26";"2011-01-13 16:25:00";"2011-01-13 12:36:09"
"12140";"4";"16.89";"13.21";"21.23";"21.26";"21.23";"21.26";"2011-01-13 16:26:00";"2011-01-13 12:36:13"
"12141";"4";"20.37";"13.04";"21.23";"21.23";"21.23";"21.26";"2011-01-13 16:27:00";"2011-01-13 12:36:17"
"12142";"4";"20.31";"13.04";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:28:00";"2011-01-13 12:36:21"
"12143";"4";"20.28";"13.04";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:29:00";"2011-01-13 12:36:25"
"12144";"4";"16.05";"13.23";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:30:00";"2011-01-13 12:36:29"
"12145";"4";"14.40";"13.26";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:31:00";"2011-01-13 12:36:33"
"12146";"4";"14.86";"13.31";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:32:00";"2011-01-13 12:36:37"
"12147";"4";"14.56";"13.31";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:33:00";"2011-01-13 12:36:41"
"12148";"4";"14.70";"13.37";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:34:00";"2011-01-13 12:36:45"
"12149";"4";"14.51";"13.42";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:35:00";"2011-01-13 12:36:51"
"12150";"4";"14.13";"13.40";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:37:00";"2011-01-13 12:49:34"
"12151";"4";"13.78";"13.26";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:38:00";"2011-01-13 12:49:38"
"12152";"4";"13.72";"13.21";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:39:00";"2011-01-13 12:49:41"
"12153";"4";"13.69";"13.18";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:40:00";"2011-01-13 12:49:45"
"12154";"4";"13.69";"13.18";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:41:00";"2011-01-13 12:49:49"
"12155";"4";"13.67";"13.15";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:42:00";"2011-01-13 12:49:53"
"12156";"4";"13.69";"13.15";"21.23";"21.23";"21.23";"21.23";"2011-01-13 16:43:00";"2011-01-13 12:49:57"
"12157";"4";"13.91";"13.26";"21.23";"21.21";"21.21";"21.23";"2011-01-13 16:44:00";"2011-01-13 12:50:00"
"12158";"4";"13.94";"13.29";"21.21";"21.21";"21.21";"21.21";"2011-01-13 16:45:00";"2011-01-13 12:50:04"
"12159";"4";"13.78";"13.23";"21.21";"21.21";"21.21";"21.21";"2011-01-13 16:46:00";"2011-01-13 12:50:08"
"12160";"4";"13.67";"13.18";"21.21";"21.21";"21.21";"21.21";"2011-01-13 16:47:00";"2011-01-13 12:50:12"
"12161";"4";"13.67";"13.15";"21.21";"21.21";"21.21";"21.21";"2011-01-13 16:48:00";"2011-01-13 12:50:15"
"12162";"4";"13.67";"13.15";"21.21";"21.21";"21.21";"21.21";"2011-01-13 16:49:00";"2011-01-13 12:50:19"
"12163";"3";"13.12";"12.99";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:29:00";"2011-01-13 12:54:06"
"12164";"3";"13.42";"13.29";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:31:00";"2011-01-13 12:54:10"
"12165";"3";"13.42";"13.31";"21.37";"21.37";"21.37";"21.40";"2011-01-13 16:33:00";"2011-01-13 12:54:14"
"12166";"3";"13.42";"13.29";"21.37";"21.40";"21.37";"21.37";"2011-01-13 16:35:00";"2011-01-13 12:54:17"
"12167";"3";"13.40";"13.26";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:37:00";"2011-01-13 12:54:21"
"12168";"3";"13.26";"13.15";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:39:00";"2011-01-13 12:54:25"
"12169";"3";"13.23";"13.10";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:41:00";"2011-01-13 12:54:29"
"12170";"3";"13.21";"13.10";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:43:00";"2011-01-13 12:54:32"
"12171";"3";"13.18";"13.07";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:45:00";"2011-01-13 12:54:36"
"12172";"3";"13.15";"13.02";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:47:00";"2011-01-13 12:54:40"
"12173";"3";"13.15";"13.04";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:49:00";"2011-01-13 12:54:45"
"12174";"3";"13.15";"13.04";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:51:00";"2011-01-13 12:54:48"
"12175";"3";"13.23";"13.10";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:53:00";"2011-01-13 12:54:52"
"12176";"4";"13.67";"13.15";"21.21";"21.21";"21.21";"21.21";"2011-01-13 16:50:00";"2011-01-13 13:03:04"
"12177";"4";"13.64";"13.12";"21.21";"21.21";"21.21";"21.21";"2011-01-13 16:51:00";"2011-01-13 13:03:08"
"12178";"4";"13.67";"13.12";"21.21";"21.21";"21.21";"21.21";"2011-01-13 16:52:00";"2011-01-13 13:03:12"
"12179";"4";"13.72";"13.15";"21.21";"21.21";"21.21";"21.21";"2011-01-13 16:53:00";"2011-01-13 13:03:15"
"12180";"4";"13.69";"13.15";"21.21";"21.18";"21.18";"21.21";"2011-01-13 16:54:00";"2011-01-13 13:03:19"
"12181";"4";"13.75";"13.18";"21.18";"21.18";"21.18";"21.21";"2011-01-13 16:55:00";"2011-01-13 13:03:26"
"12182";"4";"13.75";"13.18";"21.18";"21.18";"21.18";"21.18";"2011-01-13 16:56:00";"2011-01-13 13:03:30"
"12183";"4";"13.75";"13.18";"21.18";"21.18";"21.18";"21.18";"2011-01-13 16:57:00";"2011-01-13 13:03:33"
"12184";"4";"13.72";"13.18";"21.18";"21.18";"21.18";"21.18";"2011-01-13 16:58:00";"2011-01-13 13:03:37"
"12185";"4";"13.69";"13.18";"21.18";"21.18";"21.18";"21.18";"2011-01-13 16:59:00";"2011-01-13 13:03:41"
"12186";"4";"13.69";"13.18";"21.18";"21.18";"21.18";"21.18";"2011-01-13 17:00:00";"2011-01-13 13:03:45"
"12187";"4";"13.59";"13.10";"21.18";"21.18";"21.18";"21.18";"2011-01-13 17:04:00";"2011-01-13 13:16:36"
"12188";"4";"13.59";"13.10";"21.18";"21.18";"21.18";"21.18";"2011-01-13 17:05:00";"2011-01-13 13:16:40"
"12189";"4";"13.59";"13.10";"21.18";"21.18";"21.18";"21.18";"2011-01-13 17:06:00";"2011-01-13 13:16:44"
"12190";"4";"13.59";"13.10";"21.18";"21.18";"21.18";"21.18";"2011-01-13 17:07:00";"2011-01-13 13:16:47"
"12191";"4";"13.59";"13.10";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:08:00";"2011-01-13 13:16:51"
"12192";"4";"13.61";"13.10";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:09:00";"2011-01-13 13:16:55"
"12193";"4";"13.61";"13.10";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:10:00";"2011-01-13 13:16:59"
"12194";"4";"13.59";"13.10";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:11:00";"2011-01-13 13:17:02"
"12195";"4";"13.53";"13.07";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:12:00";"2011-01-13 13:17:06"
"12196";"4";"13.53";"13.04";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:13:00";"2011-01-13 13:17:10"
"12197";"4";"13.50";"13.04";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:14:00";"2011-01-13 13:17:14"
"12198";"4";"13.50";"13.04";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:15:00";"2011-01-13 13:17:18"
"12199";"4";"13.50";"13.04";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:16:00";"2011-01-13 13:17:21"
"12200";"3";"13.29";"13.15";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:56:00";"2011-01-13 13:20:38"
"12201";"3";"13.26";"13.15";"21.37";"21.37";"21.37";"21.37";"2011-01-13 16:58:00";"2011-01-13 13:20:42"
"12202";"3";"13.23";"13.10";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:00:00";"2011-01-13 13:20:48"
"12203";"3";"13.15";"13.04";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:02:00";"2011-01-13 13:20:51"
"12204";"3";"13.10";"12.99";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:04:00";"2011-01-13 13:20:55"
"12205";"3";"13.07";"12.96";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:06:00";"2011-01-13 13:20:59"
"12206";"3";"13.07";"12.96";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:08:00";"2011-01-13 13:21:03"
"12207";"3";"13.10";"12.99";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:10:00";"2011-01-13 13:21:06"
"12208";"3";"12.99";"12.88";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:12:00";"2011-01-13 13:21:10"
"12209";"3";"12.96";"12.85";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:14:00";"2011-01-13 13:21:14"
"12210";"3";"12.93";"12.83";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:16:00";"2011-01-13 13:21:18"
"12211";"3";"12.91";"12.80";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:18:00";"2011-01-13 13:21:22"
"12212";"3";"12.88";"12.77";"21.37";"21.37";"21.37";"21.37";"2011-01-13 17:20:00";"2011-01-13 13:21:25"
"12213";"4";"13.45";"13.02";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:17:00";"2011-01-13 13:32:04"
"12214";"4";"13.42";"12.99";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:18:00";"2011-01-13 13:32:08"
"12215";"4";"13.42";"12.99";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:19:00";"2011-01-13 13:32:11"
"12216";"4";"13.40";"12.99";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:20:00";"2011-01-13 13:32:15"
"12217";"4";"13.40";"12.96";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:21:00";"2011-01-13 13:32:19"
"12218";"4";"13.40";"12.96";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:22:00";"2011-01-13 13:32:23"
"12219";"4";"13.37";"12.96";"21.15";"21.15";"21.15";"21.15";"2011-01-13 17:23:00";"2011-01-13 13:32:27"
"12220";"4";"13.37";"12.93";"21.15";"21.15";"21.12";"21.15";"2011-01-13 17:24:00";"2011-01-13 13:32:30"
"12221";"4";"13.37";"12.93";"21.15";"21.12";"21.12";"21.12";"2011-01-13 17:25:00";"2011-01-13 13:32:34"
"12222";"4";"13.37";"12.93";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:26:00";"2011-01-13 13:32:38"
"12223";"4";"13.37";"12.93";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:27:00";"2011-01-13 13:32:42"
"12224";"4";"13.37";"12.93";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:28:00";"2011-01-13 13:32:45"
"12225";"4";"13.37";"12.93";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:29:00";"2011-01-13 13:32:49"
"12226";"4";"13.37";"12.93";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:31:00";"2011-01-13 13:43:38"
"12227";"4";"13.34";"12.91";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:32:00";"2011-01-13 13:43:42"
"12228";"4";"13.34";"12.91";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:33:00";"2011-01-13 13:43:46"
"12229";"4";"13.34";"12.91";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:34:00";"2011-01-13 13:43:49"
"12230";"4";"13.34";"12.91";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:35:00";"2011-01-13 13:43:53"
"12231";"4";"13.31";"12.91";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:36:00";"2011-01-13 13:43:57"
"12232";"4";"13.31";"12.88";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:37:00";"2011-01-13 13:44:01"
"12233";"4";"13.29";"12.88";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:38:00";"2011-01-13 13:44:05"
"12234";"4";"13.29";"12.88";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:39:00";"2011-01-13 13:44:09"
"12235";"4";"13.29";"12.88";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:40:00";"2011-01-13 13:44:13"
"12236";"4";"13.26";"12.88";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:41:00";"2011-01-13 13:44:16"
"12237";"4";"13.26";"12.85";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:42:00";"2011-01-13 13:44:20"
"12238";"4";"13.26";"12.85";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:43:00";"2011-01-13 13:44:24"
"12239";"3";"12.88";"12.75";"21.37";"21.37";"21.34";"21.37";"2011-01-13 17:22:00";"2011-01-13 13:47:08"
"12240";"3";"12.85";"12.75";"21.34";"21.37";"21.34";"21.37";"2011-01-13 17:24:00";"2011-01-13 13:47:12"
"12241";"3";"12.85";"12.72";"21.37";"21.37";"21.34";"21.34";"2011-01-13 17:26:00";"2011-01-13 13:47:15"
"12242";"3";"12.85";"12.75";"21.34";"21.37";"21.34";"21.34";"2011-01-13 17:28:00";"2011-01-13 13:47:19"
"12243";"3";"12.85";"12.75";"21.34";"21.37";"21.34";"21.34";"2011-01-13 17:30:00";"2011-01-13 13:47:23"
"12244";"3";"12.85";"12.72";"21.34";"21.34";"21.34";"21.34";"2011-01-13 17:32:00";"2011-01-13 13:47:27"
"12245";"3";"12.83";"12.72";"21.34";"21.34";"21.34";"21.34";"2011-01-13 17:34:00";"2011-01-13 13:47:31"
"12246";"4";"13.26";"12.85";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:44:00";"2011-01-13 13:57:10"
"12247";"4";"13.26";"12.85";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:45:00";"2011-01-13 13:57:14"
"12248";"4";"13.23";"12.85";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:46:00";"2011-01-13 13:57:18"
"12249";"4";"13.23";"12.85";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:47:00";"2011-01-13 13:57:21"
"12250";"4";"13.23";"12.85";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:48:00";"2011-01-13 13:57:25"
"12251";"4";"13.21";"12.83";"21.12";"21.12";"21.12";"21.12";"2011-01-13 17:49:00";"2011-01-13 13:57:29"
"12252";"4";"13.21";"12.83";"21.12";"21.10";"21.12";"21.12";"2011-01-13 17:50:00";"2011-01-13 13:57:33"
"12253";"4";"13.18";"12.83";"21.12";"21.12";"21.12";"21.10";"2011-01-13 17:51:00";"2011-01-13 13:57:36"
"12254";"4";"13.15";"12.83";"21.12";"21.10";"21.12";"21.12";"2011-01-13 17:52:00";"2011-01-13 13:57:40"
"12255";"4";"13.12";"12.83";"21.10";"21.10";"21.10";"21.10";"2011-01-13 17:53:00";"2011-01-13 13:57:44"
"12256";"4";"12.96";"12.83";"21.12";"21.10";"21.10";"21.12";"2011-01-13 17:54:00";"2011-01-13 13:57:48"
"12257";"4";"12.53";"12.83";"21.10";"21.12";"21.10";"21.10";"2011-01-13 17:55:00";"2011-01-13 13:57:51"
"12258";"4";"12.12";"12.83";"21.10";"21.10";"21.12";"21.12";"2011-01-13 17:56:00";"2011-01-13 13:57:55"
"12259";"3";"12.77";"12.66";"21.34";"21.34";"21.34";"21.34";"2011-01-13 17:49:00";"2011-01-13 14:13:40"
"12260";"4";"1.93";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:12:00";"2011-01-13 14:24:14"
"12261";"4";"1.57";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:13:00";"2011-01-13 14:24:18"
"12262";"4";"1.55";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:14:00";"2011-01-13 14:24:21"
"12263";"4";"1.33";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:15:00";"2011-01-13 14:24:25"
"12264";"4";"1.25";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:16:00";"2011-01-13 14:24:29"
"12265";"4";"1.17";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:17:00";"2011-01-13 14:24:32"
"12266";"4";"1.00";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:18:00";"2011-01-13 14:24:36"
"12267";"4";"0.95";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:19:00";"2011-01-13 14:24:40"
"12268";"4";"0.84";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:20:00";"2011-01-13 14:24:44"
"12269";"4";"0.71";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:21:00";"2011-01-13 14:24:48"
"12270";"4";"0.60";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:22:00";"2011-01-13 14:24:52"
"12271";"4";"0.54";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:23:00";"2011-01-13 14:24:56"
"12272";"4";"0.49";"12.77";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:24:00";"2011-01-13 14:25:00"
"12273";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:15:00";"2011-01-13 14:40:12"
"12274";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:17:00";"2011-01-13 14:40:16"
"12275";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:19:00";"2011-01-13 14:40:19"
"12276";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:21:00";"2011-01-13 14:40:23"
"12277";"3";"12.72";"12.61";"21.34";"21.34";"21.31";"21.34";"2011-01-13 18:23:00";"2011-01-13 14:40:27"
"12278";"3";"12.72";"12.61";"21.34";"21.34";"21.31";"21.34";"2011-01-13 18:25:00";"2011-01-13 14:40:31"
"12279";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:27:00";"2011-01-13 14:40:35"
"12280";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:29:00";"2011-01-13 14:40:38"
"12281";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:31:00";"2011-01-13 14:40:42"
"12282";"3";"12.72";"12.61";"21.34";"21.34";"21.31";"21.34";"2011-01-13 18:33:00";"2011-01-13 14:40:46"
"12283";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:35:00";"2011-01-13 14:40:49"
"12284";"3";"12.72";"12.61";"21.34";"21.34";"21.31";"21.34";"2011-01-13 18:37:00";"2011-01-13 14:40:53"
"12285";"3";"12.72";"12.61";"21.34";"21.34";"21.31";"21.34";"2011-01-13 18:39:00";"2011-01-13 14:40:57"
"12286";"4";"0.19";"12.75";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:39:00";"2011-01-13 14:51:16"
"12287";"4";"0.22";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:40:00";"2011-01-13 14:51:20"
"12288";"4";"0.19";"12.75";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:41:00";"2011-01-13 14:51:24"
"12289";"4";"0.19";"12.75";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:42:00";"2011-01-13 14:51:28"
"12290";"4";"0.22";"12.75";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:43:00";"2011-01-13 14:51:31"
"12291";"4";"0.22";"12.75";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:44:00";"2011-01-13 14:51:35"
"12292";"4";"0.24";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:45:00";"2011-01-13 14:51:39"
"12293";"4";"0.27";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:46:00";"2011-01-13 14:51:43"
"12294";"4";"0.27";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:47:00";"2011-01-13 14:51:46"
"12295";"4";"0.27";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:48:00";"2011-01-13 14:51:50"
"12296";"4";"0.27";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:49:00";"2011-01-13 14:51:54"
"12297";"4";"0.27";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:50:00";"2011-01-13 14:51:58"
"12298";"4";"0.30";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-13 18:51:00";"2011-01-13 14:52:02"
"12299";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:42:00";"2011-01-13 15:06:42"
"12300";"3";"12.69";"12.61";"21.34";"21.34";"21.31";"21.34";"2011-01-13 18:44:00";"2011-01-13 15:06:46"
"12301";"3";"12.72";"12.61";"21.34";"21.34";"21.31";"21.34";"2011-01-13 18:46:00";"2011-01-13 15:06:49"
"12302";"3";"12.72";"12.61";"21.31";"21.34";"21.31";"21.34";"2011-01-13 18:48:00";"2011-01-13 15:06:53"
"12303";"3";"12.72";"12.61";"21.34";"21.34";"21.31";"21.34";"2011-01-13 18:50:00";"2011-01-13 15:06:57"
"12304";"3";"12.72";"12.58";"21.31";"21.34";"21.31";"21.34";"2011-01-13 18:52:00";"2011-01-13 15:07:01"
"12305";"3";"12.69";"12.61";"21.31";"21.34";"21.31";"21.31";"2011-01-13 18:54:00";"2011-01-13 15:07:04"
"12306";"3";"12.72";"12.61";"21.34";"21.34";"21.31";"21.31";"2011-01-13 18:56:00";"2011-01-13 15:07:08"
"12307";"3";"12.72";"12.61";"21.31";"21.34";"21.31";"21.31";"2011-01-13 18:58:00";"2011-01-13 15:07:12"
"12308";"4";"0.16";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:06:00";"2011-01-13 15:18:20"
"12309";"4";"0.19";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:07:00";"2011-01-13 15:18:24"
"12310";"4";"0.19";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:08:00";"2011-01-13 15:18:28"
"12311";"4";"0.19";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:09:00";"2011-01-13 15:18:31"
"12312";"4";"0.19";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:10:00";"2011-01-13 15:18:35"
"12313";"4";"0.19";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:11:00";"2011-01-13 15:18:39"
"12314";"4";"0.22";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:12:00";"2011-01-13 15:18:43"
"12315";"4";"0.22";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:13:00";"2011-01-13 15:18:46"
"12316";"4";"0.24";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:14:00";"2011-01-13 15:18:50"
"12317";"4";"0.22";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:15:00";"2011-01-13 15:18:54"
"12318";"4";"0.27";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:16:00";"2011-01-13 15:18:58"
"12319";"4";"0.27";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:17:00";"2011-01-13 15:19:01"
"12320";"4";"0.30";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:18:00";"2011-01-13 15:19:05"
"12321";"4";"0.33";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:19:00";"2011-01-13 15:31:50"
"12322";"4";"0.33";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:20:00";"2011-01-13 15:31:54"
"12323";"4";"0.33";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:21:00";"2011-01-13 15:31:58"
"12324";"4";"0.33";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:22:00";"2011-01-13 15:32:01"
"12325";"4";"0.33";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:23:00";"2011-01-13 15:32:05"
"12326";"4";"0.33";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:24:00";"2011-01-13 15:32:09"
"12327";"4";"0.30";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:25:00";"2011-01-13 15:32:13"
"12328";"4";"0.30";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:26:00";"2011-01-13 15:32:16"
"12329";"4";"0.30";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:27:00";"2011-01-13 15:32:20"
"12330";"4";"0.30";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:28:00";"2011-01-13 15:32:24"
"12331";"4";"0.30";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:29:00";"2011-01-13 15:32:28"
"12332";"4";"0.30";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:30:00";"2011-01-13 15:32:32"
"12333";"4";"0.30";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:31:00";"2011-01-13 15:32:35"
"12334";"3";"12.72";"12.61";"21.31";"21.34";"21.31";"21.31";"2011-01-13 19:09:00";"2011-01-13 15:33:14"
"12335";"3";"12.72";"12.58";"21.34";"21.34";"21.31";"21.31";"2011-01-13 19:11:00";"2011-01-13 15:33:18"
"12336";"3";"12.69";"12.58";"21.31";"21.34";"21.31";"21.34";"2011-01-13 19:13:00";"2011-01-13 15:33:22"
"12337";"3";"12.69";"12.58";"21.31";"21.34";"21.31";"21.31";"2011-01-13 19:15:00";"2011-01-13 15:33:25"
"12338";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:17:00";"2011-01-13 15:33:29"
"12339";"3";"12.69";"12.58";"21.31";"21.34";"21.31";"21.31";"2011-01-13 19:19:00";"2011-01-13 15:33:33"
"12340";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:21:00";"2011-01-13 15:33:37"
"12341";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:23:00";"2011-01-13 15:33:40"
"12342";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:25:00";"2011-01-13 15:33:44"
"12343";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:27:00";"2011-01-13 15:33:48"
"12344";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:29:00";"2011-01-13 15:33:52"
"12345";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:31:00";"2011-01-13 15:33:55"
"12346";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:33:00";"2011-01-13 15:33:59"
"12347";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:46:00";"2011-01-13 15:58:54"
"12348";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:47:00";"2011-01-13 15:58:58"
"12349";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:48:00";"2011-01-13 15:59:02"
"12350";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:49:00";"2011-01-13 15:59:05"
"12351";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:50:00";"2011-01-13 15:59:09"
"12352";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:51:00";"2011-01-13 15:59:13"
"12353";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:52:00";"2011-01-13 15:59:17"
"12354";"4";"0.19";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:53:00";"2011-01-13 15:59:20"
"12355";"4";"0.16";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:54:00";"2011-01-13 15:59:24"
"12356";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:55:00";"2011-01-13 15:59:28"
"12357";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:56:00";"2011-01-13 15:59:32"
"12358";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:57:00";"2011-01-13 15:59:35"
"12359";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 19:58:00";"2011-01-13 15:59:39"
"12360";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:35:00";"2011-01-13 15:59:46"
"12361";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:37:00";"2011-01-13 15:59:50"
"12362";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:39:00";"2011-01-13 15:59:54"
"12363";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:41:00";"2011-01-13 15:59:57"
"12364";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:43:00";"2011-01-13 16:00:01"
"12365";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:45:00";"2011-01-13 16:00:05"
"12366";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:47:00";"2011-01-13 16:00:09"
"12367";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:49:00";"2011-01-13 16:00:13"
"12368";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:51:00";"2011-01-13 16:00:16"
"12369";"3";"12.69";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:53:00";"2011-01-13 16:00:20"
"12370";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:55:00";"2011-01-13 16:00:24"
"12371";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:57:00";"2011-01-13 16:00:28"
"12372";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 19:59:00";"2011-01-13 16:00:32"
"12373";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:00:00";"2011-01-13 16:12:26"
"12374";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:01:00";"2011-01-13 16:12:30"
"12375";"4";"0.19";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:02:00";"2011-01-13 16:12:33"
"12376";"4";"0.19";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:03:00";"2011-01-13 16:12:37"
"12377";"4";"0.19";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:04:00";"2011-01-13 16:12:41"
"12378";"4";"0.19";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:05:00";"2011-01-13 16:12:45"
"12379";"4";"0.22";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:06:00";"2011-01-13 16:12:48"
"12380";"4";"0.22";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:07:00";"2011-01-13 16:12:52"
"12381";"4";"0.19";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:08:00";"2011-01-13 16:12:56"
"12382";"4";"0.19";"12.64";"21.10";"21.07";"21.10";"21.10";"2011-01-13 20:09:00";"2011-01-13 16:13:00"
"12383";"4";"0.19";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:10:00";"2011-01-13 16:13:03"
"12384";"4";"0.19";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:11:00";"2011-01-13 16:13:07"
"12385";"4";"0.19";"12.64";"21.10";"21.07";"21.10";"21.10";"2011-01-13 20:12:00";"2011-01-13 16:13:11"
"12386";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-13 17:53:00";"2011-01-13 16:13:46"
"12387";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-13 17:55:00";"2011-01-13 16:13:50"
"12388";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 17:57:00";"2011-01-13 16:13:53"
"12389";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 17:59:00";"2011-01-13 16:13:57"
"12390";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:01:00";"2011-01-13 16:14:01"
"12391";"3";"12.72";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:03:00";"2011-01-13 16:14:05"
"12392";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:05:00";"2011-01-13 16:14:08"
"12393";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:07:00";"2011-01-13 16:14:12"
"12394";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:09:00";"2011-01-13 16:14:16"
"12395";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:11:00";"2011-01-13 16:14:20"
"12396";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-13 18:13:00";"2011-01-13 16:14:23"
"12397";"4";"0.19";"12.64";"21.10";"21.07";"21.10";"21.10";"2011-01-13 20:13:00";"2011-01-13 16:25:56"
"12398";"4";"0.19";"12.64";"21.07";"21.10";"21.10";"21.10";"2011-01-13 20:14:00";"2011-01-13 16:26:00"
"12399";"4";"0.19";"12.64";"21.10";"21.07";"21.07";"21.10";"2011-01-13 20:15:00";"2011-01-13 16:26:03"
"12400";"4";"0.19";"12.64";"21.10";"21.10";"21.07";"21.10";"2011-01-13 20:16:00";"2011-01-13 16:26:07"
"12401";"4";"0.19";"12.64";"21.07";"21.07";"21.07";"21.10";"2011-01-13 20:17:00";"2011-01-13 16:26:11"
"12402";"4";"0.19";"12.64";"21.07";"21.10";"21.07";"21.10";"2011-01-13 20:18:00";"2011-01-13 16:26:15"
"12403";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:02:00";"2011-01-13 16:26:18"
"12404";"4";"0.19";"12.64";"21.10";"21.07";"21.07";"21.07";"2011-01-13 20:19:00";"2011-01-13 16:26:19"
"12405";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:04:00";"2011-01-13 16:26:22"
"12406";"4";"0.22";"12.64";"21.07";"21.10";"21.10";"21.07";"2011-01-13 20:20:00";"2011-01-13 16:26:22"
"12407";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:06:00";"2011-01-13 16:26:26"
"12408";"4";"0.22";"12.64";"21.10";"21.07";"21.10";"21.10";"2011-01-13 20:21:00";"2011-01-13 16:26:26"
"12409";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:08:00";"2011-01-13 16:26:29"
"12410";"4";"0.24";"12.64";"21.07";"21.07";"21.07";"21.10";"2011-01-13 20:22:00";"2011-01-13 16:26:30"
"12411";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:10:00";"2011-01-13 16:26:33"
"12412";"4";"0.24";"12.64";"21.07";"21.07";"21.07";"21.10";"2011-01-13 20:23:00";"2011-01-13 16:26:34"
"12413";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:12:00";"2011-01-13 16:26:37"
"12414";"4";"0.24";"12.64";"21.10";"21.07";"21.07";"21.07";"2011-01-13 20:24:00";"2011-01-13 16:26:37"
"12415";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:14:00";"2011-01-13 16:26:41"
"12416";"4";"0.24";"12.64";"21.07";"21.07";"21.07";"21.07";"2011-01-13 20:25:00";"2011-01-13 16:26:41"
"12417";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:16:00";"2011-01-13 16:26:44"
"12418";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:18:00";"2011-01-13 16:26:48"
"12419";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:20:00";"2011-01-13 16:26:52"
"12420";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:22:00";"2011-01-13 16:26:56"
"12421";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:24:00";"2011-01-13 16:26:59"
"12422";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:26:00";"2011-01-13 16:27:03"
"12423";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:28:00";"2011-01-13 16:52:48"
"12424";"3";"12.69";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:30:00";"2011-01-13 16:52:52"
"12425";"3";"12.69";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:32:00";"2011-01-13 16:52:56"
"12426";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:34:00";"2011-01-13 16:53:00"
"12427";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:40:00";"2011-01-13 16:53:00"
"12428";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:36:00";"2011-01-13 16:53:03"
"12429";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:41:00";"2011-01-13 16:53:04"
"12430";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:38:00";"2011-01-13 16:53:07"
"12431";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:42:00";"2011-01-13 16:53:07"
"12432";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:40:00";"2011-01-13 16:53:11"
"12433";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:43:00";"2011-01-13 16:53:11"
"12434";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:42:00";"2011-01-13 16:53:15"
"12435";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:44:00";"2011-01-13 16:53:15"
"12436";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:44:00";"2011-01-13 16:53:18"
"12437";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:45:00";"2011-01-13 16:53:19"
"12438";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:46:00";"2011-01-13 16:53:22"
"12439";"4";"0.33";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:46:00";"2011-01-13 16:53:22"
"12440";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:48:00";"2011-01-13 16:53:26"
"12441";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:47:00";"2011-01-13 16:53:26"
"12442";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:50:00";"2011-01-13 16:53:29"
"12443";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:48:00";"2011-01-13 16:53:30"
"12444";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:52:00";"2011-01-13 16:53:33"
"12445";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:49:00";"2011-01-13 16:53:34"
"12446";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:50:00";"2011-01-13 16:53:37"
"12447";"4";"0.33";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:51:00";"2011-01-13 16:53:41"
"12448";"4";"0.30";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:52:00";"2011-01-13 16:53:45"
"12449";"4";"0.27";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:54:00";"2011-01-13 17:06:32"
"12450";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:55:00";"2011-01-13 17:06:36"
"12451";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:56:00";"2011-01-13 17:06:39"
"12452";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:57:00";"2011-01-13 17:06:43"
"12453";"4";"0.22";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:58:00";"2011-01-13 17:06:47"
"12454";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 20:59:00";"2011-01-13 17:06:51"
"12455";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:00:00";"2011-01-13 17:06:54"
"12456";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:01:00";"2011-01-13 17:06:58"
"12457";"4";"0.24";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:02:00";"2011-01-13 17:07:02"
"12458";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:03:00";"2011-01-13 17:07:06"
"12459";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:04:00";"2011-01-13 17:07:09"
"12460";"4";"0.27";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:05:00";"2011-01-13 17:07:13"
"12461";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:06:00";"2011-01-13 17:07:17"
"12462";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:55:00";"2011-01-13 17:19:20"
"12463";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:57:00";"2011-01-13 17:19:24"
"12464";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 20:59:00";"2011-01-13 17:19:28"
"12465";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:01:00";"2011-01-13 17:19:32"
"12466";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:03:00";"2011-01-13 17:19:35"
"12467";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:05:00";"2011-01-13 17:19:39"
"12468";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:07:00";"2011-01-13 17:19:43"
"12469";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:09:00";"2011-01-13 17:19:47"
"12470";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:11:00";"2011-01-13 17:19:51"
"12471";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:13:00";"2011-01-13 17:19:54"
"12472";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:15:00";"2011-01-13 17:19:58"
"12473";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:17:00";"2011-01-13 17:20:01"
"12474";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:07:00";"2011-01-13 17:20:01"
"12475";"3";"12.66";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:19:00";"2011-01-13 17:20:04"
"12476";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:08:00";"2011-01-13 17:20:05"
"12477";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:09:00";"2011-01-13 17:20:08"
"12478";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:10:00";"2011-01-13 17:20:12"
"12479";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:11:00";"2011-01-13 17:20:16"
"12480";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:12:00";"2011-01-13 17:20:20"
"12481";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:13:00";"2011-01-13 17:20:24"
"12482";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:14:00";"2011-01-13 17:20:27"
"12483";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:15:00";"2011-01-13 17:20:31"
"12484";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:16:00";"2011-01-13 17:20:35"
"12485";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:17:00";"2011-01-13 17:20:39"
"12486";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:18:00";"2011-01-13 17:20:42"
"12487";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:19:00";"2011-01-13 17:20:46"
"12488";"4";"0.27";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:21:00";"2011-01-13 17:33:34"
"12489";"4";"0.27";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:22:00";"2011-01-13 17:33:38"
"12490";"4";"0.27";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:23:00";"2011-01-13 17:33:42"
"12491";"4";"0.27";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:24:00";"2011-01-13 17:33:45"
"12492";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:25:00";"2011-01-13 17:33:49"
"12493";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:26:00";"2011-01-13 17:33:53"
"12494";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:27:00";"2011-01-13 17:33:57"
"12495";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:28:00";"2011-01-13 17:34:00"
"12496";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:29:00";"2011-01-13 17:34:04"
"12497";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:30:00";"2011-01-13 17:34:08"
"12498";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:31:00";"2011-01-13 17:34:11"
"12499";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:32:00";"2011-01-13 17:34:15"
"12500";"4";"0.27";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:33:00";"2011-01-13 17:34:19"
"12501";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:21:00";"2011-01-13 17:45:52"
"12502";"3";"12.66";"12.53";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:23:00";"2011-01-13 17:45:56"
"12503";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:25:00";"2011-01-13 17:45:59"
"12504";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:27:00";"2011-01-13 17:46:03"
"12505";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:29:00";"2011-01-13 17:46:07"
"12506";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:31:00";"2011-01-13 17:46:11"
"12507";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:33:00";"2011-01-13 17:46:15"
"12508";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:35:00";"2011-01-13 17:46:18"
"12509";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:37:00";"2011-01-13 17:46:23"
"12510";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:39:00";"2011-01-13 17:46:27"
"12511";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:41:00";"2011-01-13 17:46:31"
"12512";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:43:00";"2011-01-13 17:46:35"
"12513";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:45:00";"2011-01-13 17:46:39"
"12514";"4";"0.27";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:34:00";"2011-01-13 17:47:06"
"12515";"4";"0.30";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:35:00";"2011-01-13 17:47:10"
"12516";"4";"0.27";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:36:00";"2011-01-13 17:47:13"
"12517";"4";"0.27";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:37:00";"2011-01-13 17:47:17"
"12518";"4";"0.27";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:38:00";"2011-01-13 17:47:21"
"12519";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:39:00";"2011-01-13 17:47:25"
"12520";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:40:00";"2011-01-13 17:47:29"
"12521";"4";"0.24";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:41:00";"2011-01-13 17:47:32"
"12522";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:42:00";"2011-01-13 17:47:36"
"12523";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:43:00";"2011-01-13 17:47:40"
"12524";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:44:00";"2011-01-13 17:47:44"
"12525";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:45:00";"2011-01-13 17:47:48"
"12526";"4";"0.22";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:46:00";"2011-01-13 17:47:51"
"12527";"4";"0.19";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:48:00";"2011-01-13 18:00:36"
"12528";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:49:00";"2011-01-13 18:00:40"
"12529";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:50:00";"2011-01-13 18:00:47"
"12530";"4";"0.14";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:51:00";"2011-01-13 18:00:50"
"12531";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:52:00";"2011-01-13 18:00:53"
"12532";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:53:00";"2011-01-13 18:00:57"
"12533";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:54:00";"2011-01-13 18:01:01"
"12534";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:55:00";"2011-01-13 18:01:04"
"12535";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:56:00";"2011-01-13 18:01:08"
"12536";"4";"0.16";"12.58";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:57:00";"2011-01-13 18:01:12"
"12537";"4";"0.19";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:58:00";"2011-01-13 18:01:16"
"12538";"4";"0.19";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 21:59:00";"2011-01-13 18:01:19"
"12539";"4";"0.19";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:00:00";"2011-01-13 18:01:23"
"12540";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:48:00";"2011-01-13 18:12:22"
"12541";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:50:00";"2011-01-13 18:12:26"
"12542";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:52:00";"2011-01-13 18:12:30"
"12543";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:54:00";"2011-01-13 18:12:34"
"12544";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:56:00";"2011-01-13 18:12:38"
"12545";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 21:58:00";"2011-01-13 18:12:42"
"12546";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:00:00";"2011-01-13 18:12:45"
"12547";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:02:00";"2011-01-13 18:12:49"
"12548";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:04:00";"2011-01-13 18:12:53"
"12549";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:06:00";"2011-01-13 18:12:57"
"12550";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:08:00";"2011-01-13 18:13:02"
"12551";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:10:00";"2011-01-13 18:13:07"
"12552";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:12:00";"2011-01-13 18:13:12"
"12553";"4";"0.19";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:01:00";"2011-01-13 18:14:08"
"12554";"4";"0.19";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:02:00";"2011-01-13 18:14:12"
"12555";"4";"0.19";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:03:00";"2011-01-13 18:14:16"
"12556";"4";"0.19";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:04:00";"2011-01-13 18:14:20"
"12557";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:05:00";"2011-01-13 18:14:24"
"12558";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:06:00";"2011-01-13 18:14:28"
"12559";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:07:00";"2011-01-13 18:14:32"
"12560";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:08:00";"2011-01-13 18:14:36"
"12561";"4";"0.16";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:09:00";"2011-01-13 18:14:40"
"12562";"4";"0.14";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:10:00";"2011-01-13 18:14:44"
"12563";"4";"0.14";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-13 22:11:00";"2011-01-13 18:14:48"
"12564";"4";"0.14";"12.61";"21.07";"21.10";"21.10";"21.10";"2011-01-13 22:12:00";"2011-01-13 18:14:52"
"12565";"4";"0.14";"12.61";"21.07";"21.10";"21.10";"21.10";"2011-01-13 22:13:00";"2011-01-13 18:14:55"
"12566";"4";"0.14";"12.61";"21.07";"21.10";"21.07";"21.10";"2011-01-13 22:15:00";"2011-01-13 18:27:40"
"12567";"4";"0.14";"12.61";"21.10";"21.07";"21.07";"21.07";"2011-01-13 22:16:00";"2011-01-13 18:27:44"
"12568";"4";"0.14";"12.61";"21.10";"21.10";"21.07";"21.07";"2011-01-13 22:17:00";"2011-01-13 18:27:47"
"12569";"4";"0.11";"12.61";"21.10";"21.07";"21.07";"21.10";"2011-01-13 22:18:00";"2011-01-13 18:27:51"
"12570";"4";"0.11";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-13 22:19:00";"2011-01-13 18:27:55"
"12571";"4";"0.14";"12.61";"21.10";"21.07";"21.07";"21.07";"2011-01-13 22:20:00";"2011-01-13 18:27:59"
"12572";"4";"0.11";"12.61";"21.10";"21.07";"21.07";"21.10";"2011-01-13 22:21:00";"2011-01-13 18:28:02"
"12573";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:22:00";"2011-01-13 18:28:06"
"12574";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:23:00";"2011-01-13 18:28:10"
"12575";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:24:00";"2011-01-13 18:28:14"
"12576";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:25:00";"2011-01-13 18:28:17"
"12577";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:26:00";"2011-01-13 18:28:21"
"12578";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:27:00";"2011-01-13 18:28:25"
"12579";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:14:00";"2011-01-13 18:38:54"
"12580";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:16:00";"2011-01-13 18:38:58"
"12581";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:18:00";"2011-01-13 18:39:05"
"12582";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:20:00";"2011-01-13 18:39:08"
"12583";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:22:00";"2011-01-13 18:39:12"
"12584";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:24:00";"2011-01-13 18:39:16"
"12585";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:26:00";"2011-01-13 18:39:20"
"12586";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:28:00";"2011-01-13 18:39:23"
"12587";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:30:00";"2011-01-13 18:39:27"
"12588";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:32:00";"2011-01-13 18:39:31"
"12589";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:34:00";"2011-01-13 18:39:35"
"12590";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:36:00";"2011-01-13 18:39:38"
"12591";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:38:00";"2011-01-13 18:39:42"
"12592";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:28:00";"2011-01-13 18:41:12"
"12593";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:29:00";"2011-01-13 18:41:16"
"12594";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:30:00";"2011-01-13 18:41:19"
"12595";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:31:00";"2011-01-13 18:41:23"
"12596";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:32:00";"2011-01-13 18:41:27"
"12597";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:33:00";"2011-01-13 18:41:31"
"12598";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:34:00";"2011-01-13 18:41:35"
"12599";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:35:00";"2011-01-13 18:41:38"
"12600";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:36:00";"2011-01-13 18:41:42"
"12601";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:37:00";"2011-01-13 18:41:46"
"12602";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:38:00";"2011-01-13 18:41:50"
"12603";"4";"0.11";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:39:00";"2011-01-13 18:41:53"
"12604";"4";"0.14";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:40:00";"2011-01-13 18:41:57"
"12605";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:42:00";"2011-01-13 18:54:44"
"12606";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:43:00";"2011-01-13 18:54:48"
"12607";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:44:00";"2011-01-13 18:54:51"
"12608";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:45:00";"2011-01-13 18:54:55"
"12609";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:46:00";"2011-01-13 18:54:59"
"12610";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:47:00";"2011-01-13 18:55:03"
"12611";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:48:00";"2011-01-13 18:55:06"
"12612";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:49:00";"2011-01-13 18:55:10"
"12613";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:50:00";"2011-01-13 18:55:14"
"12614";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:51:00";"2011-01-13 18:55:18"
"12615";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:52:00";"2011-01-13 18:55:21"
"12616";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:53:00";"2011-01-13 18:55:25"
"12617";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:54:00";"2011-01-13 18:55:29"
"12618";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:56:00";"2011-01-13 19:08:14"
"12619";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:57:00";"2011-01-13 19:08:23"
"12620";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:58:00";"2011-01-13 19:08:27"
"12621";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 22:59:00";"2011-01-13 19:08:31"
"12622";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:00:00";"2011-01-13 19:08:34"
"12623";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:01:00";"2011-01-13 19:08:38"
"12624";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:02:00";"2011-01-13 19:08:42"
"12625";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:03:00";"2011-01-13 19:08:46"
"12626";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:04:00";"2011-01-13 19:08:49"
"12627";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:05:00";"2011-01-13 19:08:53"
"12628";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:06:00";"2011-01-13 19:08:57"
"12629";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:07:00";"2011-01-13 19:09:01"
"12630";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:08:00";"2011-01-13 19:09:04"
"12631";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:09:00";"2011-01-13 19:21:46"
"12632";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:10:00";"2011-01-13 19:21:50"
"12633";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:11:00";"2011-01-13 19:21:54"
"12634";"4";"0.03";"12.61";"21.07";"21.07";"21.04";"21.07";"2011-01-13 23:12:00";"2011-01-13 19:21:58"
"12635";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:13:00";"2011-01-13 19:22:02"
"12636";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-13 23:14:00";"2011-01-13 19:22:05"
"12637";"4";"0.03";"12.61";"21.04";"21.07";"21.07";"21.07";"2011-01-13 23:15:00";"2011-01-13 19:22:09"
"12638";"4";"0.03";"12.61";"21.07";"21.04";"21.07";"21.07";"2011-01-13 23:16:00";"2011-01-13 19:22:13"
"12639";"4";"0.03";"12.61";"21.07";"21.04";"21.07";"21.07";"2011-01-13 23:17:00";"2011-01-13 19:22:17"
"12640";"4";"0.03";"12.58";"21.04";"21.07";"21.04";"21.07";"2011-01-13 23:18:00";"2011-01-13 19:22:21"
"12641";"4";"0.03";"12.61";"21.07";"21.04";"21.04";"21.04";"2011-01-13 23:19:00";"2011-01-13 19:22:24"
"12642";"4";"0.03";"12.61";"21.07";"21.07";"21.04";"21.07";"2011-01-13 23:20:00";"2011-01-13 19:22:28"
"12643";"4";"0.03";"12.61";"21.07";"21.04";"21.04";"21.07";"2011-01-13 23:21:00";"2011-01-13 19:22:32"
"12644";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:07:00";"2011-01-13 19:31:57"
"12645";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:11:00";"2011-01-13 19:32:14"
"12646";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:13:00";"2011-01-13 19:32:18"
"12647";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:15:00";"2011-01-13 19:32:22"
"12648";"3";"12.64";"12.53";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:17:00";"2011-01-13 19:32:26"
"12649";"3";"12.66";"12.53";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:19:00";"2011-01-13 19:32:29"
"12650";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:21:00";"2011-01-13 19:32:33"
"12651";"3";"12.64";"12.56";"21.31";"21.31";"21.29";"21.31";"2011-01-13 23:23:00";"2011-01-13 19:32:37"
"12652";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:25:00";"2011-01-13 19:32:41"
"12653";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-13 23:27:00";"2011-01-13 19:32:45"
"12654";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:29:00";"2011-01-13 19:32:48"
"12655";"3";"12.64";"12.56";"21.31";"21.31";"21.29";"21.31";"2011-01-13 23:31:00";"2011-01-13 19:32:52"
"12656";"4";"0.03";"12.61";"21.04";"21.07";"21.07";"21.07";"2011-01-13 23:23:00";"2011-01-13 19:35:18"
"12657";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:24:00";"2011-01-13 19:35:22"
"12658";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:25:00";"2011-01-13 19:35:25"
"12659";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:26:00";"2011-01-13 19:35:29"
"12660";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.07";"2011-01-13 23:36:00";"2011-01-13 19:48:48"
"12661";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:34:00";"2011-01-13 19:58:28"
"12662";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-13 23:36:00";"2011-01-13 19:58:32"
"12663";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-13 23:38:00";"2011-01-13 19:58:35"
"12664";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-13 23:40:00";"2011-01-13 19:58:39"
"12665";"3";"12.64";"12.56";"21.31";"21.31";"21.29";"21.29";"2011-01-13 23:42:00";"2011-01-13 19:58:43"
"12666";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-13 23:44:00";"2011-01-13 19:58:46"
"12667";"3";"12.64";"12.53";"21.31";"21.29";"21.29";"21.29";"2011-01-13 23:46:00";"2011-01-13 19:58:50"
"12668";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-13 23:48:00";"2011-01-13 19:58:54"
"12669";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-13 23:50:00";"2011-01-13 19:58:58"
"12670";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-13 23:52:00";"2011-01-13 19:59:01"
"12671";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-13 23:54:00";"2011-01-13 19:59:06"
"12672";"3";"12.64";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-13 23:56:00";"2011-01-13 19:59:10"
"12673";"3";"12.64";"12.53";"21.31";"21.29";"21.29";"21.31";"2011-01-13 23:58:00";"2011-01-13 19:59:13"
"12674";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 00:00:00";"2011-01-13 20:25:00"
"12675";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 00:02:00";"2011-01-13 20:25:04"
"12676";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 00:04:00";"2011-01-13 20:25:08"
"12677";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 00:06:00";"2011-01-13 20:25:11"
"12678";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.31";"2011-01-14 00:08:00";"2011-01-13 20:25:15"
"12679";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 00:10:00";"2011-01-13 20:25:19"
"12680";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 00:12:00";"2011-01-13 20:25:23"
"12681";"3";"12.64";"12.53";"21.31";"21.29";"21.29";"21.29";"2011-01-14 00:14:00";"2011-01-13 20:25:26"
"12682";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 00:16:00";"2011-01-13 20:25:30"
"12683";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 00:18:00";"2011-01-13 20:25:34"
"12684";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 00:20:00";"2011-01-13 20:25:38"
"12685";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.31";"2011-01-14 00:22:00";"2011-01-13 20:25:41"
"12686";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 00:24:00";"2011-01-13 20:25:45"
"12687";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:30:00";"2011-01-13 20:42:54"
"12688";"4";"0.05";"12.58";"21.10";"21.07";"21.10";"21.10";"2011-01-14 00:31:00";"2011-01-13 20:42:58"
"12689";"4";"0.05";"12.61";"21.07";"21.10";"21.07";"21.07";"2011-01-14 00:32:00";"2011-01-13 20:43:01"
"12690";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:33:00";"2011-01-13 20:43:05"
"12691";"4";"0.05";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:34:00";"2011-01-13 20:43:09"
"12692";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:36:00";"2011-01-13 20:43:31"
"12693";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:37:00";"2011-01-13 20:43:34"
"12694";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:38:00";"2011-01-13 20:43:38"
"12695";"4";"0.03";"12.61";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:39:00";"2011-01-13 20:43:42"
"12696";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:40:00";"2011-01-13 20:43:46"
"12697";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:41:00";"2011-01-13 20:43:49"
"12698";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:42:00";"2011-01-13 20:43:53"
"12699";"3";"12.64";"12.53";"21.31";"21.31";"21.31";"21.31";"2011-01-14 00:27:00";"2011-01-13 20:51:32"
"12700";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 00:29:00";"2011-01-13 20:51:36"
"12701";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 00:31:00";"2011-01-13 20:51:39"
"12702";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 00:33:00";"2011-01-13 20:51:43"
"12703";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 00:35:00";"2011-01-13 20:51:47"
"12704";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-14 00:37:00";"2011-01-13 20:51:51"
"12705";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-14 00:39:00";"2011-01-13 20:51:54"
"12706";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:44:00";"2011-01-13 20:56:26"
"12707";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:45:00";"2011-01-13 20:56:30"
"12708";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:46:00";"2011-01-13 20:56:33"
"12709";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:47:00";"2011-01-13 20:56:37"
"12710";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:48:00";"2011-01-13 20:56:41"
"12711";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:49:00";"2011-01-13 20:56:45"
"12712";"4";"0.00";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:50:00";"2011-01-13 20:56:48"
"12713";"4";"0.00";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:51:00";"2011-01-13 20:56:52"
"12714";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:52:00";"2011-01-13 20:56:56"
"12715";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:53:00";"2011-01-13 20:57:00"
"12716";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:54:00";"2011-01-13 20:57:03"
"12717";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:55:00";"2011-01-13 20:57:07"
"12718";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:56:00";"2011-01-13 20:57:11"
"12719";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:43:00";"2011-01-13 21:05:28"
"12720";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:45:00";"2011-01-13 21:05:32"
"12721";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:47:00";"2011-01-13 21:05:36"
"12722";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:49:00";"2011-01-13 21:05:39"
"12723";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:51:00";"2011-01-13 21:05:43"
"12724";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:53:00";"2011-01-13 21:05:47"
"12725";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:55:00";"2011-01-13 21:05:51"
"12726";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:57:00";"2011-01-13 21:05:55"
"12727";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 22:59:00";"2011-01-13 21:05:59"
"12728";"3";"12.64";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:01:00";"2011-01-13 21:06:02"
"12729";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:03:00";"2011-01-13 21:06:06"
"12730";"3";"12.66";"12.56";"21.31";"21.31";"21.31";"21.31";"2011-01-13 23:05:00";"2011-01-13 21:06:10"
"12731";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:57:00";"2011-01-13 21:09:58"
"12732";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:58:00";"2011-01-13 21:10:02"
"12733";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 00:59:00";"2011-01-13 21:10:06"
"12734";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:00:00";"2011-01-13 21:10:10"
"12735";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:01:00";"2011-01-13 21:10:13"
"12736";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:02:00";"2011-01-13 21:10:17"
"12737";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:03:00";"2011-01-13 21:10:21"
"12738";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:04:00";"2011-01-13 21:10:25"
"12739";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:05:00";"2011-01-13 21:10:29"
"12740";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:06:00";"2011-01-13 21:10:32"
"12741";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:07:00";"2011-01-13 21:10:36"
"12742";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:08:00";"2011-01-13 21:10:40"
"12743";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:09:00";"2011-01-13 21:10:44"
"12744";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 00:53:00";"2011-01-13 21:18:02"
"12745";"3";"12.64";"12.53";"21.31";"21.31";"21.31";"21.31";"2011-01-14 00:55:00";"2011-01-13 21:18:06"
"12746";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 00:57:00";"2011-01-13 21:18:09"
"12747";"3";"12.64";"12.53";"21.31";"21.31";"21.31";"21.29";"2011-01-14 00:59:00";"2011-01-13 21:18:13"
"12748";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:01:00";"2011-01-13 21:18:17"
"12749";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:03:00";"2011-01-13 21:18:26"
"12750";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:05:00";"2011-01-13 21:18:31"
"12751";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:07:00";"2011-01-13 21:18:35"
"12752";"3";"12.64";"12.53";"21.31";"21.31";"21.31";"21.31";"2011-01-14 01:09:00";"2011-01-13 21:18:38"
"12753";"3";"12.64";"12.53";"21.31";"21.31";"21.31";"21.31";"2011-01-14 01:11:00";"2011-01-13 21:18:42"
"12754";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-14 01:13:00";"2011-01-13 21:18:46"
"12755";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:15:00";"2011-01-13 21:18:50"
"12756";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:11:00";"2011-01-13 21:23:28"
"12757";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:12:00";"2011-01-13 21:23:32"
"12758";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:13:00";"2011-01-13 21:23:35"
"12759";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:14:00";"2011-01-13 21:23:39"
"12760";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:15:00";"2011-01-13 21:23:43"
"12761";"4";"0.14";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:16:00";"2011-01-13 21:23:47"
"12762";"4";"0.14";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:17:00";"2011-01-13 21:23:51"
"12763";"4";"0.14";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:18:00";"2011-01-13 21:23:54"
"12764";"4";"0.14";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:19:00";"2011-01-13 21:23:58"
"12765";"4";"0.14";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:20:00";"2011-01-13 21:24:02"
"12766";"4";"0.14";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:21:00";"2011-01-13 21:24:06"
"12767";"4";"0.14";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:22:00";"2011-01-13 21:24:09"
"12768";"4";"0.14";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:23:00";"2011-01-13 21:24:13"
"12769";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:28:00";"2011-01-13 21:35:36"
"12770";"4";"0.05";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:29:00";"2011-01-13 21:35:39"
"12771";"4";"0.05";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:30:00";"2011-01-13 21:35:43"
"12772";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:31:00";"2011-01-13 21:35:47"
"12773";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:32:00";"2011-01-13 21:35:51"
"12774";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:33:00";"2011-01-13 21:35:54"
"12775";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:34:00";"2011-01-13 21:35:58"
"12776";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:35:00";"2011-01-13 21:36:02"
"12777";"4";"0.14";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:24:00";"2011-01-13 21:37:01"
"12778";"4";"0.14";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:25:00";"2011-01-13 21:37:04"
"12779";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:26:00";"2011-01-13 21:37:08"
"12780";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:27:00";"2011-01-13 21:37:12"
"12781";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:28:00";"2011-01-13 21:37:16"
"12782";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:29:00";"2011-01-13 21:37:19"
"12783";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:30:00";"2011-01-13 21:37:23"
"12784";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:31:00";"2011-01-13 21:37:27"
"12785";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:32:00";"2011-01-13 21:37:31"
"12786";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:33:00";"2011-01-13 21:37:35"
"12787";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:34:00";"2011-01-13 21:37:38"
"12788";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:35:00";"2011-01-13 21:37:42"
"12789";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:36:00";"2011-01-13 21:37:46"
"12790";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:20:00";"2011-01-13 21:44:34"
"12791";"3";"12.64";"12.50";"21.31";"21.31";"21.31";"21.29";"2011-01-14 01:22:00";"2011-01-13 21:44:38"
"12792";"3";"12.64";"12.53";"21.31";"21.31";"21.31";"21.31";"2011-01-14 01:24:00";"2011-01-13 21:44:41"
"12793";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:26:00";"2011-01-13 21:44:45"
"12794";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-14 01:28:00";"2011-01-13 21:44:49"
"12795";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-14 01:30:00";"2011-01-13 21:44:52"
"12796";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 01:32:00";"2011-01-13 21:44:57"
"12797";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-14 01:34:00";"2011-01-13 21:45:01"
"12798";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:36:00";"2011-01-13 21:45:05"
"12799";"3";"12.64";"12.50";"21.29";"21.31";"21.29";"21.31";"2011-01-14 01:38:00";"2011-01-13 21:45:08"
"12800";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:40:00";"2011-01-13 21:45:12"
"12801";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.31";"2011-01-14 01:42:00";"2011-01-13 21:45:16"
"12802";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:44:00";"2011-01-13 21:45:20"
"12803";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:38:00";"2011-01-13 21:48:54"
"12804";"4";"0.05";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:39:00";"2011-01-13 21:48:58"
"12805";"4";"0.05";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:40:00";"2011-01-13 21:49:02"
"12806";"4";"0.05";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:41:00";"2011-01-13 21:49:06"
"12807";"4";"0.05";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:42:00";"2011-01-13 21:49:09"
"12808";"4";"0.05";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:43:00";"2011-01-13 21:49:13"
"12809";"4";"0.05";"12.61";"21.07";"21.04";"21.07";"21.04";"2011-01-13 23:44:00";"2011-01-13 21:49:17"
"12810";"4";"0.05";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:45:00";"2011-01-13 21:49:24"
"12811";"4";"0.05";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-13 23:46:00";"2011-01-13 21:49:27"
"12812";"4";"0.05";"12.61";"21.07";"21.07";"21.04";"21.04";"2011-01-13 23:47:00";"2011-01-13 21:49:31"
"12813";"4";"0.05";"12.61";"21.07";"21.04";"21.07";"21.07";"2011-01-13 23:48:00";"2011-01-13 21:49:35"
"12814";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:38:00";"2011-01-13 21:50:32"
"12815";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:39:00";"2011-01-13 21:50:36"
"12816";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:40:00";"2011-01-13 21:50:39"
"12817";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:41:00";"2011-01-13 21:50:43"
"12818";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:42:00";"2011-01-13 21:50:47"
"12819";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 01:43:00";"2011-01-13 21:50:51"
"12820";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:44:00";"2011-01-13 21:50:55"
"12821";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:45:00";"2011-01-13 21:50:58"
"12822";"4";"0.08";"12.58";"21.10";"21.07";"21.07";"21.10";"2011-01-14 01:46:00";"2011-01-13 21:51:02"
"12823";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 01:47:00";"2011-01-13 21:51:06"
"12824";"4";"0.08";"12.58";"21.10";"21.07";"21.07";"21.10";"2011-01-14 01:48:00";"2011-01-13 21:51:10"
"12825";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:49:00";"2011-01-13 21:51:14"
"12826";"4";"0.08";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 01:50:00";"2011-01-13 21:51:18"
"12827";"4";"0.05";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 01:51:00";"2011-01-13 22:04:04"
"12828";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 01:52:00";"2011-01-13 22:04:08"
"12829";"4";"0.05";"12.58";"21.10";"21.07";"21.07";"21.10";"2011-01-14 01:53:00";"2011-01-13 22:04:11"
"12830";"4";"0.05";"12.58";"21.10";"21.07";"21.07";"21.10";"2011-01-14 01:54:00";"2011-01-13 22:04:15"
"12831";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 01:55:00";"2011-01-13 22:04:19"
"12832";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 01:56:00";"2011-01-13 22:04:23"
"12833";"4";"0.05";"12.58";"21.10";"21.07";"21.07";"21.10";"2011-01-14 01:57:00";"2011-01-13 22:04:26"
"12834";"4";"0.05";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 01:58:00";"2011-01-13 22:04:30"
"12835";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 01:59:00";"2011-01-13 22:04:34"
"12836";"4";"0.05";"12.58";"21.10";"21.07";"21.10";"21.10";"2011-01-14 02:00:00";"2011-01-13 22:04:38"
"12837";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 02:01:00";"2011-01-13 22:04:41"
"12838";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:02:00";"2011-01-13 22:04:45"
"12839";"4";"0.05";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 02:03:00";"2011-01-13 22:04:49"
"12840";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:46:00";"2011-01-13 22:11:04"
"12841";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:48:00";"2011-01-13 22:11:08"
"12842";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:50:00";"2011-01-13 22:11:11"
"12843";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:52:00";"2011-01-13 22:11:15"
"12844";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:54:00";"2011-01-13 22:11:19"
"12845";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 01:56:00";"2011-01-13 22:11:22"
"12846";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 01:58:00";"2011-01-13 22:11:26"
"12847";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 02:00:00";"2011-01-13 22:11:30"
"12848";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.31";"2011-01-14 02:02:00";"2011-01-13 22:11:34"
"12849";"3";"12.61";"12.53";"21.29";"21.31";"21.29";"21.31";"2011-01-14 02:04:00";"2011-01-13 22:11:37"
"12850";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 02:06:00";"2011-01-13 22:11:41"
"12851";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 02:08:00";"2011-01-13 22:11:46"
"12852";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 02:10:00";"2011-01-13 22:11:49"
"12853";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:18:00";"2011-01-13 22:31:06"
"12854";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:19:00";"2011-01-13 22:31:10"
"12855";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:20:00";"2011-01-13 22:31:13"
"12856";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:21:00";"2011-01-13 22:31:17"
"12857";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:22:00";"2011-01-13 22:31:21"
"12858";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:23:00";"2011-01-13 22:31:25"
"12859";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:24:00";"2011-01-13 22:31:28"
"12860";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:25:00";"2011-01-13 22:31:32"
"12861";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:26:00";"2011-01-13 22:31:36"
"12862";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:27:00";"2011-01-13 22:31:40"
"12863";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:28:00";"2011-01-13 22:31:43"
"12864";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:29:00";"2011-01-13 22:31:47"
"12865";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:30:00";"2011-01-13 22:31:52"
"12866";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 02:13:00";"2011-01-13 22:37:36"
"12867";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 02:15:00";"2011-01-13 22:37:40"
"12868";"3";"12.61";"12.53";"21.29";"21.31";"21.29";"21.31";"2011-01-14 02:17:00";"2011-01-13 22:37:44"
"12869";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 02:19:00";"2011-01-13 22:37:48"
"12870";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.31";"2011-01-14 02:21:00";"2011-01-13 22:37:52"
"12871";"3";"12.61";"12.53";"21.29";"21.31";"21.29";"21.31";"2011-01-14 02:23:00";"2011-01-13 22:37:55"
"12872";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-14 02:25:00";"2011-01-13 22:37:59"
"12873";"3";"12.61";"12.53";"21.31";"21.31";"21.31";"21.31";"2011-01-14 02:27:00";"2011-01-13 22:38:03"
"12874";"3";"12.64";"12.53";"21.29";"21.31";"21.29";"21.31";"2011-01-14 02:29:00";"2011-01-13 22:38:06"
"12875";"3";"12.61";"12.53";"21.29";"21.31";"21.29";"21.31";"2011-01-14 02:31:00";"2011-01-13 22:38:10"
"12876";"3";"12.61";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 02:33:00";"2011-01-13 22:38:14"
"12877";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-14 02:35:00";"2011-01-13 22:38:18"
"12878";"3";"12.64";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-14 02:37:00";"2011-01-13 22:38:22"
"12879";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:32:00";"2011-01-13 22:44:38"
"12880";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:33:00";"2011-01-13 22:44:42"
"12881";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:34:00";"2011-01-13 22:44:45"
"12882";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:35:00";"2011-01-13 22:44:49"
"12883";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:36:00";"2011-01-13 22:44:53"
"12884";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:37:00";"2011-01-13 22:44:57"
"12885";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:38:00";"2011-01-13 22:45:00"
"12886";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:39:00";"2011-01-13 22:45:04"
"12887";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:40:00";"2011-01-13 22:45:08"
"12888";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:41:00";"2011-01-13 22:45:12"
"12889";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:42:00";"2011-01-13 22:45:16"
"12890";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:43:00";"2011-01-13 22:45:20"
"12891";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:44:00";"2011-01-13 22:45:24"
"12892";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:45:00";"2011-01-13 22:58:08"
"12893";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:46:00";"2011-01-13 22:58:12"
"12894";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:47:00";"2011-01-13 22:58:15"
"12895";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:48:00";"2011-01-13 22:58:19"
"12896";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:49:00";"2011-01-13 22:58:23"
"12897";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:50:00";"2011-01-13 22:58:27"
"12898";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:51:00";"2011-01-13 22:58:31"
"12899";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:52:00";"2011-01-13 22:58:34"
"12900";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:53:00";"2011-01-13 22:58:38"
"12901";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:54:00";"2011-01-13 22:58:42"
"12902";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:55:00";"2011-01-13 22:58:45"
"12903";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:56:00";"2011-01-13 22:58:49"
"12904";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:57:00";"2011-01-13 22:58:53"
"12905";"3";"12.61";"12.53";"21.31";"21.29";"21.29";"21.31";"2011-01-14 02:39:00";"2011-01-13 23:04:08"
"12906";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 02:41:00";"2011-01-13 23:04:12"
"12907";"3";"12.61";"12.53";"21.31";"21.29";"21.29";"21.31";"2011-01-14 02:43:00";"2011-01-13 23:04:15"
"12908";"3";"12.61";"12.53";"21.31";"21.31";"21.29";"21.29";"2011-01-14 02:45:00";"2011-01-13 23:04:19"
"12909";"3";"12.61";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 02:47:00";"2011-01-13 23:04:23"
"12910";"3";"12.61";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 02:49:00";"2011-01-13 23:04:27"
"12911";"3";"12.61";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 02:51:00";"2011-01-13 23:04:30"
"12912";"3";"12.61";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 02:53:00";"2011-01-13 23:04:34"
"12913";"3";"12.61";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 02:55:00";"2011-01-13 23:04:38"
"12914";"3";"12.61";"12.53";"21.29";"21.31";"21.29";"21.29";"2011-01-14 02:57:00";"2011-01-13 23:04:43"
"12915";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 02:59:00";"2011-01-13 23:04:47"
"12916";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:01:00";"2011-01-13 23:04:50"
"12917";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:03:00";"2011-01-13 23:04:54"
"12918";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 02:59:00";"2011-01-13 23:11:40"
"12919";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:00:00";"2011-01-13 23:11:44"
"12920";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:01:00";"2011-01-13 23:11:47"
"12921";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:02:00";"2011-01-13 23:11:51"
"12922";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:03:00";"2011-01-13 23:11:55"
"12923";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:04:00";"2011-01-13 23:11:59"
"12924";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:05:00";"2011-01-13 23:12:02"
"12925";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:06:00";"2011-01-13 23:12:06"
"12926";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:07:00";"2011-01-13 23:12:10"
"12927";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:08:00";"2011-01-13 23:12:14"
"12928";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:09:00";"2011-01-13 23:12:17"
"12929";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:10:00";"2011-01-13 23:12:21"
"12930";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:11:00";"2011-01-13 23:12:25"
"12931";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:13:00";"2011-01-13 23:25:12"
"12932";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:14:00";"2011-01-13 23:25:15"
"12933";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:15:00";"2011-01-13 23:25:19"
"12934";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:16:00";"2011-01-13 23:25:23"
"12935";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:17:00";"2011-01-13 23:25:27"
"12936";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:18:00";"2011-01-13 23:25:31"
"12937";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:19:00";"2011-01-13 23:25:35"
"12938";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:20:00";"2011-01-13 23:25:38"
"12939";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:21:00";"2011-01-13 23:25:42"
"12940";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:22:00";"2011-01-13 23:25:46"
"12941";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:23:00";"2011-01-13 23:25:50"
"12942";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:24:00";"2011-01-13 23:25:53"
"12943";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:25:00";"2011-01-13 23:25:57"
"12944";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 03:06:00";"2011-01-13 23:30:40"
"12945";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 03:08:00";"2011-01-13 23:30:44"
"12946";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 03:10:00";"2011-01-13 23:30:47"
"12947";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:12:00";"2011-01-13 23:30:51"
"12948";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:14:00";"2011-01-13 23:30:55"
"12949";"3";"12.58";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:16:00";"2011-01-13 23:30:59"
"12950";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:26:00";"2011-01-13 23:38:42"
"12951";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:27:00";"2011-01-13 23:38:46"
"12952";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:28:00";"2011-01-13 23:38:50"
"12953";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:29:00";"2011-01-13 23:38:54"
"12954";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:30:00";"2011-01-13 23:38:57"
"12955";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:31:00";"2011-01-13 23:39:01"
"12956";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:32:00";"2011-01-13 23:39:05"
"12957";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:33:00";"2011-01-13 23:39:09"
"12958";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:34:00";"2011-01-13 23:39:13"
"12959";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:35:00";"2011-01-13 23:39:16"
"12960";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:36:00";"2011-01-13 23:39:20"
"12961";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:37:00";"2011-01-13 23:39:24"
"12962";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:38:00";"2011-01-13 23:39:27"
"12963";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:40:00";"2011-01-13 23:52:14"
"12964";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:41:00";"2011-01-13 23:52:18"
"12965";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:42:00";"2011-01-13 23:52:21"
"12966";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:43:00";"2011-01-13 23:52:25"
"12967";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:44:00";"2011-01-13 23:52:29"
"12968";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:45:00";"2011-01-13 23:52:33"
"12969";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:46:00";"2011-01-13 23:52:36"
"12970";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:47:00";"2011-01-13 23:52:40"
"12971";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:48:00";"2011-01-13 23:52:44"
"12972";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:49:00";"2011-01-13 23:52:47"
"12973";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:50:00";"2011-01-13 23:52:51"
"12974";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:51:00";"2011-01-13 23:52:55"
"12975";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:52:00";"2011-01-13 23:52:59"
"12976";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.31";"2011-01-14 03:33:00";"2011-01-13 23:57:12"
"12977";"3";"12.61";"12.50";"21.31";"21.29";"21.29";"21.29";"2011-01-14 03:35:00";"2011-01-13 23:57:16"
"12978";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:37:00";"2011-01-13 23:57:20"
"12979";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 03:39:00";"2011-01-13 23:57:23"
"12980";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 03:41:00";"2011-01-13 23:57:27"
"12981";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:43:00";"2011-01-13 23:57:31"
"12982";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:45:00";"2011-01-13 23:57:35"
"12983";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 03:47:00";"2011-01-13 23:57:39"
"12984";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 03:49:00";"2011-01-13 23:57:42"
"12985";"3";"12.61";"12.50";"21.31";"21.29";"21.29";"21.29";"2011-01-14 03:51:00";"2011-01-13 23:57:46"
"12986";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:53:00";"2011-01-13 23:57:50"
"12987";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:55:00";"2011-01-13 23:57:54"
"12988";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:57:00";"2011-01-13 23:57:57"
"12989";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:53:00";"2011-01-14 00:05:46"
"12990";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:54:00";"2011-01-14 00:05:50"
"12991";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:55:00";"2011-01-14 00:05:53"
"12992";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:56:00";"2011-01-14 00:05:57"
"12993";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:57:00";"2011-01-14 00:06:01"
"12994";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:58:00";"2011-01-14 00:06:05"
"12995";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 03:59:00";"2011-01-14 00:06:08"
"12996";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:00:00";"2011-01-14 00:06:12"
"12997";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:01:00";"2011-01-14 00:06:16"
"12998";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:02:00";"2011-01-14 00:06:20"
"12999";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:03:00";"2011-01-14 00:06:23"
"13000";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:04:00";"2011-01-14 00:06:27"
"13001";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:05:00";"2011-01-14 00:06:31"
"13002";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:07:00";"2011-01-14 00:19:18"
"13003";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:08:00";"2011-01-14 00:19:22"
"13004";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:09:00";"2011-01-14 00:19:25"
"13005";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:10:00";"2011-01-14 00:19:29"
"13006";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:11:00";"2011-01-14 00:19:33"
"13007";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:12:00";"2011-01-14 00:19:37"
"13008";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:13:00";"2011-01-14 00:19:40"
"13009";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 04:14:00";"2011-01-14 00:19:44"
"13010";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:15:00";"2011-01-14 00:19:48"
"13011";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:16:00";"2011-01-14 00:19:52"
"13012";"4";"0.08";"12.58";"21.07";"21.07";"21.10";"21.07";"2011-01-14 04:17:00";"2011-01-14 00:19:55"
"13013";"4";"0.08";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 04:18:00";"2011-01-14 00:19:59"
"13014";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:19:00";"2011-01-14 00:20:03"
"13015";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.29";"2011-01-14 03:59:00";"2011-01-14 00:23:42"
"13016";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.31";"2011-01-14 04:01:00";"2011-01-14 00:23:46"
"13017";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:03:00";"2011-01-14 00:23:50"
"13018";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.31";"2011-01-14 04:05:00";"2011-01-14 00:23:54"
"13019";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:07:00";"2011-01-14 00:23:57"
"13020";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 04:09:00";"2011-01-14 00:24:01"
"13021";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.29";"2011-01-14 04:11:00";"2011-01-14 00:24:05"
"13022";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:13:00";"2011-01-14 00:24:09"
"13023";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.31";"2011-01-14 04:15:00";"2011-01-14 00:24:12"
"13024";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 04:17:00";"2011-01-14 00:24:16"
"13025";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:19:00";"2011-01-14 00:24:20"
"13026";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 04:21:00";"2011-01-14 00:24:24"
"13027";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:23:00";"2011-01-14 00:24:27"
"13028";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 04:20:00";"2011-01-14 00:32:50"
"13029";"4";"0.05";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 04:21:00";"2011-01-14 00:32:54"
"13030";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:22:00";"2011-01-14 00:32:57"
"13031";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:23:00";"2011-01-14 00:33:01"
"13032";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:24:00";"2011-01-14 00:33:05"
"13033";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:25:00";"2011-01-14 00:33:09"
"13034";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:26:00";"2011-01-14 00:33:13"
"13035";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:27:00";"2011-01-14 00:33:16"
"13036";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:28:00";"2011-01-14 00:33:20"
"13037";"4";"0.05";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 04:29:00";"2011-01-14 00:33:24"
"13038";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:30:00";"2011-01-14 00:33:28"
"13039";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:31:00";"2011-01-14 00:33:31"
"13040";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:32:00";"2011-01-14 00:33:35"
"13041";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:34:00";"2011-01-14 00:46:20"
"13042";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:35:00";"2011-01-14 00:46:24"
"13043";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:36:00";"2011-01-14 00:46:28"
"13044";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:37:00";"2011-01-14 00:46:31"
"13045";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:38:00";"2011-01-14 00:46:35"
"13046";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:39:00";"2011-01-14 00:46:39"
"13047";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:26:00";"2011-01-14 00:50:14"
"13048";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:28:00";"2011-01-14 00:50:18"
"13049";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:30:00";"2011-01-14 00:50:21"
"13050";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:32:00";"2011-01-14 00:50:25"
"13051";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:34:00";"2011-01-14 00:50:29"
"13052";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:36:00";"2011-01-14 00:50:33"
"13053";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:38:00";"2011-01-14 00:50:36"
"13054";"3";"12.58";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:40:00";"2011-01-14 00:50:40"
"13055";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:42:00";"2011-01-14 00:50:44"
"13056";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:44:00";"2011-01-14 00:50:48"
"13057";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:46:00";"2011-01-14 00:50:51"
"13058";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:48:00";"2011-01-14 00:50:55"
"13059";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 04:50:00";"2011-01-14 00:50:59"
"13060";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:47:00";"2011-01-14 00:59:52"
"13061";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:48:00";"2011-01-14 00:59:56"
"13062";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:49:00";"2011-01-14 00:59:59"
"13063";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:50:00";"2011-01-14 01:00:03"
"13064";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:51:00";"2011-01-14 01:00:07"
"13065";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:52:00";"2011-01-14 01:00:11"
"13066";"4";"0.08";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 04:53:00";"2011-01-14 01:00:14"
"13067";"4";"0.08";"12.58";"21.10";"21.07";"21.07";"21.10";"2011-01-14 04:54:00";"2011-01-14 01:00:18"
"13068";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:55:00";"2011-01-14 01:00:22"
"13069";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:56:00";"2011-01-14 01:00:26"
"13070";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:57:00";"2011-01-14 01:00:30"
"13071";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:58:00";"2011-01-14 01:00:33"
"13072";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 04:59:00";"2011-01-14 01:00:37"
"13073";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:01:00";"2011-01-14 01:13:24"
"13074";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:02:00";"2011-01-14 01:13:27"
"13075";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:03:00";"2011-01-14 01:13:31"
"13076";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:04:00";"2011-01-14 01:13:35"
"13077";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:05:00";"2011-01-14 01:13:39"
"13078";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:06:00";"2011-01-14 01:13:43"
"13079";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:07:00";"2011-01-14 01:13:46"
"13080";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:08:00";"2011-01-14 01:13:50"
"13081";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:09:00";"2011-01-14 01:13:59"
"13082";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:10:00";"2011-01-14 01:14:03"
"13083";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:11:00";"2011-01-14 01:14:07"
"13084";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:12:00";"2011-01-14 01:14:11"
"13085";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:13:00";"2011-01-14 01:14:14"
"13086";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:14:00";"2011-01-14 01:26:54"
"13087";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:15:00";"2011-01-14 01:26:58"
"13088";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:16:00";"2011-01-14 01:27:02"
"13089";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:17:00";"2011-01-14 01:27:05"
"13090";"4";"0.08";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 05:18:00";"2011-01-14 01:27:09"
"13091";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:19:00";"2011-01-14 01:27:13"
"13092";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:20:00";"2011-01-14 01:27:17"
"13093";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:21:00";"2011-01-14 01:27:21"
"13094";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:22:00";"2011-01-14 01:27:24"
"13095";"4";"0.11";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:23:00";"2011-01-14 01:27:28"
"13096";"4";"0.11";"12.58";"21.10";"21.07";"21.07";"21.10";"2011-01-14 05:24:00";"2011-01-14 01:27:32"
"13097";"4";"0.11";"12.58";"21.10";"21.07";"21.10";"21.10";"2011-01-14 05:25:00";"2011-01-14 01:27:36"
"13098";"4";"0.11";"12.58";"21.10";"21.07";"21.07";"21.10";"2011-01-14 05:26:00";"2011-01-14 01:27:39"
"13099";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:20:00";"2011-01-14 01:32:40"
"13100";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.29";"2011-01-14 03:22:00";"2011-01-14 01:32:43"
"13101";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:24:00";"2011-01-14 01:32:47"
"13102";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:26:00";"2011-01-14 01:32:51"
"13103";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:28:00";"2011-01-14 01:32:55"
"13104";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 03:30:00";"2011-01-14 01:32:58"
"13105";"4";"0.08";"12.58";"21.07";"21.07";"21.10";"21.10";"2011-01-14 05:28:00";"2011-01-14 01:40:26"
"13106";"4";"0.08";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 05:29:00";"2011-01-14 01:40:30"
"13107";"4";"0.08";"12.58";"21.07";"21.07";"21.10";"21.10";"2011-01-14 05:30:00";"2011-01-14 01:40:33"
"13108";"4";"0.08";"12.58";"21.07";"21.10";"21.07";"21.10";"2011-01-14 05:31:00";"2011-01-14 01:40:37"
"13109";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:32:00";"2011-01-14 01:40:41"
"13110";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:33:00";"2011-01-14 01:40:45"
"13111";"4";"0.08";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 05:34:00";"2011-01-14 01:40:48"
"13112";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:35:00";"2011-01-14 01:40:52"
"13113";"4";"0.08";"12.58";"21.07";"21.10";"21.07";"21.10";"2011-01-14 05:36:00";"2011-01-14 01:40:56"
"13114";"4";"0.08";"12.58";"21.07";"21.07";"21.10";"21.07";"2011-01-14 05:37:00";"2011-01-14 01:40:59"
"13115";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:38:00";"2011-01-14 01:41:03"
"13116";"4";"0.05";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 05:39:00";"2011-01-14 01:41:07"
"13117";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:40:00";"2011-01-14 01:41:11"
"13118";"3";"12.58";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 05:19:00";"2011-01-14 01:43:16"
"13119";"3";"12.58";"12.50";"21.29";"21.31";"21.29";"21.31";"2011-01-14 05:21:00";"2011-01-14 01:43:20"
"13120";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 05:23:00";"2011-01-14 01:43:23"
"13121";"3";"12.58";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 05:25:00";"2011-01-14 01:43:27"
"13122";"3";"12.58";"12.50";"21.31";"21.31";"21.29";"21.29";"2011-01-14 05:27:00";"2011-01-14 01:43:31"
"13123";"3";"12.61";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 05:29:00";"2011-01-14 01:43:35"
"13124";"3";"12.61";"12.50";"21.31";"21.31";"21.31";"21.29";"2011-01-14 05:31:00";"2011-01-14 01:43:38"
"13125";"3";"12.58";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 05:33:00";"2011-01-14 01:43:42"
"13126";"3";"12.61";"12.50";"21.29";"21.31";"21.29";"21.31";"2011-01-14 05:35:00";"2011-01-14 01:43:46"
"13127";"3";"12.58";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 05:37:00";"2011-01-14 01:43:50"
"13128";"3";"12.58";"12.47";"21.31";"21.31";"21.29";"21.31";"2011-01-14 05:39:00";"2011-01-14 01:43:54"
"13129";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.31";"2011-01-14 05:41:00";"2011-01-14 01:43:57"
"13130";"3";"12.58";"12.50";"21.31";"21.31";"21.29";"21.29";"2011-01-14 05:43:00";"2011-01-14 01:44:01"
"13131";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:41:00";"2011-01-14 01:53:59"
"13132";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:42:00";"2011-01-14 01:54:02"
"13133";"4";"0.08";"12.58";"21.10";"21.07";"21.10";"21.07";"2011-01-14 05:43:00";"2011-01-14 01:54:06"
"13134";"4";"0.08";"12.58";"21.07";"21.07";"21.07";"21.10";"2011-01-14 05:44:00";"2011-01-14 01:54:10"
"13135";"4";"0.08";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 05:45:00";"2011-01-14 01:54:14"
"13136";"4";"0.05";"12.58";"21.10";"21.07";"21.07";"21.07";"2011-01-14 05:46:00";"2011-01-14 01:54:17"
"13137";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:47:00";"2011-01-14 01:54:21"
"13138";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:48:00";"2011-01-14 01:54:25"
"13139";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:49:00";"2011-01-14 01:54:29"
"13140";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:50:00";"2011-01-14 01:54:32"
"13141";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:51:00";"2011-01-14 01:54:36"
"13142";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:52:00";"2011-01-14 01:54:40"
"13143";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:53:00";"2011-01-14 01:54:44"
"13144";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:55:00";"2011-01-14 02:07:30"
"13145";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:56:00";"2011-01-14 02:07:34"
"13146";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:57:00";"2011-01-14 02:07:37"
"13147";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:58:00";"2011-01-14 02:07:41"
"13148";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 05:59:00";"2011-01-14 02:07:45"
"13149";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:00:00";"2011-01-14 02:07:49"
"13150";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:01:00";"2011-01-14 02:07:52"
"13151";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:02:00";"2011-01-14 02:07:56"
"13152";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:03:00";"2011-01-14 02:08:00"
"13153";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:04:00";"2011-01-14 02:08:04"
"13154";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:05:00";"2011-01-14 02:08:07"
"13155";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:06:00";"2011-01-14 02:08:11"
"13156";"4";"0.05";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:07:00";"2011-01-14 02:08:15"
"13157";"3";"12.58";"12.50";"21.31";"21.31";"21.31";"21.29";"2011-01-14 05:45:00";"2011-01-14 02:09:48"
"13158";"3";"12.58";"12.50";"21.31";"21.31";"21.29";"21.31";"2011-01-14 05:47:00";"2011-01-14 02:09:52"
"13159";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.31";"2011-01-14 05:49:00";"2011-01-14 02:09:55"
"13160";"3";"12.58";"12.50";"21.31";"21.31";"21.31";"21.31";"2011-01-14 05:51:00";"2011-01-14 02:09:59"
"13161";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.29";"2011-01-14 05:53:00";"2011-01-14 02:10:03"
"13162";"3";"12.58";"12.47";"21.31";"21.31";"21.29";"21.31";"2011-01-14 05:55:00";"2011-01-14 02:10:07"
"13163";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.31";"2011-01-14 05:57:00";"2011-01-14 02:10:10"
"13164";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.29";"2011-01-14 05:59:00";"2011-01-14 02:10:14"
"13165";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.31";"2011-01-14 06:01:00";"2011-01-14 02:10:18"
"13166";"3";"12.58";"12.47";"21.31";"21.31";"21.29";"21.29";"2011-01-14 06:03:00";"2011-01-14 02:10:22"
"13167";"3";"12.58";"12.47";"21.31";"21.29";"21.29";"21.29";"2011-01-14 06:05:00";"2011-01-14 02:10:26"
"13168";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.29";"2011-01-14 06:07:00";"2011-01-14 02:10:29"
"13169";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.29";"2011-01-14 06:09:00";"2011-01-14 02:10:33"
"13170";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:22:00";"2011-01-14 02:34:32"
"13171";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:23:00";"2011-01-14 02:34:36"
"13172";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:24:00";"2011-01-14 02:34:40"
"13173";"4";"0.03";"12.58";"21.07";"21.07";"21.04";"21.07";"2011-01-14 06:25:00";"2011-01-14 02:34:44"
"13174";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:26:00";"2011-01-14 02:34:47"
"13175";"4";"0.03";"12.58";"21.04";"21.07";"21.07";"21.07";"2011-01-14 06:27:00";"2011-01-14 02:34:51"
"13176";"4";"0.03";"12.58";"21.07";"21.07";"21.07";"21.07";"2011-01-14 06:28:00";"2011-01-14 02:34:55"
"13177";"4";"0.03";"12.58";"21.07";"21.04";"21.07";"21.07";"2011-01-14 06:29:00";"2011-01-14 02:34:59"
"13178";"4";"0.03";"12.58";"21.07";"21.04";"21.04";"21.04";"2011-01-14 06:30:00";"2011-01-14 02:35:04"
"13179";"4";"0.05";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:31:00";"2011-01-14 02:35:08"
"13180";"4";"0.05";"12.58";"21.07";"21.04";"21.04";"21.04";"2011-01-14 06:32:00";"2011-01-14 02:35:12"
"13181";"4";"0.05";"12.58";"21.04";"21.04";"21.04";"21.07";"2011-01-14 06:33:00";"2011-01-14 02:35:15"
"13182";"4";"0.05";"12.58";"21.04";"21.07";"21.04";"21.04";"2011-01-14 06:34:00";"2011-01-14 02:35:19"
"13183";"3";"12.58";"12.45";"21.31";"21.31";"21.29";"21.29";"2011-01-14 06:12:00";"2011-01-14 02:36:20"
"13184";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.29";"2011-01-14 06:14:00";"2011-01-14 02:36:24"
"13185";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.29";"2011-01-14 06:16:00";"2011-01-14 02:36:27"
"13186";"3";"12.58";"12.47";"21.29";"21.31";"21.29";"21.29";"2011-01-14 06:18:00";"2011-01-14 02:36:31"
"13187";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:20:00";"2011-01-14 02:36:35"
"13188";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:22:00";"2011-01-14 02:36:39"
"13189";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:24:00";"2011-01-14 02:36:42"
"13190";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:26:00";"2011-01-14 02:36:46"
"13191";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:28:00";"2011-01-14 02:36:50"
"13192";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:30:00";"2011-01-14 02:36:54"
"13193";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:32:00";"2011-01-14 02:36:58"
"13194";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:34:00";"2011-01-14 02:37:01"
"13195";"4";"0.08";"12.58";"21.07";"21.04";"21.04";"21.07";"2011-01-14 06:35:00";"2011-01-14 02:48:04"
"13196";"4";"0.11";"12.58";"21.04";"21.04";"21.04";"21.07";"2011-01-14 06:36:00";"2011-01-14 02:48:08"
"13197";"4";"0.14";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:37:00";"2011-01-14 02:48:11"
"13198";"4";"0.16";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:38:00";"2011-01-14 02:48:15"
"13199";"4";"0.19";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:39:00";"2011-01-14 02:48:19"
"13200";"4";"0.24";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:40:00";"2011-01-14 02:48:23"
"13201";"4";"0.33";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:41:00";"2011-01-14 02:48:27"
"13202";"4";"0.41";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:42:00";"2011-01-14 02:48:30"
"13203";"4";"0.54";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:43:00";"2011-01-14 02:48:34"
"13204";"4";"0.71";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:44:00";"2011-01-14 02:48:38"
"13205";"4";"0.95";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:45:00";"2011-01-14 02:48:42"
"13206";"4";"1.06";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:46:00";"2011-01-14 02:48:45"
"13207";"4";"1.27";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:47:00";"2011-01-14 02:48:49"
"13208";"4";"1.55";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:49:00";"2011-01-14 03:01:34"
"13209";"4";"1.84";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:50:00";"2011-01-14 03:01:38"
"13210";"4";"2.09";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:51:00";"2011-01-14 03:01:42"
"13211";"4";"2.33";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:52:00";"2011-01-14 03:01:46"
"13212";"4";"2.47";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:53:00";"2011-01-14 03:01:50"
"13213";"4";"2.82";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:54:00";"2011-01-14 03:01:53"
"13214";"4";"3.47";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:55:00";"2011-01-14 03:01:57"
"13215";"4";"4.61";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:56:00";"2011-01-14 03:02:01"
"13216";"4";"5.72";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:57:00";"2011-01-14 03:02:05"
"13217";"4";"6.78";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:58:00";"2011-01-14 03:02:08"
"13218";"4";"7.78";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 06:59:00";"2011-01-14 03:02:12"
"13219";"4";"8.70";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:00:00";"2011-01-14 03:02:16"
"13220";"4";"9.52";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:01:00";"2011-01-14 03:02:20"
"13221";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:38:00";"2011-01-14 03:02:50"
"13222";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:40:00";"2011-01-14 03:02:54"
"13223";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:42:00";"2011-01-14 03:02:57"
"13224";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:44:00";"2011-01-14 03:03:01"
"13225";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:46:00";"2011-01-14 03:03:05"
"13226";"3";"12.56";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:48:00";"2011-01-14 03:03:09"
"13227";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:50:00";"2011-01-14 03:03:13"
"13228";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:52:00";"2011-01-14 03:03:16"
"13229";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:54:00";"2011-01-14 03:03:20"
"13230";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:56:00";"2011-01-14 03:03:24"
"13231";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 06:58:00";"2011-01-14 03:03:27"
"13232";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:00:00";"2011-01-14 03:03:31"
"13233";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:02:00";"2011-01-14 03:03:35"
"13234";"4";"10.55";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:02:00";"2011-01-14 03:15:06"
"13235";"4";"11.06";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:03:00";"2011-01-14 03:15:10"
"13236";"4";"11.52";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:04:00";"2011-01-14 03:15:13"
"13237";"4";"11.93";"12.56";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:05:00";"2011-01-14 03:15:17"
"13238";"4";"12.34";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:06:00";"2011-01-14 03:15:21"
"13239";"4";"12.66";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:07:00";"2011-01-14 03:15:25"
"13240";"4";"12.88";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:08:00";"2011-01-14 03:15:28"
"13241";"4";"12.91";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:09:00";"2011-01-14 03:15:32"
"13242";"4";"12.93";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:10:00";"2011-01-14 03:15:36"
"13243";"4";"12.93";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:11:00";"2011-01-14 03:15:40"
"13244";"4";"12.93";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:12:00";"2011-01-14 03:15:43"
"13245";"4";"12.96";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:13:00";"2011-01-14 03:15:47"
"13246";"4";"12.96";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:14:00";"2011-01-14 03:15:51"
"13247";"4";"12.96";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:16:00";"2011-01-14 03:28:38"
"13248";"4";"12.96";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:17:00";"2011-01-14 03:28:42"
"13249";"4";"12.99";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:18:00";"2011-01-14 03:28:46"
"13250";"4";"12.99";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:19:00";"2011-01-14 03:28:50"
"13251";"4";"12.99";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:20:00";"2011-01-14 03:28:54"
"13252";"4";"12.99";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:21:00";"2011-01-14 03:28:57"
"13253";"4";"12.99";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:22:00";"2011-01-14 03:29:01"
"13254";"4";"12.99";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:23:00";"2011-01-14 03:29:05"
"13255";"4";"13.02";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:24:00";"2011-01-14 03:29:08"
"13256";"4";"13.02";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:25:00";"2011-01-14 03:29:12"
"13257";"4";"13.02";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:26:00";"2011-01-14 03:29:16"
"13258";"4";"13.02";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:27:00";"2011-01-14 03:29:20"
"13259";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:05:00";"2011-01-14 03:29:22"
"13260";"4";"13.02";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:28:00";"2011-01-14 03:29:24"
"13261";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:07:00";"2011-01-14 03:29:25"
"13262";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:09:00";"2011-01-14 03:29:29"
"13263";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:11:00";"2011-01-14 03:29:33"
"13264";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:13:00";"2011-01-14 03:29:37"
"13265";"3";"12.56";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:15:00";"2011-01-14 03:29:40"
"13266";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:17:00";"2011-01-14 03:29:44"
"13267";"3";"12.58";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:19:00";"2011-01-14 03:29:48"
"13268";"3";"12.61";"12.47";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:21:00";"2011-01-14 03:29:52"
"13269";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:23:00";"2011-01-14 03:29:55"
"13270";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:25:00";"2011-01-14 03:29:59"
"13271";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:27:00";"2011-01-14 03:30:03"
"13272";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:29:00";"2011-01-14 03:30:07"
"13273";"4";"13.02";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:29:00";"2011-01-14 03:42:10"
"13274";"4";"13.02";"12.58";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:30:00";"2011-01-14 03:42:14"
"13275";"4";"13.02";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:31:00";"2011-01-14 03:42:17"
"13276";"4";"13.02";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:32:00";"2011-01-14 03:42:21"
"13277";"4";"13.04";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:33:00";"2011-01-14 03:42:25"
"13278";"4";"13.04";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:34:00";"2011-01-14 03:42:29"
"13279";"4";"13.04";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:35:00";"2011-01-14 03:42:33"
"13280";"4";"13.04";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:36:00";"2011-01-14 03:42:36"
"13281";"4";"13.04";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:37:00";"2011-01-14 03:42:40"
"13282";"4";"13.04";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:38:00";"2011-01-14 03:42:44"
"13283";"4";"13.04";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:39:00";"2011-01-14 03:42:47"
"13284";"4";"13.04";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:40:00";"2011-01-14 03:42:51"
"13285";"4";"13.07";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:41:00";"2011-01-14 03:42:55"
"13286";"4";"13.07";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:43:00";"2011-01-14 03:55:40"
"13287";"4";"13.07";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:44:00";"2011-01-14 03:55:44"
"13288";"4";"13.07";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:45:00";"2011-01-14 03:55:47"
"13289";"4";"13.07";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:46:00";"2011-01-14 03:55:51"
"13290";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:31:00";"2011-01-14 03:55:53"
"13291";"4";"13.07";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:47:00";"2011-01-14 03:55:54"
"13292";"3";"12.61";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:33:00";"2011-01-14 03:55:56"
"13293";"4";"13.07";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:48:00";"2011-01-14 03:55:57"
"13294";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:35:00";"2011-01-14 03:56:00"
"13295";"4";"13.07";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:49:00";"2011-01-14 03:56:01"
"13296";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:37:00";"2011-01-14 03:56:04"
"13297";"4";"13.07";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:50:00";"2011-01-14 03:56:05"
"13298";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:39:00";"2011-01-14 03:56:08"
"13299";"4";"13.10";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:51:00";"2011-01-14 03:56:09"
"13300";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:41:00";"2011-01-14 03:56:12"
"13301";"4";"13.10";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:52:00";"2011-01-14 03:56:12"
"13302";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:43:00";"2011-01-14 03:56:15"
"13303";"4";"13.10";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:53:00";"2011-01-14 03:56:16"
"13304";"3";"12.66";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:45:00";"2011-01-14 03:56:19"
"13305";"4";"13.10";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:54:00";"2011-01-14 03:56:20"
"13306";"3";"12.66";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:47:00";"2011-01-14 03:56:23"
"13307";"4";"13.10";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:55:00";"2011-01-14 03:56:24"
"13308";"3";"12.66";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:49:00";"2011-01-14 03:56:27"
"13309";"3";"12.66";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:51:00";"2011-01-14 03:56:30"
"13310";"3";"12.66";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:53:00";"2011-01-14 03:56:34"
"13311";"3";"12.66";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:55:00";"2011-01-14 03:56:38"
"13312";"4";"13.10";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:57:00";"2011-01-14 04:09:12"
"13313";"4";"13.10";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:58:00";"2011-01-14 04:09:15"
"13314";"4";"13.10";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 07:59:00";"2011-01-14 04:09:19"
"13315";"4";"13.12";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:00:00";"2011-01-14 04:09:23"
"13316";"4";"13.12";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:01:00";"2011-01-14 04:09:27"
"13317";"4";"13.12";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:02:00";"2011-01-14 04:09:30"
"13318";"4";"13.12";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:03:00";"2011-01-14 04:09:34"
"13319";"4";"13.12";"12.66";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:04:00";"2011-01-14 04:09:38"
"13320";"4";"13.12";"12.66";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:05:00";"2011-01-14 04:09:42"
"13321";"4";"13.12";"12.66";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:06:00";"2011-01-14 04:09:45"
"13322";"4";"13.12";"12.66";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:07:00";"2011-01-14 04:09:49"
"13323";"4";"13.15";"12.66";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:08:00";"2011-01-14 04:09:53"
"13324";"4";"13.15";"12.66";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:09:00";"2011-01-14 04:09:56"
"13325";"3";"12.69";"12.58";"21.29";"21.29";"21.29";"21.29";"2011-01-14 07:58:00";"2011-01-14 04:22:26"
"13326";"3";"12.69";"12.58";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:00:00";"2011-01-14 04:22:30"
"13327";"3";"12.69";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:02:00";"2011-01-14 04:22:34"
"13328";"3";"12.69";"12.58";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:04:00";"2011-01-14 04:22:37"
"13329";"3";"12.69";"12.58";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:06:00";"2011-01-14 04:22:41"
"13330";"4";"13.15";"12.66";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:10:00";"2011-01-14 04:22:43"
"13331";"3";"12.72";"12.61";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:08:00";"2011-01-14 04:22:44"
"13332";"4";"13.15";"12.66";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:11:00";"2011-01-14 04:22:47"
"13333";"3";"12.72";"12.61";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:10:00";"2011-01-14 04:22:48"
"13334";"4";"13.15";"12.66";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:12:00";"2011-01-14 04:22:51"
"13335";"3";"12.75";"12.61";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:12:00";"2011-01-14 04:22:52"
"13336";"4";"13.18";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:13:00";"2011-01-14 04:22:54"
"13337";"3";"12.75";"12.64";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:14:00";"2011-01-14 04:22:55"
"13338";"4";"13.18";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:14:00";"2011-01-14 04:22:58"
"13339";"3";"12.75";"12.64";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:16:00";"2011-01-14 04:22:59"
"13340";"4";"13.18";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:15:00";"2011-01-14 04:23:02"
"13341";"3";"12.77";"12.64";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:18:00";"2011-01-14 04:23:03"
"13342";"4";"13.18";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:16:00";"2011-01-14 04:23:05"
"13343";"3";"12.77";"12.66";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:20:00";"2011-01-14 04:23:06"
"13344";"4";"13.18";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:17:00";"2011-01-14 04:23:09"
"13345";"3";"12.77";"12.64";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:22:00";"2011-01-14 04:23:10"
"13346";"4";"13.18";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:18:00";"2011-01-14 04:23:13"
"13347";"4";"13.18";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:19:00";"2011-01-14 04:23:17"
"13348";"4";"13.18";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:20:00";"2011-01-14 04:23:20"
"13349";"4";"13.18";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:21:00";"2011-01-14 04:23:24"
"13350";"4";"13.21";"12.72";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:22:00";"2011-01-14 04:23:28"
"13351";"4";"13.18";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:24:00";"2011-01-14 04:36:14"
"13352";"4";"13.21";"12.72";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:25:00";"2011-01-14 04:36:18"
"13353";"4";"13.21";"12.72";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:26:00";"2011-01-14 04:36:21"
"13354";"4";"13.23";"12.72";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:27:00";"2011-01-14 04:36:25"
"13355";"4";"13.26";"12.75";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:28:00";"2011-01-14 04:36:29"
"13356";"4";"13.29";"12.75";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:29:00";"2011-01-14 04:36:33"
"13357";"4";"13.31";"12.77";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:30:00";"2011-01-14 04:36:36"
"13358";"4";"13.34";"12.80";"21.04";"21.04";"21.04";"21.04";"2011-01-14 08:31:00";"2011-01-14 04:36:40"
"13359";"4";"13.37";"12.80";"21.04";"21.04";"21.07";"21.07";"2011-01-14 08:32:00";"2011-01-14 04:36:44"
"13360";"4";"13.37";"12.83";"21.04";"21.07";"21.07";"21.07";"2011-01-14 08:33:00";"2011-01-14 04:36:48"
"13361";"4";"13.40";"12.85";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:34:00";"2011-01-14 04:36:51"
"13362";"4";"13.42";"12.85";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:35:00";"2011-01-14 04:36:55"
"13363";"4";"13.45";"12.88";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:36:00";"2011-01-14 04:36:59"
"13364";"3";"12.77";"12.66";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:24:00";"2011-01-14 04:48:56"
"13365";"3";"12.80";"12.66";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:26:00";"2011-01-14 04:49:00"
"13366";"3";"12.85";"12.72";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:28:00";"2011-01-14 04:49:03"
"13367";"3";"12.88";"12.77";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:30:00";"2011-01-14 04:49:07"
"13368";"3";"12.93";"12.83";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:32:00";"2011-01-14 04:49:11"
"13369";"3";"12.99";"12.85";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:34:00";"2011-01-14 04:49:15"
"13370";"3";"13.02";"12.88";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:36:00";"2011-01-14 04:49:18"
"13371";"3";"13.02";"12.91";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:38:00";"2011-01-14 04:49:22"
"13372";"3";"13.04";"12.91";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:40:00";"2011-01-14 04:49:26"
"13373";"3";"13.07";"12.93";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:42:00";"2011-01-14 04:49:29"
"13374";"3";"13.07";"12.96";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:44:00";"2011-01-14 04:49:33"
"13375";"3";"13.10";"12.96";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:46:00";"2011-01-14 04:49:37"
"13376";"3";"13.12";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:48:00";"2011-01-14 04:49:41"
"13377";"4";"13.45";"12.91";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:37:00";"2011-01-14 04:49:46"
"13378";"4";"13.48";"12.91";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:38:00";"2011-01-14 04:49:50"
"13379";"4";"13.48";"12.91";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:39:00";"2011-01-14 04:49:53"
"13380";"4";"13.48";"12.93";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:40:00";"2011-01-14 04:49:57"
"13381";"4";"13.50";"12.91";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:41:00";"2011-01-14 04:50:01"
"13382";"4";"13.50";"12.96";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:42:00";"2011-01-14 04:50:05"
"13383";"4";"13.53";"12.96";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:43:00";"2011-01-14 04:50:08"
"13384";"4";"13.53";"12.99";"21.07";"21.07";"21.07";"21.07";"2011-01-14 08:44:00";"2011-01-14 04:50:12"
"13385";"4";"13.53";"12.99";"21.10";"21.07";"21.07";"21.10";"2011-01-14 08:45:00";"2011-01-14 04:50:16"
"13386";"4";"13.56";"12.99";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:46:00";"2011-01-14 04:50:20"
"13387";"4";"13.59";"13.02";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:47:00";"2011-01-14 04:50:23"
"13388";"4";"13.59";"13.02";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:48:00";"2011-01-14 04:50:27"
"13389";"4";"13.61";"13.04";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:49:00";"2011-01-14 04:50:31"
"13390";"4";"13.64";"13.04";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:51:00";"2011-01-14 05:03:20"
"13391";"4";"13.64";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:52:00";"2011-01-14 05:03:24"
"13392";"4";"13.64";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:53:00";"2011-01-14 05:03:27"
"13393";"4";"13.64";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:54:00";"2011-01-14 05:03:31"
"13394";"4";"13.64";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:55:00";"2011-01-14 05:03:35"
"13395";"4";"13.64";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:56:00";"2011-01-14 05:03:39"
"13396";"4";"13.64";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:57:00";"2011-01-14 05:03:42"
"13397";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:58:00";"2011-01-14 05:03:46"
"13398";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 08:59:00";"2011-01-14 05:03:50"
"13399";"4";"13.67";"13.07";"21.12";"21.10";"21.10";"21.12";"2011-01-14 09:00:00";"2011-01-14 05:03:54"
"13400";"4";"13.64";"13.07";"21.10";"21.12";"21.12";"21.12";"2011-01-14 09:01:00";"2011-01-14 05:03:57"
"13401";"4";"13.61";"13.07";"21.12";"21.10";"21.12";"21.12";"2011-01-14 09:02:00";"2011-01-14 05:04:01"
"13402";"4";"13.61";"13.07";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:03:00";"2011-01-14 05:04:05"
"13403";"3";"13.15";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:51:00";"2011-01-14 05:15:30"
"13404";"3";"13.15";"13.04";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:53:00";"2011-01-14 05:15:34"
"13405";"3";"13.15";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:55:00";"2011-01-14 05:15:37"
"13406";"3";"13.02";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:57:00";"2011-01-14 05:15:43"
"13407";"3";"13.12";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-14 08:59:00";"2011-01-14 05:15:47"
"13408";"3";"13.12";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-14 09:01:00";"2011-01-14 05:15:51"
"13409";"3";"13.10";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-14 09:03:00";"2011-01-14 05:15:55"
"13410";"3";"13.10";"12.96";"21.29";"21.31";"21.29";"21.29";"2011-01-14 09:05:00";"2011-01-14 05:15:58"
"13411";"3";"13.07";"12.96";"21.29";"21.29";"21.29";"21.29";"2011-01-14 09:07:00";"2011-01-14 05:16:02"
"13412";"3";"13.10";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-14 09:09:00";"2011-01-14 05:16:06"
"13413";"3";"13.15";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-14 09:11:00";"2011-01-14 05:16:10"
"13414";"3";"13.15";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-14 09:13:00";"2011-01-14 05:16:13"
"13415";"3";"13.12";"13.02";"21.29";"21.31";"21.29";"21.29";"2011-01-14 09:15:00";"2011-01-14 05:16:17"
"13416";"4";"13.61";"13.07";"21.12";"21.10";"21.12";"21.12";"2011-01-14 09:04:00";"2011-01-14 05:16:50"
"13417";"4";"13.61";"13.07";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:05:00";"2011-01-14 05:16:54"
"13418";"4";"13.59";"13.07";"21.12";"21.12";"21.10";"21.12";"2011-01-14 09:18:00";"2011-01-14 05:30:27"
"13419";"4";"13.56";"13.04";"21.12";"21.10";"21.12";"21.12";"2011-01-14 09:19:00";"2011-01-14 05:30:31"
"13420";"4";"13.59";"13.04";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:20:00";"2011-01-14 05:30:35"
"13421";"4";"13.59";"13.07";"21.12";"21.12";"21.10";"21.12";"2011-01-14 09:21:00";"2011-01-14 05:30:39"
"13422";"4";"13.56";"13.04";"21.10";"21.10";"21.10";"21.12";"2011-01-14 09:22:00";"2011-01-14 05:30:42"
"13423";"4";"13.56";"13.04";"21.10";"21.12";"21.12";"21.10";"2011-01-14 09:23:00";"2011-01-14 05:30:46"
"13424";"4";"13.56";"13.04";"21.10";"21.10";"21.10";"21.12";"2011-01-14 09:24:00";"2011-01-14 05:30:50"
"13425";"4";"13.56";"13.04";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:25:00";"2011-01-14 05:30:53"
"13426";"4";"13.56";"13.04";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:26:00";"2011-01-14 05:30:57"
"13427";"4";"13.59";"13.04";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:27:00";"2011-01-14 05:31:01"
"13428";"4";"13.59";"13.04";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:28:00";"2011-01-14 05:31:05"
"13429";"4";"13.59";"13.04";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:29:00";"2011-01-14 05:31:08"
"13430";"3";"13.10";"12.96";"21.31";"21.31";"21.29";"21.29";"2011-01-14 09:17:00";"2011-01-14 05:42:00"
"13431";"3";"13.04";"12.93";"21.31";"21.31";"21.29";"21.31";"2011-01-14 09:19:00";"2011-01-14 05:42:04"
"13432";"3";"13.04";"12.91";"21.31";"21.31";"21.29";"21.29";"2011-01-14 09:21:00";"2011-01-14 05:42:07"
"13433";"3";"12.93";"12.93";"21.31";"21.31";"21.29";"21.31";"2011-01-14 09:23:00";"2011-01-14 05:42:11"
"13434";"3";"13.07";"12.93";"21.29";"21.31";"21.29";"21.31";"2011-01-14 09:25:00";"2011-01-14 05:42:15"
"13435";"3";"13.07";"12.96";"21.31";"21.29";"21.29";"21.29";"2011-01-14 09:27:00";"2011-01-14 05:42:19"
"13436";"3";"13.10";"12.96";"21.31";"21.29";"21.29";"21.29";"2011-01-14 09:29:00";"2011-01-14 05:42:22"
"13437";"3";"13.10";"12.99";"21.31";"21.31";"21.29";"21.29";"2011-01-14 09:31:00";"2011-01-14 05:42:26"
"13438";"3";"13.10";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-14 09:33:00";"2011-01-14 05:42:30"
"13439";"3";"13.12";"12.99";"21.29";"21.31";"21.29";"21.29";"2011-01-14 09:35:00";"2011-01-14 05:42:34"
"13440";"3";"13.12";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-14 09:37:00";"2011-01-14 05:42:37"
"13441";"3";"13.15";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-14 09:39:00";"2011-01-14 05:42:42"
"13442";"3";"13.29";"13.15";"21.29";"21.31";"21.29";"21.29";"2011-01-14 09:41:00";"2011-01-14 05:42:46"
"13443";"4";"13.59";"13.04";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:31:00";"2011-01-14 05:43:54"
"13444";"4";"13.59";"13.04";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:32:00";"2011-01-14 05:43:57"
"13445";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:33:00";"2011-01-14 05:44:01"
"13446";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:34:00";"2011-01-14 05:44:05"
"13447";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:35:00";"2011-01-14 05:44:09"
"13448";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:36:00";"2011-01-14 05:44:13"
"13449";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:37:00";"2011-01-14 05:44:16"
"13450";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:38:00";"2011-01-14 05:44:20"
"13451";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:39:00";"2011-01-14 05:44:24"
"13452";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:40:00";"2011-01-14 05:44:27"
"13453";"4";"13.61";"13.07";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:41:00";"2011-01-14 05:44:31"
"13454";"4";"13.64";"13.10";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:42:00";"2011-01-14 05:44:35"
"13455";"4";"13.64";"13.10";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:43:00";"2011-01-14 05:44:39"
"13456";"4";"13.67";"13.10";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:45:00";"2011-01-14 05:57:26"
"13457";"4";"13.67";"13.10";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:46:00";"2011-01-14 05:57:30"
"13458";"4";"13.69";"13.12";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:47:00";"2011-01-14 05:57:34"
"13459";"4";"13.72";"13.12";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:48:00";"2011-01-14 05:57:38"
"13460";"4";"13.75";"13.15";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:49:00";"2011-01-14 05:57:41"
"13461";"4";"13.78";"13.18";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:50:00";"2011-01-14 05:57:45"
"13462";"4";"13.78";"13.18";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:51:00";"2011-01-14 05:57:49"
"13463";"4";"13.78";"13.18";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:52:00";"2011-01-14 05:57:53"
"13464";"4";"13.80";"13.21";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:53:00";"2011-01-14 05:57:57"
"13465";"4";"13.83";"13.21";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:54:00";"2011-01-14 05:58:00"
"13466";"4";"13.86";"13.23";"21.10";"21.10";"21.10";"21.10";"2011-01-14 09:55:00";"2011-01-14 05:58:04"
"13467";"4";"13.88";"13.23";"21.12";"21.10";"21.10";"21.12";"2011-01-14 09:56:00";"2011-01-14 05:58:08"
"13468";"4";"13.88";"13.23";"21.12";"21.10";"21.10";"21.12";"2011-01-14 09:57:00";"2011-01-14 05:58:12"
"13469";"3";"14.37";"14.16";"21.29";"21.29";"21.29";"21.29";"2011-01-14 09:44:00";"2011-01-14 06:08:32"
"13470";"3";"14.37";"14.18";"21.29";"21.31";"21.29";"21.31";"2011-01-14 09:46:00";"2011-01-14 06:08:35"
"13471";"3";"14.37";"14.18";"21.31";"21.31";"21.29";"21.31";"2011-01-14 09:48:00";"2011-01-14 06:08:39"
"13472";"3";"14.24";"14.07";"21.31";"21.31";"21.29";"21.31";"2011-01-14 09:50:00";"2011-01-14 06:08:43"
"13473";"3";"13.80";"13.64";"21.31";"21.31";"21.31";"21.31";"2011-01-14 09:52:00";"2011-01-14 06:08:47"
"13474";"3";"13.64";"13.53";"21.31";"21.31";"21.31";"21.31";"2011-01-14 09:54:00";"2011-01-14 06:08:50"
"13475";"3";"13.72";"13.61";"21.31";"21.31";"21.31";"21.31";"2011-01-14 09:56:00";"2011-01-14 06:08:54"
"13476";"3";"14.05";"13.91";"21.31";"21.31";"21.31";"21.31";"2011-01-14 09:58:00";"2011-01-14 06:08:58"
"13477";"3";"14.37";"14.18";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:00:00";"2011-01-14 06:09:02"
"13478";"3";"14.43";"14.21";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:02:00";"2011-01-14 06:09:05"
"13479";"3";"13.86";"13.75";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:04:00";"2011-01-14 06:09:09"
"13480";"3";"13.67";"13.50";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:06:00";"2011-01-14 06:09:13"
"13481";"3";"13.80";"13.67";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:08:00";"2011-01-14 06:09:17"
"13482";"4";"13.86";"13.23";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:58:00";"2011-01-14 06:10:56"
"13483";"4";"13.88";"13.26";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:59:00";"2011-01-14 06:11:00"
"13484";"4";"13.88";"13.26";"21.12";"21.12";"21.12";"21.12";"2011-01-14 10:00:00";"2011-01-14 06:11:03"
"13485";"4";"13.88";"13.26";"21.12";"21.12";"21.12";"21.12";"2011-01-14 10:01:00";"2011-01-14 06:11:07"
"13486";"4";"13.91";"13.26";"21.12";"21.12";"21.12";"21.12";"2011-01-14 10:02:00";"2011-01-14 06:11:11"
"13487";"4";"13.91";"13.26";"21.12";"21.12";"21.12";"21.12";"2011-01-14 10:03:00";"2011-01-14 06:11:15"
"13488";"4";"13.88";"13.26";"21.12";"21.12";"21.12";"21.12";"2011-01-14 10:04:00";"2011-01-14 06:11:18"
"13489";"4";"13.88";"13.26";"21.12";"21.12";"21.12";"21.12";"2011-01-14 10:05:00";"2011-01-14 06:11:22"
"13490";"4";"13.91";"13.26";"21.12";"21.12";"21.12";"21.12";"2011-01-14 10:06:00";"2011-01-14 06:11:26"
"13491";"4";"13.99";"13.31";"21.12";"21.12";"21.12";"21.12";"2011-01-14 10:07:00";"2011-01-14 06:11:30"
"13492";"4";"14.05";"13.34";"21.12";"21.12";"21.12";"21.12";"2011-01-14 10:08:00";"2011-01-14 06:11:33"
"13493";"4";"14.07";"13.37";"21.12";"21.12";"21.12";"21.12";"2011-01-14 10:09:00";"2011-01-14 06:11:37"
"13494";"4";"14.13";"13.40";"21.15";"21.15";"21.12";"21.15";"2011-01-14 10:10:00";"2011-01-14 06:11:41"
"13495";"4";"14.10";"13.37";"21.15";"21.15";"21.15";"21.15";"2011-01-14 10:12:00";"2011-01-14 06:24:28"
"13496";"4";"15.29";"13.42";"21.15";"21.15";"21.15";"21.15";"2011-01-14 10:13:00";"2011-01-14 06:24:32"
"13497";"4";"20.91";"13.18";"21.15";"21.15";"21.15";"21.15";"2011-01-14 10:14:00";"2011-01-14 06:24:36"
"13498";"4";"20.93";"13.12";"21.15";"21.15";"21.15";"21.15";"2011-01-14 10:15:00";"2011-01-14 06:24:40"
"13499";"4";"20.83";"13.10";"21.18";"21.15";"21.18";"21.18";"2011-01-14 10:16:00";"2011-01-14 06:24:43"
"13500";"4";"14.02";"13.26";"21.18";"21.18";"21.18";"21.18";"2011-01-14 10:17:00";"2011-01-14 06:24:47"
"13501";"4";"14.05";"13.34";"21.18";"21.18";"21.18";"21.18";"2011-01-14 10:18:00";"2011-01-14 06:24:51"
"13502";"4";"20.12";"13.23";"21.18";"21.18";"21.18";"21.18";"2011-01-14 10:19:00";"2011-01-14 06:24:55"
"13503";"4";"14.02";"13.34";"21.18";"21.18";"21.18";"21.18";"2011-01-14 10:20:00";"2011-01-14 06:24:58"
"13504";"4";"13.99";"13.34";"21.18";"21.18";"21.18";"21.21";"2011-01-14 10:21:00";"2011-01-14 06:25:02"
"13505";"4";"13.99";"13.34";"21.21";"21.18";"21.18";"21.18";"2011-01-14 10:22:00";"2011-01-14 06:25:06"
"13506";"4";"14.02";"13.34";"21.21";"21.21";"21.21";"21.21";"2011-01-14 10:23:00";"2011-01-14 06:25:10"
"13507";"4";"14.05";"13.37";"21.21";"21.21";"21.21";"21.21";"2011-01-14 10:24:00";"2011-01-14 06:25:14"
"13508";"3";"14.07";"13.94";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:10:00";"2011-01-14 06:35:04"
"13509";"3";"14.26";"14.13";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:12:00";"2011-01-14 06:35:08"
"13510";"3";"13.45";"13.34";"21.31";"21.34";"21.31";"21.31";"2011-01-14 10:14:00";"2011-01-14 06:35:12"
"13511";"3";"13.42";"13.31";"21.34";"21.34";"21.31";"21.34";"2011-01-14 10:16:00";"2011-01-14 06:35:16"
"13512";"3";"13.34";"13.21";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:18:00";"2011-01-14 06:35:19"
"13513";"3";"13.26";"13.15";"21.34";"21.34";"21.31";"21.34";"2011-01-14 10:20:00";"2011-01-14 06:35:23"
"13514";"3";"13.48";"13.34";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:22:00";"2011-01-14 06:35:27"
"13515";"3";"13.48";"13.34";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:24:00";"2011-01-14 06:35:31"
"13516";"3";"13.48";"13.37";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:26:00";"2011-01-14 06:35:35"
"13517";"3";"13.61";"13.45";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:28:00";"2011-01-14 06:35:38"
"13518";"3";"14.18";"13.99";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:30:00";"2011-01-14 06:35:42"
"13519";"3";"14.40";"14.16";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:32:00";"2011-01-14 06:35:46"
"13520";"3";"13.48";"13.34";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:34:00";"2011-01-14 06:35:50"
"13521";"4";"14.07";"13.37";"21.21";"21.21";"21.21";"21.21";"2011-01-14 10:25:00";"2011-01-14 06:38:00"
"13522";"4";"14.13";"13.40";"21.21";"21.21";"21.21";"21.21";"2011-01-14 10:26:00";"2011-01-14 06:38:03"
"13523";"4";"20.09";"13.02";"21.26";"21.26";"21.26";"21.26";"2011-01-14 10:39:00";"2011-01-14 06:51:32"
"13524";"4";"20.01";"13.02";"21.26";"21.26";"21.26";"21.26";"2011-01-14 10:40:00";"2011-01-14 06:51:36"
"13525";"4";"19.85";"13.02";"21.26";"21.26";"21.26";"21.26";"2011-01-14 10:41:00";"2011-01-14 06:51:40"
"13526";"4";"19.58";"13.02";"21.26";"21.26";"21.26";"21.26";"2011-01-14 10:42:00";"2011-01-14 06:51:44"
"13527";"4";"19.93";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-14 10:43:00";"2011-01-14 06:51:47"
"13528";"4";"19.93";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-14 10:44:00";"2011-01-14 06:51:51"
"13529";"4";"18.44";"13.18";"21.29";"21.29";"21.29";"21.29";"2011-01-14 10:45:00";"2011-01-14 06:51:55"
"13530";"4";"19.25";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-14 10:46:00";"2011-01-14 06:51:59"
"13531";"4";"13.91";"13.23";"21.31";"21.29";"21.29";"21.29";"2011-01-14 10:47:00";"2011-01-14 06:52:02"
"13532";"4";"13.97";"13.29";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:48:00";"2011-01-14 06:52:06"
"13533";"4";"14.07";"13.34";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:49:00";"2011-01-14 06:52:10"
"13534";"4";"14.29";"13.31";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:50:00";"2011-01-14 06:52:14"
"13535";"4";"14.07";"13.34";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:51:00";"2011-01-14 06:52:17"
"13536";"3";"13.45";"13.37";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:37:00";"2011-01-14 07:01:37"
"13537";"3";"13.45";"13.34";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:39:00";"2011-01-14 07:01:40"
"13538";"3";"13.48";"13.37";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:41:00";"2011-01-14 07:01:44"
"13539";"3";"13.42";"13.34";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:43:00";"2011-01-14 07:01:48"
"13540";"3";"13.45";"14.13";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:45:00";"2011-01-14 07:01:54"
"13541";"3";"13.34";"13.18";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:47:00";"2011-01-14 07:01:58"
"13542";"3";"13.80";"13.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:49:00";"2011-01-14 07:02:01"
"13543";"3";"13.26";"13.15";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:51:00";"2011-01-14 07:02:05"
"13544";"3";"13.48";"13.34";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:53:00";"2011-01-14 07:02:09"
"13545";"3";"14.21";"14.02";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:55:00";"2011-01-14 07:02:13"
"13546";"3";"14.16";"13.97";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:57:00";"2011-01-14 07:02:16"
"13547";"3";"13.23";"13.12";"21.34";"21.34";"21.34";"21.34";"2011-01-14 10:59:00";"2011-01-14 07:02:20"
"13548";"3";"14.26";"14.05";"21.34";"21.34";"21.34";"21.34";"2011-01-14 11:01:00";"2011-01-14 07:02:24"
"13549";"4";"19.52";"13.12";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:52:00";"2011-01-14 07:05:02"
"13550";"4";"13.94";"13.29";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:53:00";"2011-01-14 07:05:06"
"13551";"4";"20.39";"13.18";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:54:00";"2011-01-14 07:05:09"
"13552";"4";"13.91";"13.29";"21.31";"21.31";"21.31";"21.31";"2011-01-14 10:55:00";"2011-01-14 07:05:13"
"13553";"4";"13.94";"13.31";"21.29";"21.29";"21.29";"21.31";"2011-01-14 10:56:00";"2011-01-14 07:05:17"
"13554";"4";"13.91";"13.31";"21.31";"21.29";"21.29";"21.29";"2011-01-14 10:57:00";"2011-01-14 07:05:21"
"13555";"4";"13.88";"13.29";"21.29";"21.29";"21.29";"21.29";"2011-01-14 10:58:00";"2011-01-14 07:05:24"
"13556";"4";"20.12";"13.21";"21.29";"21.29";"21.29";"21.29";"2011-01-14 10:59:00";"2011-01-14 07:05:30"
"13557";"4";"19.88";"13.15";"21.29";"21.29";"21.29";"21.29";"2011-01-14 11:00:00";"2011-01-14 07:05:34"
"13558";"4";"20.80";"13.12";"21.29";"21.29";"21.29";"21.29";"2011-01-14 11:01:00";"2011-01-14 07:05:38"
"13559";"4";"20.53";"13.10";"21.29";"21.29";"21.29";"21.29";"2011-01-14 11:02:00";"2011-01-14 07:05:42"
"13560";"4";"20.20";"13.07";"21.29";"21.29";"21.29";"21.29";"2011-01-14 11:03:00";"2011-01-14 07:05:46"
"13561";"4";"19.85";"13.07";"21.29";"21.29";"21.29";"21.29";"2011-01-14 11:04:00";"2011-01-14 07:05:49"
"13562";"4";"13.59";"13.04";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:07:00";"2011-01-14 07:17:00"
"13563";"4";"13.59";"13.04";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:08:00";"2011-01-14 07:17:04"
"13564";"4";"13.61";"13.07";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:09:00";"2011-01-14 07:17:07"
"13565";"4";"13.61";"13.07";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:10:00";"2011-01-14 07:17:11"
"13566";"4";"13.64";"13.07";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:11:00";"2011-01-14 07:17:15"
"13567";"4";"13.64";"13.10";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:12:00";"2011-01-14 07:17:19"
"13568";"4";"13.64";"13.10";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:13:00";"2011-01-14 07:17:22"
"13569";"4";"13.64";"13.07";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:14:00";"2011-01-14 07:17:26"
"13570";"4";"13.61";"13.07";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:15:00";"2011-01-14 07:17:30"
"13571";"4";"13.61";"13.07";"21.12";"21.12";"21.12";"21.12";"2011-01-14 09:16:00";"2011-01-14 07:17:34"
"13572";"4";"14.35";"13.40";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:19:00";"2011-01-14 07:32:04"
"13573";"4";"14.45";"13.45";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:20:00";"2011-01-14 07:32:08"
"13574";"4";"14.48";"13.45";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:21:00";"2011-01-14 07:32:12"
"13575";"4";"14.51";"13.45";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:22:00";"2011-01-14 07:32:16"
"13576";"4";"14.53";"13.48";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:23:00";"2011-01-14 07:32:19"
"13577";"4";"14.45";"13.48";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:24:00";"2011-01-14 07:32:23"
"13578";"4";"14.56";"13.48";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:25:00";"2011-01-14 07:32:27"
"13579";"4";"14.16";"13.45";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:26:00";"2011-01-14 07:32:31"
"13580";"4";"14.13";"13.42";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:27:00";"2011-01-14 07:32:35"
"13581";"4";"14.10";"13.42";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:28:00";"2011-01-14 07:32:38"
"13582";"4";"14.10";"13.40";"21.26";"21.26";"21.26";"21.26";"2011-01-14 11:29:00";"2011-01-14 07:32:42"
"13583";"4";"14.07";"13.40";"21.26";"21.23";"21.23";"21.26";"2011-01-14 11:30:00";"2011-01-14 07:32:46"
"13584";"4";"14.07";"13.40";"21.26";"21.23";"21.23";"21.23";"2011-01-14 11:31:00";"2011-01-14 07:32:49"
"13585";"3";"13.91";"13.75";"21.37";"21.37";"21.37";"21.37";"2011-01-14 11:30:00";"2011-01-14 07:54:38"
"13586";"3";"13.37";"13.72";"21.37";"21.37";"21.37";"21.37";"2011-01-14 11:32:00";"2011-01-14 07:54:42"
"13587";"3";"13.37";"13.26";"21.37";"21.37";"21.37";"21.37";"2011-01-14 11:34:00";"2011-01-14 07:54:45"
"13588";"3";"13.37";"13.23";"21.37";"21.37";"21.37";"21.37";"2011-01-14 11:36:00";"2011-01-14 07:54:49"
"13589";"3";"13.42";"13.31";"21.37";"21.37";"21.37";"21.37";"2011-01-14 11:38:00";"2011-01-14 07:54:56"
"13590";"3";"14.35";"14.13";"21.37";"21.37";"21.37";"21.37";"2011-01-14 11:40:00";"2011-01-14 07:55:00"
"13591";"3";"13.42";"13.31";"21.37";"21.37";"21.37";"21.37";"2011-01-14 11:42:00";"2011-01-14 07:55:03"
"13592";"3";"13.94";"13.31";"21.37";"21.37";"21.37";"21.37";"2011-01-14 11:44:00";"2011-01-14 07:55:07"
"13593";"3";"14.35";"14.13";"21.37";"21.37";"21.37";"21.37";"2011-01-14 11:46:00";"2011-01-14 07:55:11"
"13594";"3";"14.35";"14.10";"21.37";"21.37";"21.37";"21.37";"2011-01-14 11:48:00";"2011-01-14 07:55:14"
"13595";"3";"13.42";"13.31";"21.37";"21.40";"21.37";"21.37";"2011-01-14 11:50:00";"2011-01-14 07:55:18"
"13596";"3";"14.32";"13.37";"21.37";"21.40";"21.37";"21.37";"2011-01-14 11:52:00";"2011-01-14 07:55:22"
"13597";"3";"13.37";"13.26";"21.37";"21.40";"21.37";"21.40";"2011-01-14 11:54:00";"2011-01-14 07:55:26"
"13598";"4";"14.07";"13.37";"21.21";"21.21";"21.21";"21.21";"2011-01-14 11:46:00";"2011-01-14 07:59:10"
"13599";"4";"14.18";"13.42";"21.21";"21.21";"21.21";"21.21";"2011-01-14 11:47:00";"2011-01-14 07:59:13"
"13600";"4";"20.85";"13.26";"21.21";"21.21";"21.21";"21.21";"2011-01-14 11:48:00";"2011-01-14 07:59:17"
"13601";"4";"20.96";"13.18";"21.21";"21.21";"21.21";"21.21";"2011-01-14 11:49:00";"2011-01-14 07:59:21"
"13602";"4";"19.58";"13.31";"21.21";"21.21";"21.21";"21.21";"2011-01-14 11:50:00";"2011-01-14 07:59:25"
"13603";"4";"20.85";"13.12";"21.21";"21.21";"21.21";"21.21";"2011-01-14 11:51:00";"2011-01-14 07:59:28"
"13604";"4";"20.69";"13.10";"21.21";"21.21";"21.21";"21.21";"2011-01-14 11:52:00";"2011-01-14 07:59:32"
"13605";"4";"20.50";"13.07";"21.21";"21.21";"21.21";"21.21";"2011-01-14 11:53:00";"2011-01-14 07:59:36"
"13606";"4";"20.39";"13.07";"21.21";"21.21";"21.21";"21.21";"2011-01-14 11:54:00";"2011-01-14 07:59:40"
"13607";"4";"19.04";"13.21";"21.23";"21.23";"21.23";"21.23";"2011-01-14 11:55:00";"2011-01-14 07:59:43"
"13608";"4";"19.93";"13.04";"21.23";"21.23";"21.23";"21.23";"2011-01-14 11:56:00";"2011-01-14 07:59:47"
"13609";"4";"19.69";"13.04";"21.23";"21.23";"21.23";"21.23";"2011-01-14 11:57:00";"2011-01-14 07:59:51"
"13610";"4";"19.71";"13.04";"21.23";"21.23";"21.23";"21.23";"2011-01-14 11:58:00";"2011-01-14 07:59:55"
"13611";"4";"20.15";"13.04";"21.26";"21.26";"21.26";"21.26";"2011-01-14 12:00:00";"2011-01-14 08:12:40"
"13612";"4";"20.01";"13.04";"21.26";"21.26";"21.26";"21.26";"2011-01-14 12:01:00";"2011-01-14 08:12:43"
"13613";"4";"19.93";"13.02";"21.26";"21.26";"21.26";"21.26";"2011-01-14 12:02:00";"2011-01-14 08:12:47"
"13614";"4";"19.90";"12.99";"21.29";"21.29";"21.29";"21.29";"2011-01-14 12:03:00";"2011-01-14 08:12:51"
"13615";"4";"19.82";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-14 12:04:00";"2011-01-14 08:12:54"
"13616";"4";"19.80";"13.02";"21.29";"21.29";"21.29";"21.29";"2011-01-14 12:05:00";"2011-01-14 08:12:58"
"13617";"4";"19.71";"13.02";"21.31";"21.31";"21.31";"21.31";"2011-01-14 12:06:00";"2011-01-14 08:13:02"
"13618";"4";"19.69";"13.02";"21.31";"21.31";"21.31";"21.31";"2011-01-14 12:07:00";"2011-01-14 08:13:06"
"13619";"4";"19.61";"12.99";"21.31";"21.31";"21.31";"21.31";"2011-01-14 12:08:00";"2011-01-14 08:13:10"
"13620";"4";"19.58";"13.02";"21.34";"21.34";"21.34";"21.34";"2011-01-14 12:09:00";"2011-01-14 08:13:13"
"13621";"4";"19.58";"12.99";"21.34";"21.34";"21.34";"21.34";"2011-01-14 12:10:00";"2011-01-14 08:13:17"
"13622";"4";"19.61";"12.99";"21.34";"21.34";"21.34";"21.34";"2011-01-14 12:11:00";"2011-01-14 08:13:21"
"13623";"4";"19.55";"12.99";"21.37";"21.37";"21.37";"21.37";"2011-01-14 12:12:00";"2011-01-14 08:13:25"
"13624";"4";"19.52";"12.99";"21.37";"21.37";"21.37";"21.37";"2011-01-14 12:13:00";"2011-01-14 08:26:12"
"13625";"4";"19.52";"12.99";"21.37";"21.37";"21.37";"21.40";"2011-01-14 12:14:00";"2011-01-14 08:26:15"
"13626";"4";"19.44";"12.99";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:15:00";"2011-01-14 08:26:19"
"13627";"4";"19.42";"12.99";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:16:00";"2011-01-14 08:26:23"
"13628";"4";"19.42";"12.99";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:17:00";"2011-01-14 08:26:27"
"13629";"4";"19.44";"12.99";"21.42";"21.42";"21.40";"21.42";"2011-01-14 12:18:00";"2011-01-14 08:26:31"
"13630";"4";"19.44";"12.99";"21.42";"21.42";"21.42";"21.42";"2011-01-14 12:19:00";"2011-01-14 08:26:34"
"13631";"4";"19.44";"12.99";"21.42";"21.42";"21.42";"21.42";"2011-01-14 12:21:00";"2011-01-14 08:26:38"
"13632";"4";"19.42";"12.99";"21.42";"21.42";"21.42";"21.42";"2011-01-14 12:22:00";"2011-01-14 08:26:42"
"13633";"4";"19.39";"12.99";"21.42";"21.42";"21.42";"21.45";"2011-01-14 12:23:00";"2011-01-14 08:26:45"
"13634";"4";"19.33";"12.99";"21.45";"21.45";"21.45";"21.45";"2011-01-14 12:24:00";"2011-01-14 08:26:49"
"13635";"4";"19.33";"12.99";"21.45";"21.45";"21.45";"21.45";"2011-01-14 12:25:00";"2011-01-14 08:26:53"
"13636";"4";"19.23";"12.99";"21.45";"21.45";"21.45";"21.45";"2011-01-14 12:26:00";"2011-01-14 08:26:57"
"13637";"4";"18.17";"13.12";"21.45";"21.45";"21.45";"21.45";"2011-01-14 12:27:00";"2011-01-14 08:39:42"
"13638";"4";"18.09";"13.12";"21.45";"21.45";"21.45";"21.45";"2011-01-14 12:28:00";"2011-01-14 08:39:46"
"13639";"4";"18.98";"12.99";"21.45";"21.45";"21.45";"21.45";"2011-01-14 12:29:00";"2011-01-14 08:39:49"
"13640";"4";"19.55";"12.99";"21.45";"21.45";"21.45";"21.45";"2011-01-14 12:30:00";"2011-01-14 08:39:53"
"13641";"4";"19.63";"12.96";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:31:00";"2011-01-14 08:39:57"
"13642";"4";"19.58";"12.96";"21.48";"21.45";"21.48";"21.48";"2011-01-14 12:32:00";"2011-01-14 08:40:01"
"13643";"4";"19.58";"12.96";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:33:00";"2011-01-14 08:40:04"
"13644";"4";"19.55";"12.96";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:34:00";"2011-01-14 08:40:08"
"13645";"4";"19.58";"12.96";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:35:00";"2011-01-14 08:40:12"
"13646";"4";"19.55";"12.96";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:36:00";"2011-01-14 08:40:15"
"13647";"4";"19.47";"12.96";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:37:00";"2011-01-14 08:40:19"
"13648";"4";"19.52";"12.96";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:38:00";"2011-01-14 08:40:23"
"13649";"4";"19.52";"12.96";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:39:00";"2011-01-14 08:40:27"
"13650";"3";"13.40";"13.29";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:23:00";"2011-01-14 08:47:40"
"13651";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:25:00";"2011-01-14 08:47:43"
"13652";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:27:00";"2011-01-14 08:47:47"
"13653";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:29:00";"2011-01-14 08:47:51"
"13654";"3";"14.18";"13.94";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:31:00";"2011-01-14 08:47:57"
"13655";"3";"13.40";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:33:00";"2011-01-14 08:48:01"
"13656";"3";"13.40";"13.29";"21.40";"21.42";"21.40";"21.40";"2011-01-14 12:35:00";"2011-01-14 08:48:04"
"13657";"3";"14.10";"13.88";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:37:00";"2011-01-14 08:48:08"
"13658";"3";"13.34";"13.23";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:39:00";"2011-01-14 08:48:13"
"13659";"3";"14.10";"13.88";"21.40";"21.42";"21.40";"21.40";"2011-01-14 12:41:00";"2011-01-14 08:48:16"
"13660";"3";"14.07";"13.83";"21.40";"21.42";"21.40";"21.40";"2011-01-14 12:43:00";"2011-01-14 08:48:20"
"13661";"3";"13.34";"13.21";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:45:00";"2011-01-14 08:48:24"
"13662";"3";"13.34";"13.23";"21.40";"21.42";"21.40";"21.40";"2011-01-14 12:47:00";"2011-01-14 08:48:28"
"13663";"4";"19.61";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:54:00";"2011-01-14 09:06:46"
"13664";"4";"19.63";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:55:00";"2011-01-14 09:06:49"
"13665";"4";"19.66";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:56:00";"2011-01-14 09:06:53"
"13666";"4";"18.30";"13.07";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:57:00";"2011-01-14 09:06:57"
"13667";"4";"19.58";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:58:00";"2011-01-14 09:07:01"
"13668";"4";"19.61";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 12:59:00";"2011-01-14 09:07:05"
"13669";"4";"19.58";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:00:00";"2011-01-14 09:07:08"
"13670";"4";"19.52";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:01:00";"2011-01-14 09:07:12"
"13671";"4";"19.47";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:02:00";"2011-01-14 09:07:16"
"13672";"4";"19.50";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:03:00";"2011-01-14 09:07:20"
"13673";"4";"19.44";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:04:00";"2011-01-14 09:07:23"
"13674";"4";"19.42";"12.93";"21.48";"21.48";"21.45";"21.48";"2011-01-14 13:05:00";"2011-01-14 09:07:27"
"13675";"4";"19.50";"12.93";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:06:00";"2011-01-14 09:07:31"
"13676";"3";"13.34";"13.23";"21.42";"21.42";"21.40";"21.40";"2011-01-14 12:50:00";"2011-01-14 09:14:12"
"13677";"3";"13.34";"13.23";"21.42";"21.42";"21.40";"21.40";"2011-01-14 12:52:00";"2011-01-14 09:14:15"
"13678";"3";"13.34";"13.23";"21.40";"21.42";"21.40";"21.40";"2011-01-14 12:54:00";"2011-01-14 09:14:19"
"13679";"3";"13.34";"13.23";"21.42";"21.42";"21.40";"21.42";"2011-01-14 12:56:00";"2011-01-14 09:14:23"
"13680";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 12:58:00";"2011-01-14 09:14:27"
"13681";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:00:00";"2011-01-14 09:14:31"
"13682";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:02:00";"2011-01-14 09:14:34"
"13683";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.40";"2011-01-14 13:04:00";"2011-01-14 09:14:38"
"13684";"3";"13.34";"13.23";"21.42";"21.42";"21.40";"21.42";"2011-01-14 13:06:00";"2011-01-14 09:14:42"
"13685";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:08:00";"2011-01-14 09:14:45"
"13686";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:10:00";"2011-01-14 09:14:49"
"13687";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:12:00";"2011-01-14 09:14:53"
"13688";"3";"13.34";"13.23";"21.42";"21.42";"21.40";"21.42";"2011-01-14 13:14:00";"2011-01-14 09:14:57"
"13689";"4";"17.82";"13.10";"21.48";"21.45";"21.48";"21.45";"2011-01-14 13:08:00";"2011-01-14 09:20:18"
"13690";"4";"19.52";"12.93";"21.45";"21.48";"21.45";"21.45";"2011-01-14 13:09:00";"2011-01-14 09:20:21"
"13691";"4";"17.87";"13.07";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:10:00";"2011-01-14 09:20:25"
"13692";"4";"16.54";"13.10";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:11:00";"2011-01-14 09:20:29"
"13693";"4";"19.36";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:12:00";"2011-01-14 09:20:33"
"13694";"4";"19.69";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:13:00";"2011-01-14 09:20:36"
"13695";"4";"19.69";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:14:00";"2011-01-14 09:20:40"
"13696";"4";"19.63";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:15:00";"2011-01-14 09:20:44"
"13697";"4";"19.63";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:16:00";"2011-01-14 09:20:48"
"13698";"4";"19.61";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:17:00";"2011-01-14 09:20:51"
"13699";"4";"19.61";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:18:00";"2011-01-14 09:20:55"
"13700";"4";"19.58";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:19:00";"2011-01-14 09:20:59"
"13701";"4";"19.58";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:20:00";"2011-01-14 09:21:03"
"13702";"4";"18.01";"13.04";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:21:00";"2011-01-14 09:33:48"
"13703";"4";"18.06";"13.10";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:22:00";"2011-01-14 09:33:51"
"13704";"4";"19.39";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:23:00";"2011-01-14 09:33:55"
"13705";"4";"18.28";"13.10";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:24:00";"2011-01-14 09:33:59"
"13706";"4";"19.50";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:25:00";"2011-01-14 09:34:03"
"13707";"4";"19.55";"12.93";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:26:00";"2011-01-14 09:34:06"
"13708";"4";"19.58";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:27:00";"2011-01-14 09:34:10"
"13709";"4";"19.69";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:28:00";"2011-01-14 09:34:14"
"13710";"4";"19.66";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:29:00";"2011-01-14 09:34:18"
"13711";"4";"18.44";"13.10";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:30:00";"2011-01-14 09:34:21"
"13712";"4";"19.71";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:31:00";"2011-01-14 09:34:25"
"13713";"4";"19.71";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:32:00";"2011-01-14 09:34:29"
"13714";"4";"19.61";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:33:00";"2011-01-14 09:34:33"
"13715";"4";"19.69";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:35:00";"2011-01-14 09:47:20"
"13716";"4";"19.69";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:36:00";"2011-01-14 09:47:23"
"13717";"4";"19.58";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:37:00";"2011-01-14 09:47:27"
"13718";"4";"19.55";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:38:00";"2011-01-14 09:47:31"
"13719";"4";"18.11";"13.10";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:39:00";"2011-01-14 09:47:35"
"13720";"4";"17.98";"13.07";"21.45";"21.45";"21.45";"21.48";"2011-01-14 13:40:00";"2011-01-14 09:47:38"
"13721";"4";"18.09";"13.07";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:41:00";"2011-01-14 09:47:42"
"13722";"4";"19.44";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:42:00";"2011-01-14 09:47:46"
"13723";"4";"19.66";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:43:00";"2011-01-14 09:47:50"
"13724";"4";"19.61";"12.91";"21.45";"21.48";"21.48";"21.48";"2011-01-14 13:44:00";"2011-01-14 09:47:54"
"13725";"4";"19.63";"12.88";"21.48";"21.45";"21.48";"21.48";"2011-01-14 13:45:00";"2011-01-14 09:47:57"
"13726";"4";"19.66";"12.91";"21.48";"21.45";"21.48";"21.48";"2011-01-14 13:46:00";"2011-01-14 09:48:01"
"13727";"4";"19.71";"12.91";"21.45";"21.45";"21.45";"21.45";"2011-01-14 13:47:00";"2011-01-14 09:48:05"
"13728";"4";"19.63";"12.91";"21.48";"21.45";"21.45";"21.48";"2011-01-14 13:48:00";"2011-01-14 10:00:50"
"13729";"4";"19.66";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:49:00";"2011-01-14 10:00:53"
"13730";"4";"19.61";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:50:00";"2011-01-14 10:00:57"
"13731";"4";"19.52";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:51:00";"2011-01-14 10:01:01"
"13732";"4";"19.52";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:52:00";"2011-01-14 10:01:06"
"13733";"4";"19.52";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:53:00";"2011-01-14 10:01:10"
"13734";"4";"19.50";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:54:00";"2011-01-14 10:01:17"
"13735";"4";"19.47";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:55:00";"2011-01-14 10:01:20"
"13736";"4";"19.44";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:56:00";"2011-01-14 10:01:24"
"13737";"4";"19.47";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:57:00";"2011-01-14 10:01:28"
"13738";"4";"19.52";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:58:00";"2011-01-14 10:01:32"
"13739";"4";"19.52";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 13:59:00";"2011-01-14 10:01:40"
"13740";"4";"19.52";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:00:00";"2011-01-14 10:01:44"
"13741";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:43:00";"2011-01-14 10:07:14"
"13742";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:45:00";"2011-01-14 10:07:18"
"13743";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:47:00";"2011-01-14 10:07:21"
"13744";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:49:00";"2011-01-14 10:07:25"
"13745";"3";"14.16";"13.94";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:51:00";"2011-01-14 10:07:29"
"13746";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:53:00";"2011-01-14 10:07:33"
"13747";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:55:00";"2011-01-14 10:07:36"
"13748";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:57:00";"2011-01-14 10:07:40"
"13749";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 13:59:00";"2011-01-14 10:07:44"
"13750";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:01:00";"2011-01-14 10:07:48"
"13751";"3";"14.32";"14.10";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:03:00";"2011-01-14 10:07:51"
"13752";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:05:00";"2011-01-14 10:07:55"
"13753";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:07:00";"2011-01-14 10:07:59"
"13754";"4";"19.50";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:02:00";"2011-01-14 10:14:22"
"13755";"4";"19.52";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:03:00";"2011-01-14 10:14:26"
"13756";"4";"19.52";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:04:00";"2011-01-14 10:14:30"
"13757";"4";"18.11";"13.04";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:05:00";"2011-01-14 10:14:34"
"13758";"4";"19.47";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:06:00";"2011-01-14 10:14:37"
"13759";"4";"19.58";"12.91";"21.48";"21.48";"21.48";"21.50";"2011-01-14 14:07:00";"2011-01-14 10:14:41"
"13760";"4";"19.58";"12.91";"21.48";"21.48";"21.48";"21.50";"2011-01-14 14:08:00";"2011-01-14 10:14:45"
"13761";"4";"19.61";"12.91";"21.48";"21.48";"21.48";"21.50";"2011-01-14 14:09:00";"2011-01-14 10:14:48"
"13762";"4";"19.55";"12.91";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:10:00";"2011-01-14 10:14:52"
"13763";"4";"19.55";"12.91";"21.50";"21.48";"21.48";"21.50";"2011-01-14 14:11:00";"2011-01-14 10:14:56"
"13764";"4";"19.55";"12.91";"21.48";"21.50";"21.48";"21.50";"2011-01-14 14:12:00";"2011-01-14 10:15:00"
"13765";"4";"19.55";"12.91";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:13:00";"2011-01-14 10:15:04"
"13766";"4";"19.50";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:14:00";"2011-01-14 10:15:07"
"13767";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 11:58:00";"2011-01-14 10:21:12"
"13768";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:00:00";"2011-01-14 10:21:16"
"13769";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:02:00";"2011-01-14 10:21:20"
"13770";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:04:00";"2011-01-14 10:21:24"
"13771";"3";"13.42";"13.29";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:06:00";"2011-01-14 10:21:27"
"13772";"3";"13.40";"13.29";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:08:00";"2011-01-14 10:21:31"
"13773";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:10:00";"2011-01-14 10:21:35"
"13774";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:12:00";"2011-01-14 10:21:39"
"13775";"3";"13.40";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:14:00";"2011-01-14 10:21:42"
"13776";"3";"13.37";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:16:00";"2011-01-14 10:21:46"
"13777";"3";"13.40";"13.29";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:18:00";"2011-01-14 10:21:50"
"13778";"3";"13.40";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-14 12:20:00";"2011-01-14 10:21:54"
"13779";"4";"19.50";"12.91";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:15:00";"2011-01-14 10:27:54"
"13780";"4";"18.14";"13.07";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:16:00";"2011-01-14 10:27:57"
"13781";"4";"19.47";"12.91";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:17:00";"2011-01-14 10:28:01"
"13782";"4";"19.44";"12.91";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:18:00";"2011-01-14 10:28:05"
"13783";"4";"19.47";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:19:00";"2011-01-14 10:28:09"
"13784";"4";"19.52";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:20:00";"2011-01-14 10:28:12"
"13785";"4";"19.52";"12.91";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:21:00";"2011-01-14 10:28:16"
"13786";"4";"19.55";"12.91";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:22:00";"2011-01-14 10:28:20"
"13787";"4";"19.61";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:23:00";"2011-01-14 10:28:24"
"13788";"4";"19.58";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:24:00";"2011-01-14 10:28:27"
"13789";"4";"19.55";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:25:00";"2011-01-14 10:28:31"
"13790";"4";"19.55";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:26:00";"2011-01-14 10:28:35"
"13791";"4";"19.63";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:27:00";"2011-01-14 10:28:39"
"13792";"4";"19.71";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:29:00";"2011-01-14 10:41:26"
"13793";"4";"19.63";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:30:00";"2011-01-14 10:41:29"
"13794";"4";"19.63";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:31:00";"2011-01-14 10:41:33"
"13795";"4";"19.58";"12.91";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:32:00";"2011-01-14 10:41:37"
"13796";"4";"19.58";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:33:00";"2011-01-14 10:41:41"
"13797";"4";"19.55";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:34:00";"2011-01-14 10:41:45"
"13798";"4";"19.58";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:35:00";"2011-01-14 10:41:49"
"13799";"4";"18.14";"13.04";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:36:00";"2011-01-14 10:41:53"
"13800";"4";"19.50";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:37:00";"2011-01-14 10:41:57"
"13801";"4";"19.58";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:38:00";"2011-01-14 10:42:00"
"13802";"4";"18.11";"13.04";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:39:00";"2011-01-14 10:42:04"
"13803";"4";"19.61";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:40:00";"2011-01-14 10:42:08"
"13804";"4";"19.66";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:41:00";"2011-01-14 10:42:12"
"13805";"4";"19.69";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:42:00";"2011-01-14 10:54:58"
"13806";"4";"19.69";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:43:00";"2011-01-14 10:55:02"
"13807";"4";"19.69";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:44:00";"2011-01-14 10:55:06"
"13808";"4";"19.69";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:45:00";"2011-01-14 10:55:09"
"13809";"4";"19.77";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 14:46:00";"2011-01-14 10:55:13"
"13810";"4";"19.77";"12.88";"21.50";"21.48";"21.50";"21.50";"2011-01-14 14:47:00";"2011-01-14 10:55:17"
"13811";"4";"19.80";"12.88";"21.48";"21.48";"21.48";"21.50";"2011-01-14 14:48:00";"2011-01-14 10:55:21"
"13812";"4";"18.33";"13.02";"21.48";"21.48";"21.48";"21.50";"2011-01-14 14:49:00";"2011-01-14 10:55:24"
"13813";"4";"18.41";"13.02";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:50:00";"2011-01-14 10:55:28"
"13814";"4";"18.36";"13.04";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:51:00";"2011-01-14 10:55:32"
"13815";"4";"19.77";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:52:00";"2011-01-14 10:55:37"
"13816";"4";"18.22";"13.02";"21.48";"21.48";"21.48";"21.50";"2011-01-14 14:53:00";"2011-01-14 10:55:40"
"13817";"4";"18.30";"13.02";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:54:00";"2011-01-14 10:55:44"
"13818";"3";"14.24";"14.07";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:36:00";"2011-01-14 11:00:18"
"13819";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:38:00";"2011-01-14 11:00:22"
"13820";"3";"13.37";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:40:00";"2011-01-14 11:00:25"
"13821";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:42:00";"2011-01-14 11:00:29"
"13822";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:44:00";"2011-01-14 11:00:33"
"13823";"3";"13.37";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:46:00";"2011-01-14 11:00:37"
"13824";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:48:00";"2011-01-14 11:00:41"
"13825";"3";"13.34";"13.23";"21.42";"21.45";"21.42";"21.42";"2011-01-14 14:50:00";"2011-01-14 11:00:44"
"13826";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:52:00";"2011-01-14 11:00:49"
"13827";"3";"13.34";"13.23";"21.42";"21.45";"21.42";"21.42";"2011-01-14 14:54:00";"2011-01-14 11:00:53"
"13828";"3";"14.26";"14.05";"21.42";"21.42";"21.42";"21.42";"2011-01-14 14:56:00";"2011-01-14 11:00:57"
"13829";"3";"13.34";"13.23";"21.42";"21.45";"21.42";"21.42";"2011-01-14 14:58:00";"2011-01-14 11:01:00"
"13830";"3";"13.34";"13.23";"21.42";"21.45";"21.42";"21.42";"2011-01-14 15:00:00";"2011-01-14 11:01:04"
"13831";"4";"19.69";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:56:00";"2011-01-14 11:08:28"
"13832";"4";"19.69";"12.88";"21.48";"21.48";"21.48";"21.50";"2011-01-14 14:57:00";"2011-01-14 11:08:32"
"13833";"4";"18.33";"13.02";"21.48";"21.48";"21.48";"21.50";"2011-01-14 14:58:00";"2011-01-14 11:08:35"
"13834";"4";"19.71";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 14:59:00";"2011-01-14 11:08:39"
"13835";"4";"19.69";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:00:00";"2011-01-14 11:08:43"
"13836";"4";"19.71";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:01:00";"2011-01-14 11:08:47"
"13837";"4";"19.74";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:02:00";"2011-01-14 11:08:51"
"13838";"4";"19.71";"12.88";"21.50";"21.48";"21.48";"21.48";"2011-01-14 15:03:00";"2011-01-14 11:08:54"
"13839";"4";"19.69";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:04:00";"2011-01-14 11:08:58"
"13840";"4";"19.74";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:05:00";"2011-01-14 11:09:02"
"13841";"4";"19.74";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:06:00";"2011-01-14 11:09:06"
"13842";"4";"19.74";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:07:00";"2011-01-14 11:09:11"
"13843";"4";"19.74";"12.88";"21.48";"21.48";"21.48";"21.50";"2011-01-14 15:08:00";"2011-01-14 11:09:14"
"13844";"4";"18.11";"13.04";"21.50";"21.50";"21.50";"21.50";"2011-01-14 15:09:00";"2011-01-14 11:22:00"
"13845";"4";"19.77";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 15:10:00";"2011-01-14 11:22:03"
"13846";"4";"19.77";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 15:11:00";"2011-01-14 11:22:07"
"13847";"4";"19.77";"12.88";"21.50";"21.50";"21.48";"21.50";"2011-01-14 15:12:00";"2011-01-14 11:22:11"
"13848";"4";"19.74";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 15:13:00";"2011-01-14 11:22:15"
"13849";"4";"19.77";"12.88";"21.50";"21.50";"21.50";"21.50";"2011-01-14 15:14:00";"2011-01-14 11:22:18"
"13850";"4";"19.80";"12.88";"21.50";"21.48";"21.50";"21.50";"2011-01-14 15:15:00";"2011-01-14 11:22:22"
"13851";"4";"19.77";"12.88";"21.50";"21.48";"21.50";"21.50";"2011-01-14 15:16:00";"2011-01-14 11:22:26"
"13852";"4";"19.77";"12.88";"21.48";"21.50";"21.48";"21.50";"2011-01-14 15:17:00";"2011-01-14 11:22:30"
"13853";"4";"19.77";"12.88";"21.50";"21.50";"21.50";"21.48";"2011-01-14 15:18:00";"2011-01-14 11:22:34"
"13854";"4";"19.77";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:19:00";"2011-01-14 11:22:38"
"13855";"4";"19.77";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:20:00";"2011-01-14 11:22:41"
"13856";"4";"19.77";"12.88";"21.48";"21.48";"21.48";"21.50";"2011-01-14 15:21:00";"2011-01-14 11:22:45"
"13857";"3";"13.34";"13.23";"21.42";"21.45";"21.42";"21.45";"2011-01-14 15:02:00";"2011-01-14 11:26:50"
"13858";"3";"13.34";"13.23";"21.45";"21.45";"21.42";"21.42";"2011-01-14 15:04:00";"2011-01-14 11:26:53"
"13859";"3";"14.21";"14.02";"21.45";"21.45";"21.42";"21.45";"2011-01-14 15:06:00";"2011-01-14 11:26:57"
"13860";"3";"13.34";"13.23";"21.45";"21.45";"21.42";"21.45";"2011-01-14 15:08:00";"2011-01-14 11:27:01"
"13861";"3";"13.34";"13.23";"21.45";"21.45";"21.42";"21.42";"2011-01-14 15:10:00";"2011-01-14 11:27:05"
"13862";"3";"13.34";"13.23";"21.42";"21.45";"21.42";"21.42";"2011-01-14 15:12:00";"2011-01-14 11:27:09"
"13863";"3";"13.34";"13.23";"21.45";"21.45";"21.42";"21.42";"2011-01-14 15:14:00";"2011-01-14 11:27:12"
"13864";"3";"14.26";"14.05";"21.42";"21.45";"21.42";"21.42";"2011-01-14 15:16:00";"2011-01-14 11:27:16"
"13865";"3";"13.34";"13.23";"21.42";"21.45";"21.42";"21.42";"2011-01-14 15:18:00";"2011-01-14 11:27:20"
"13866";"3";"13.34";"13.23";"21.42";"21.45";"21.42";"21.42";"2011-01-14 15:20:00";"2011-01-14 11:27:24"
"13867";"3";"14.16";"13.97";"21.42";"21.45";"21.42";"21.42";"2011-01-14 15:22:00";"2011-01-14 11:27:27"
"13868";"3";"13.97";"13.97";"21.42";"21.45";"21.42";"21.42";"2011-01-14 15:24:00";"2011-01-14 11:27:31"
"13869";"3";"13.34";"13.23";"21.42";"21.42";"21.42";"21.42";"2011-01-14 15:26:00";"2011-01-14 11:27:35"
"13870";"4";"19.85";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:36:00";"2011-01-14 11:49:02"
"13871";"4";"19.85";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:37:00";"2011-01-14 11:49:05"
"13872";"4";"19.90";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:38:00";"2011-01-14 11:49:09"
"13873";"4";"19.90";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:39:00";"2011-01-14 11:49:13"
"13874";"4";"19.90";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:40:00";"2011-01-14 11:49:17"
"13875";"4";"19.88";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:41:00";"2011-01-14 11:49:20"
"13876";"4";"19.88";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:42:00";"2011-01-14 11:49:24"
"13877";"4";"19.85";"12.85";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:43:00";"2011-01-14 11:49:28"
"13878";"4";"19.85";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:44:00";"2011-01-14 11:49:32"
"13879";"4";"19.85";"12.88";"21.48";"21.48";"21.48";"21.48";"2011-01-14 15:45:00";"2011-01-14 11:49:36"
"13880";"4";"19.85";"12.88";"21.48";"21.45";"21.48";"21.48";"2011-01-14 15:46:00";"2011-01-14 11:49:40"
"13881";"4";"18.17";"13.04";"21.48";"21.48";"21.45";"21.48";"2011-01-14 15:47:00";"2011-01-14 11:49:44"
"13882";"4";"18.01";"13.04";"21.45";"21.48";"21.45";"21.48";"2011-01-14 15:48:00";"2011-01-14 11:49:48"
"13883";"4";"19.88";"12.85";"21.45";"21.48";"21.48";"21.45";"2011-01-14 15:50:00";"2011-01-14 12:02:34"
"13884";"4";"19.93";"12.85";"21.48";"21.45";"21.45";"21.48";"2011-01-14 15:51:00";"2011-01-14 12:02:37"
"13885";"4";"19.96";"12.85";"21.48";"21.45";"21.45";"21.48";"2011-01-14 15:52:00";"2011-01-14 12:02:41"
"13886";"4";"19.99";"12.85";"21.45";"21.45";"21.45";"21.45";"2011-01-14 15:53:00";"2011-01-14 12:02:45"
"13887";"4";"19.93";"12.85";"21.45";"21.45";"21.45";"21.45";"2011-01-14 16:03:00";"2011-01-14 12:16:06"
"13888";"4";"19.93";"12.85";"21.45";"21.45";"21.45";"21.45";"2011-01-14 16:04:00";"2011-01-14 12:16:09"
"13889";"4";"19.93";"12.85";"21.45";"21.45";"21.42";"21.45";"2011-01-14 16:05:00";"2011-01-14 12:16:13"
"13890";"4";"19.93";"12.85";"21.42";"21.42";"21.42";"21.45";"2011-01-14 16:06:00";"2011-01-14 12:16:17"
"13891";"4";"19.96";"12.85";"21.42";"21.42";"21.42";"21.42";"2011-01-14 16:07:00";"2011-01-14 12:16:21"
"13892";"4";"19.93";"12.85";"21.42";"21.42";"21.42";"21.42";"2011-01-14 16:08:00";"2011-01-14 12:16:24"
"13893";"4";"19.93";"12.85";"21.42";"21.42";"21.42";"21.42";"2011-01-14 16:09:00";"2011-01-14 12:16:30"
"13894";"4";"19.93";"12.85";"21.42";"21.42";"21.42";"21.42";"2011-01-14 16:10:00";"2011-01-14 12:16:34"
"13895";"4";"19.96";"12.85";"21.42";"21.42";"21.42";"21.42";"2011-01-14 16:11:00";"2011-01-14 12:16:38"
"13896";"4";"19.96";"12.85";"21.42";"21.42";"21.42";"21.42";"2011-01-14 16:12:00";"2011-01-14 12:16:42"
"13897";"4";"17.57";"13.02";"21.42";"21.40";"21.42";"21.42";"2011-01-14 16:13:00";"2011-01-14 12:16:45"
"13898";"4";"17.60";"13.02";"21.40";"21.40";"21.40";"21.42";"2011-01-14 16:14:00";"2011-01-14 12:16:49"
"13899";"4";"17.60";"12.99";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:15:00";"2011-01-14 12:16:53"
"13900";"4";"19.93";"12.85";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:17:00";"2011-01-14 12:29:42"
"13901";"4";"19.93";"12.85";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:18:00";"2011-01-14 12:29:45"
"13902";"4";"19.96";"12.88";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:19:00";"2011-01-14 12:29:49"
"13903";"4";"19.90";"12.88";"21.40";"21.37";"21.37";"21.40";"2011-01-14 16:20:00";"2011-01-14 12:29:53"
"13904";"4";"19.96";"12.88";"21.37";"21.37";"21.37";"21.37";"2011-01-14 16:21:00";"2011-01-14 12:29:57"
"13905";"4";"16.54";"13.02";"21.37";"21.37";"21.37";"21.37";"2011-01-14 16:22:00";"2011-01-14 12:30:00"
"13906";"4";"19.99";"12.91";"21.37";"21.37";"21.37";"21.37";"2011-01-14 16:23:00";"2011-01-14 12:30:04"
"13907";"4";"14.81";"13.07";"21.37";"21.37";"21.37";"21.37";"2011-01-14 16:24:00";"2011-01-14 12:30:08"
"13908";"4";"14.24";"13.18";"21.34";"21.34";"21.34";"21.34";"2011-01-14 16:25:00";"2011-01-14 12:30:12"
"13909";"4";"14.07";"13.23";"21.34";"21.34";"21.34";"21.34";"2011-01-14 16:26:00";"2011-01-14 12:30:16"
"13910";"4";"14.02";"13.26";"21.34";"21.34";"21.34";"21.34";"2011-01-14 16:27:00";"2011-01-14 12:30:19"
"13911";"4";"14.02";"13.29";"21.34";"21.34";"21.34";"21.34";"2011-01-14 16:28:00";"2011-01-14 12:30:23"
"13912";"4";"14.02";"13.31";"21.31";"21.31";"21.31";"21.31";"2011-01-14 16:29:00";"2011-01-14 12:30:27"
"13913";"4";"14.05";"13.31";"21.31";"21.31";"21.31";"21.31";"2011-01-14 16:30:00";"2011-01-14 12:43:10"
"13914";"4";"14.05";"13.34";"21.31";"21.31";"21.31";"21.31";"2011-01-14 16:31:00";"2011-01-14 12:43:14"
"13915";"4";"14.05";"13.34";"21.31";"21.31";"21.31";"21.31";"2011-01-14 16:32:00";"2011-01-14 12:43:18"
"13916";"4";"14.05";"13.34";"21.31";"21.31";"21.31";"21.31";"2011-01-14 16:33:00";"2011-01-14 12:43:21"
"13917";"4";"14.02";"13.34";"21.31";"21.31";"21.31";"21.31";"2011-01-14 16:34:00";"2011-01-14 12:43:25"
"13918";"4";"14.02";"13.34";"21.29";"21.29";"21.29";"21.29";"2011-01-14 16:35:00";"2011-01-14 12:43:29"
"13919";"4";"13.99";"13.31";"21.29";"21.29";"21.29";"21.29";"2011-01-14 16:36:00";"2011-01-14 12:43:33"
"13920";"4";"14.02";"13.34";"21.29";"21.29";"21.29";"21.29";"2011-01-14 16:37:00";"2011-01-14 12:43:37"
"13921";"4";"14.02";"13.34";"21.29";"21.29";"21.29";"21.29";"2011-01-14 16:38:00";"2011-01-14 12:43:41"
"13922";"4";"14.02";"13.34";"21.29";"21.29";"21.29";"21.29";"2011-01-14 16:39:00";"2011-01-14 12:43:44"
"13923";"4";"13.99";"13.31";"21.29";"21.29";"21.29";"21.29";"2011-01-14 16:40:00";"2011-01-14 12:43:48"
"13924";"4";"13.99";"13.31";"21.29";"21.29";"21.29";"21.29";"2011-01-14 16:41:00";"2011-01-14 12:43:52"
"13925";"4";"13.99";"13.31";"21.29";"21.29";"21.29";"21.29";"2011-01-14 16:42:00";"2011-01-14 12:43:56"
"13926";"3";"13.31";"13.21";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:22:00";"2011-01-14 12:46:24"
"13927";"3";"13.31";"13.21";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:24:00";"2011-01-14 12:46:27"
"13928";"3";"13.31";"13.18";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:26:00";"2011-01-14 12:46:31"
"13929";"3";"13.31";"13.18";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:28:00";"2011-01-14 12:46:35"
"13930";"3";"13.29";"13.15";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:30:00";"2011-01-14 12:46:39"
"13931";"3";"13.29";"13.18";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:32:00";"2011-01-14 12:46:42"
"13932";"3";"13.29";"13.15";"21.40";"21.40";"21.40";"21.40";"2011-01-14 16:34:00";"2011-01-14 12:46:46"
"13933";"3";"13.26";"13.15";"21.40";"21.40";"21.37";"21.40";"2011-01-14 16:36:00";"2011-01-14 12:46:50"
"13934";"3";"13.26";"13.15";"21.40";"21.40";"21.37";"21.40";"2011-01-14 16:38:00";"2011-01-14 12:46:54"
"13935";"3";"13.26";"13.12";"21.37";"21.40";"21.37";"21.40";"2011-01-14 16:40:00";"2011-01-14 12:46:57"
"13936";"3";"13.21";"13.12";"21.37";"21.40";"21.37";"21.37";"2011-01-14 16:42:00";"2011-01-14 12:47:01"
"13937";"3";"13.23";"13.12";"21.37";"21.40";"21.37";"21.37";"2011-01-14 16:44:00";"2011-01-14 12:47:05"
"13938";"3";"13.23";"13.10";"21.37";"21.40";"21.37";"21.37";"2011-01-14 16:46:00";"2011-01-14 12:47:09"
"13939";"4";"13.61";"13.10";"21.23";"21.23";"21.23";"21.23";"2011-01-14 16:58:00";"2011-01-14 13:10:12"
"13940";"4";"13.59";"13.10";"21.23";"21.23";"21.23";"21.23";"2011-01-14 16:59:00";"2011-01-14 13:10:16"
"13941";"4";"13.59";"13.10";"21.23";"21.23";"21.23";"21.23";"2011-01-14 17:00:00";"2011-01-14 13:10:20"
"13942";"4";"13.56";"13.07";"21.23";"21.23";"21.23";"21.23";"2011-01-14 17:01:00";"2011-01-14 13:10:23"
"13943";"4";"13.56";"13.07";"21.23";"21.23";"21.23";"21.23";"2011-01-14 17:02:00";"2011-01-14 13:10:27"
"13944";"4";"13.53";"13.07";"21.23";"21.23";"21.23";"21.23";"2011-01-14 17:03:00";"2011-01-14 13:10:31"
"13945";"4";"13.56";"13.07";"21.23";"21.23";"21.23";"21.23";"2011-01-14 17:04:00";"2011-01-14 13:10:34"
"13946";"4";"13.53";"13.04";"21.23";"21.21";"21.21";"21.21";"2011-01-14 17:05:00";"2011-01-14 13:10:39"
"13947";"4";"13.53";"13.04";"21.21";"21.21";"21.21";"21.21";"2011-01-14 17:06:00";"2011-01-14 13:10:42"
"13948";"4";"13.53";"13.04";"21.21";"21.21";"21.21";"21.21";"2011-01-14 17:07:00";"2011-01-14 13:10:46"
"13949";"4";"13.53";"13.04";"21.21";"21.21";"21.21";"21.21";"2011-01-14 17:08:00";"2011-01-14 13:10:50"
"13950";"4";"13.53";"13.04";"21.21";"21.21";"21.21";"21.21";"2011-01-14 17:09:00";"2011-01-14 13:10:54"
"13951";"4";"13.53";"13.04";"21.21";"21.21";"21.21";"21.21";"2011-01-14 17:10:00";"2011-01-14 13:10:58"
"13952";"3";"13.23";"13.10";"21.37";"21.37";"21.37";"21.37";"2011-01-14 16:48:00";"2011-01-14 13:12:54"
"13953";"3";"13.21";"13.10";"21.37";"21.37";"21.37";"21.37";"2011-01-14 16:50:00";"2011-01-14 13:12:57"
"13954";"3";"13.18";"13.07";"21.37";"21.37";"21.37";"21.37";"2011-01-14 16:52:00";"2011-01-14 13:13:01"
"13955";"3";"13.18";"13.04";"21.37";"21.37";"21.37";"21.37";"2011-01-14 16:54:00";"2011-01-14 13:13:05"
"13956";"3";"13.15";"13.04";"21.37";"21.37";"21.37";"21.37";"2011-01-14 16:56:00";"2011-01-14 13:13:09"
"13957";"3";"13.15";"13.02";"21.37";"21.37";"21.37";"21.37";"2011-01-14 16:58:00";"2011-01-14 13:13:12"
"13958";"3";"13.12";"13.02";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:00:00";"2011-01-14 13:13:16"
"13959";"3";"13.10";"12.99";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:02:00";"2011-01-14 13:13:20"
"13960";"3";"13.10";"12.96";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:04:00";"2011-01-14 13:13:24"
"13961";"3";"13.07";"12.96";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:06:00";"2011-01-14 13:13:27"
"13962";"3";"13.07";"12.93";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:08:00";"2011-01-14 13:13:31"
"13963";"3";"13.04";"12.93";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:10:00";"2011-01-14 13:13:35"
"13964";"3";"13.02";"12.91";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:12:00";"2011-01-14 13:13:39"
"13965";"4";"13.50";"13.04";"21.21";"21.21";"21.21";"21.21";"2011-01-14 17:11:00";"2011-01-14 13:23:42"
"13966";"4";"13.50";"13.02";"21.21";"21.21";"21.21";"21.21";"2011-01-14 17:12:00";"2011-01-14 13:23:45"
"13967";"4";"13.50";"13.02";"21.21";"21.21";"21.21";"21.21";"2011-01-14 17:13:00";"2011-01-14 13:23:49"
"13968";"4";"13.50";"13.02";"21.21";"21.18";"21.21";"21.21";"2011-01-14 17:14:00";"2011-01-14 13:23:53"
"13969";"4";"13.50";"13.02";"21.21";"21.21";"21.18";"21.21";"2011-01-14 17:15:00";"2011-01-14 13:23:57"
"13970";"4";"13.50";"13.02";"21.18";"21.18";"21.18";"21.21";"2011-01-14 17:16:00";"2011-01-14 13:24:00"
"13971";"4";"13.48";"13.02";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:17:00";"2011-01-14 13:24:04"
"13972";"4";"13.48";"13.02";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:18:00";"2011-01-14 13:24:08"
"13973";"4";"13.48";"13.02";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:19:00";"2011-01-14 13:24:12"
"13974";"4";"13.48";"12.99";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:20:00";"2011-01-14 13:24:16"
"13975";"4";"13.48";"12.99";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:21:00";"2011-01-14 13:24:19"
"13976";"4";"13.45";"12.99";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:22:00";"2011-01-14 13:24:23"
"13977";"4";"13.45";"12.99";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:23:00";"2011-01-14 13:24:27"
"13978";"4";"13.42";"12.96";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:25:00";"2011-01-14 13:37:14"
"13979";"4";"13.45";"12.99";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:26:00";"2011-01-14 13:37:18"
"13980";"4";"13.42";"12.96";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:27:00";"2011-01-14 13:37:21"
"13981";"4";"13.42";"12.96";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:28:00";"2011-01-14 13:37:25"
"13982";"4";"13.42";"12.96";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:29:00";"2011-01-14 13:37:29"
"13983";"4";"13.42";"12.96";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:30:00";"2011-01-14 13:37:33"
"13984";"4";"13.40";"12.93";"21.18";"21.18";"21.18";"21.18";"2011-01-14 17:31:00";"2011-01-14 13:37:36"
"13985";"4";"13.40";"12.96";"21.15";"21.15";"21.15";"21.18";"2011-01-14 17:32:00";"2011-01-14 13:37:40"
"13986";"4";"13.40";"12.93";"21.18";"21.15";"21.15";"21.15";"2011-01-14 17:33:00";"2011-01-14 13:37:44"
"13987";"4";"13.37";"12.93";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:34:00";"2011-01-14 13:37:48"
"13988";"4";"13.37";"12.93";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:35:00";"2011-01-14 13:37:51"
"13989";"4";"13.37";"12.93";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:36:00";"2011-01-14 13:37:55"
"13990";"4";"13.37";"12.93";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:37:00";"2011-01-14 13:37:59"
"13991";"3";"13.02";"12.91";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:15:00";"2011-01-14 13:39:26"
"13992";"3";"12.99";"12.88";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:17:00";"2011-01-14 13:39:29"
"13993";"3";"12.99";"12.88";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:19:00";"2011-01-14 13:39:33"
"13994";"3";"12.96";"12.85";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:21:00";"2011-01-14 13:39:37"
"13995";"3";"12.96";"12.85";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:23:00";"2011-01-14 13:39:41"
"13996";"3";"12.93";"12.83";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:25:00";"2011-01-14 13:39:44"
"13997";"3";"12.93";"12.83";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:27:00";"2011-01-14 13:39:48"
"13998";"3";"12.91";"12.80";"21.37";"21.37";"21.34";"21.37";"2011-01-14 17:29:00";"2011-01-14 13:39:52"
"13999";"3";"12.88";"12.77";"21.37";"21.37";"21.37";"21.37";"2011-01-14 17:31:00";"2011-01-14 13:39:56"
"14000";"3";"12.88";"12.77";"21.37";"21.37";"21.34";"21.37";"2011-01-14 17:33:00";"2011-01-14 13:40:00"
"14001";"3";"12.88";"12.75";"21.37";"21.37";"21.34";"21.37";"2011-01-14 17:35:00";"2011-01-14 13:40:03"
"14002";"3";"12.85";"12.75";"21.37";"21.37";"21.34";"21.37";"2011-01-14 17:37:00";"2011-01-14 13:40:07"
"14003";"3";"12.85";"12.72";"21.37";"21.37";"21.34";"21.37";"2011-01-14 17:39:00";"2011-01-14 13:40:11"
"14004";"4";"13.34";"12.91";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:38:00";"2011-01-14 13:50:46"
"14005";"4";"13.34";"12.91";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:39:00";"2011-01-14 13:50:49"
"14006";"4";"13.31";"12.91";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:40:00";"2011-01-14 13:50:53"
"14007";"4";"13.31";"12.91";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:41:00";"2011-01-14 13:50:57"
"14008";"4";"13.29";"12.88";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:42:00";"2011-01-14 13:51:01"
"14009";"4";"13.29";"12.88";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:43:00";"2011-01-14 13:51:04"
"14010";"4";"13.29";"12.88";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:44:00";"2011-01-14 13:51:08"
"14011";"4";"13.26";"12.88";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:45:00";"2011-01-14 13:51:12"
"14012";"4";"13.26";"12.88";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:46:00";"2011-01-14 13:51:16"
"14013";"4";"13.26";"12.88";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:47:00";"2011-01-14 13:51:19"
"14014";"4";"13.23";"12.85";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:48:00";"2011-01-14 13:51:23"
"14015";"4";"13.23";"12.85";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:49:00";"2011-01-14 13:51:27"
"14016";"4";"13.21";"12.85";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:50:00";"2011-01-14 13:51:31"
"14017";"4";"13.21";"12.85";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:52:00";"2011-01-14 14:04:18"
"14018";"4";"13.18";"12.85";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:53:00";"2011-01-14 14:04:21"
"14019";"4";"13.15";"12.85";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:54:00";"2011-01-14 14:04:25"
"14020";"4";"13.07";"12.85";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:55:00";"2011-01-14 14:04:29"
"14021";"4";"12.75";"12.85";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:56:00";"2011-01-14 14:04:33"
"14022";"4";"12.39";"12.83";"21.15";"21.15";"21.15";"21.15";"2011-01-14 17:57:00";"2011-01-14 14:04:36"
"14023";"4";"12.04";"12.83";"21.15";"21.12";"21.15";"21.15";"2011-01-14 17:58:00";"2011-01-14 14:04:40"
"14024";"4";"11.63";"12.83";"21.15";"21.12";"21.15";"21.15";"2011-01-14 17:59:00";"2011-01-14 14:04:44"
"14025";"4";"11.20";"12.83";"21.15";"21.12";"21.15";"21.15";"2011-01-14 18:00:00";"2011-01-14 14:04:48"
"14026";"4";"10.71";"12.83";"21.15";"21.12";"21.12";"21.15";"2011-01-14 18:01:00";"2011-01-14 14:04:51"
"14027";"4";"10.14";"12.83";"21.15";"21.12";"21.12";"21.15";"2011-01-14 18:02:00";"2011-01-14 14:04:55"
"14028";"4";"9.52";"12.83";"21.12";"21.12";"21.12";"21.12";"2011-01-14 18:03:00";"2011-01-14 14:04:59"
"14029";"4";"8.84";"12.83";"21.12";"21.12";"21.12";"21.12";"2011-01-14 18:04:00";"2011-01-14 14:05:04"
"14030";"3";"12.83";"12.72";"21.37";"21.37";"21.34";"21.37";"2011-01-14 17:41:00";"2011-01-14 14:05:58"
"14031";"3";"12.80";"12.69";"21.37";"21.37";"21.34";"21.37";"2011-01-14 17:43:00";"2011-01-14 14:06:02"
"14032";"3";"12.80";"12.69";"21.34";"21.34";"21.34";"21.34";"2011-01-14 17:45:00";"2011-01-14 14:06:05"
"14033";"3";"12.77";"12.66";"21.34";"21.37";"21.34";"21.34";"2011-01-14 17:47:00";"2011-01-14 14:06:09"
"14034";"3";"12.77";"12.66";"21.34";"21.37";"21.34";"21.34";"2011-01-14 17:49:00";"2011-01-14 14:06:13"
"14035";"3";"12.77";"12.66";"21.34";"21.37";"21.34";"21.34";"2011-01-14 17:51:00";"2011-01-14 14:06:17"
"14036";"3";"12.75";"12.64";"21.34";"21.37";"21.34";"21.34";"2011-01-14 17:53:00";"2011-01-14 14:06:21"
"14037";"3";"12.77";"12.66";"21.34";"21.34";"21.34";"21.34";"2011-01-14 17:55:00";"2011-01-14 14:06:24"
"14038";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 17:57:00";"2011-01-14 14:06:28"
"14039";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 17:59:00";"2011-01-14 14:06:32"
"14040";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:01:00";"2011-01-14 14:06:36"
"14041";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:03:00";"2011-01-14 14:06:39"
"14042";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:05:00";"2011-01-14 14:06:43"
"14043";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:08:00";"2011-01-14 14:32:30"
"14044";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:10:00";"2011-01-14 14:32:33"
"14045";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:12:00";"2011-01-14 14:32:37"
"14046";"3";"12.72";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:14:00";"2011-01-14 14:32:41"
"14047";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:16:00";"2011-01-14 14:32:45"
"14048";"3";"12.75";"12.64";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:18:00";"2011-01-14 14:32:49"
"14049";"4";"0.08";"12.66";"21.12";"21.12";"21.12";"21.12";"2011-01-14 18:32:00";"2011-01-14 14:44:52"
"14050";"4";"0.08";"12.66";"21.12";"21.12";"21.12";"21.12";"2011-01-14 18:33:00";"2011-01-14 14:44:55"
"14051";"4";"0.08";"12.61";"21.12";"21.12";"21.12";"21.12";"2011-01-14 18:34:00";"2011-01-14 14:44:59"
"14052";"4";"0.08";"12.64";"21.12";"21.12";"21.12";"21.12";"2011-01-14 18:35:00";"2011-01-14 14:45:03"
"14053";"4";"0.05";"12.66";"21.12";"21.12";"21.12";"21.12";"2011-01-14 18:36:00";"2011-01-14 14:45:07"
"14054";"4";"0.05";"12.66";"21.12";"21.10";"21.12";"21.10";"2011-01-14 18:37:00";"2011-01-14 14:45:10"
"14055";"4";"0.05";"12.64";"21.12";"21.10";"21.12";"21.10";"2011-01-14 18:38:00";"2011-01-14 14:45:14"
"14056";"4";"0.05";"12.64";"21.10";"21.10";"21.10";"21.12";"2011-01-14 18:39:00";"2011-01-14 14:45:18"
"14057";"4";"0.05";"12.64";"21.10";"21.12";"21.10";"21.12";"2011-01-14 18:46:00";"2011-01-14 14:58:22"
"14058";"4";"0.05";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-14 18:47:00";"2011-01-14 14:58:25"
"14059";"4";"0.03";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-14 18:48:00";"2011-01-14 14:58:29"
"14060";"4";"0.05";"12.61";"21.10";"21.10";"21.10";"21.12";"2011-01-14 18:49:00";"2011-01-14 14:58:33"
"14061";"4";"0.05";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-14 18:50:00";"2011-01-14 14:58:37"
"14062";"4";"0.05";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-14 18:51:00";"2011-01-14 14:58:40"
"14063";"4";"0.05";"12.64";"21.12";"21.10";"21.10";"21.10";"2011-01-14 18:52:00";"2011-01-14 14:58:44"
"14064";"4";"0.05";"12.61";"21.12";"21.10";"21.10";"21.12";"2011-01-14 18:53:00";"2011-01-14 14:58:48"
"14065";"4";"0.05";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-14 18:54:00";"2011-01-14 14:58:52"
"14066";"4";"0.05";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-14 18:55:00";"2011-01-14 14:58:56"
"14067";"4";"0.05";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-14 18:56:00";"2011-01-14 14:58:59"
"14068";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:34:00";"2011-01-14 14:58:59"
"14069";"4";"0.05";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-14 18:57:00";"2011-01-14 14:59:02"
"14070";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:36:00";"2011-01-14 14:59:03"
"14071";"4";"0.05";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-14 18:58:00";"2011-01-14 14:59:06"
"14072";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:38:00";"2011-01-14 14:59:06"
"14073";"4";"0.11";"12.75";"21.10";"21.10";"21.10";"21.10";"2011-01-14 18:59:00";"2011-01-14 15:11:54"
"14074";"4";"0.11";"12.75";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:00:00";"2011-01-14 15:11:57"
"14075";"4";"0.11";"12.75";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:01:00";"2011-01-14 15:12:01"
"14076";"4";"0.11";"12.75";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:02:00";"2011-01-14 15:12:05"
"14077";"4";"0.11";"12.75";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:03:00";"2011-01-14 15:12:09"
"14078";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:04:00";"2011-01-14 15:12:12"
"14079";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:05:00";"2011-01-14 15:12:16"
"14080";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:06:00";"2011-01-14 15:12:20"
"14081";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:07:00";"2011-01-14 15:12:24"
"14082";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:08:00";"2011-01-14 15:12:27"
"14083";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:09:00";"2011-01-14 15:12:31"
"14084";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:10:00";"2011-01-14 15:12:35"
"14085";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:11:00";"2011-01-14 15:12:39"
"14086";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:26:00";"2011-01-14 15:38:58"
"14087";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:27:00";"2011-01-14 15:39:01"
"14088";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:28:00";"2011-01-14 15:39:05"
"14089";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:29:00";"2011-01-14 15:39:09"
"14090";"4";"0.11";"12.72";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:30:00";"2011-01-14 15:39:13"
"14091";"3";"12.72";"12.61";"21.31";"21.34";"21.31";"21.31";"2011-01-14 19:27:00";"2011-01-14 15:52:04"
"14092";"3";"12.72";"12.58";"21.31";"21.34";"21.31";"21.31";"2011-01-14 19:29:00";"2011-01-14 15:52:07"
"14093";"3";"12.69";"12.58";"21.34";"21.34";"21.31";"21.31";"2011-01-14 19:31:00";"2011-01-14 15:52:11"
"14094";"3";"12.72";"12.61";"21.31";"21.31";"21.31";"21.31";"2011-01-14 19:33:00";"2011-01-14 15:52:15"
"14095";"4";"0.11";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:53:00";"2011-01-14 16:06:02"
"14096";"4";"0.11";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:54:00";"2011-01-14 16:06:05"
"14097";"4";"0.11";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:55:00";"2011-01-14 16:06:09"
"14098";"4";"0.11";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:56:00";"2011-01-14 16:06:13"
"14099";"4";"0.11";"12.69";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:57:00";"2011-01-14 16:06:17"
"14100";"4";"0.11";"12.69";"21.10";"21.07";"21.10";"21.10";"2011-01-14 19:58:00";"2011-01-14 16:06:20"
"14101";"4";"0.08";"12.58";"21.10";"21.10";"21.10";"21.10";"2011-01-14 19:59:00";"2011-01-14 16:06:24"
"14102";"4";"0.03";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-14 20:00:00";"2011-01-14 16:06:28"
"14103";"4";"0.08";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-14 20:01:00";"2011-01-14 16:06:32"
"14104";"4";"0.05";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-14 20:02:00";"2011-01-14 16:06:36"
"14105";"4";"0.05";"12.58";"21.10";"21.10";"21.10";"21.10";"2011-01-14 20:03:00";"2011-01-14 16:06:39"
"14106";"4";"0.05";"12.58";"21.10";"21.07";"21.10";"21.10";"2011-01-14 20:04:00";"2011-01-14 16:06:43"
"14107";"4";"0.05";"12.50";"21.10";"21.10";"21.10";"21.10";"2011-01-14 20:05:00";"2011-01-14 16:06:47"
"14108";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 19:54:00";"2011-01-14 16:18:34"
"14109";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 19:56:00";"2011-01-14 16:18:37"
"14110";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 19:58:00";"2011-01-14 16:18:41"
"14111";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 20:00:00";"2011-01-14 16:18:45"
"14112";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 20:02:00";"2011-01-14 16:18:49"
"14113";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 20:04:00";"2011-01-14 16:18:52"
"14114";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 20:06:00";"2011-01-14 16:18:56"
"14115";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 20:08:00";"2011-01-14 16:19:00"
"14116";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 20:10:00";"2011-01-14 16:19:04"
"14117";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 20:12:00";"2011-01-14 16:19:07"
"14118";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 20:14:00";"2011-01-14 16:19:12"
"14119";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 20:16:00";"2011-01-14 16:19:15"
"14120";"3";"12.69";"12.58";"21.31";"21.31";"21.31";"21.31";"2011-01-14 20:18:00";"2011-01-14 16:19:19"
"14121";"4";"0.11";"12.66";"21.10";"21.07";"21.10";"21.07";"2011-01-14 20:07:00";"2011-01-14 16:19:32"
"14122";"4";"0.11";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-14 20:08:00";"2011-01-14 16:19:35"
"14123";"4";"0.11";"12.66";"21.10";"21.07";"21.10";"21.10";"2011-01-14 20:09:00";"2011-01-14 16:19:39"
"14124";"4";"0.11";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-14 20:10:00";"2011-01-14 16:19:43"
"14125";"4";"0.08";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-14 20:11:00";"2011-01-14 16:19:47"
"14126";"4";"0.08";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-14 20:12:00";"2011-01-14 16:19:50"
"14127";"4";"0.08";"12.66";"21.10";"21.10";"21.10";"21.10";"2011-01-14 20:13:00";"2011-01-14 16:19:54"
"14128";"4";"0.08";"12.66";"21.10";"21.10";"21.07";"21.10";"2011-01-14 20:14:00";"2011-01-14 16:19:58"
"14129";"4";"0.11";"12.66";"21.10";"21.07";"21.10";"21.10";"2011-01-14 20:15:00";"2011-01-14 16:20:02"
"14130";"4";"0.08";"12.66";"21.07";"21.10";"21.10";"21.10";"2011-01-14 20:16:00";"2011-01-14 16:20:05"
"14131";"4";"0.11";"12.66";"21.07";"21.07";"21.07";"21.07";"2011-01-14 20:17:00";"2011-01-14 16:20:09"
"14132";"4";"0.08";"12.66";"21.07";"21.07";"21.07";"21.10";"2011-01-14 20:18:00";"2011-01-14 16:20:13"
"14133";"4";"0.08";"12.66";"21.10";"21.07";"21.10";"21.07";"2011-01-14 20:19:00";"2011-01-14 16:20:17"
"14134";"4";"0.05";"12.64";"21.12";"21.12";"21.12";"21.12";"2011-01-14 18:41:00";"2011-01-14 16:45:24"
"14135";"4";"0.05";"12.64";"21.12";"21.10";"21.12";"21.12";"2011-01-14 18:42:00";"2011-01-14 16:45:28"
"14136";"4";"0.05";"12.64";"21.12";"21.12";"21.12";"21.12";"2011-01-14 18:43:00";"2011-01-14 16:45:32"
"14137";"4";"0.05";"12.64";"21.10";"21.10";"21.12";"21.12";"2011-01-14 18:44:00";"2011-01-14 16:45:35"
"14138";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:42:00";"2011-01-14 16:59:13"
"14139";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:44:00";"2011-01-14 16:59:17"
"14140";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:46:00";"2011-01-14 16:59:20"
"14141";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:48:00";"2011-01-14 16:59:24"
"14142";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:50:00";"2011-01-14 16:59:28"
"14143";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:52:00";"2011-01-14 16:59:32"
"14144";"3";"12.72";"12.61";"21.34";"21.34";"21.31";"21.34";"2011-01-14 18:54:00";"2011-01-14 16:59:35"
"14145";"3";"12.72";"12.61";"21.34";"21.34";"21.34";"21.34";"2011-01-14 18:56:00";"2011-01-14 16:59:39"
"14146";"3";"12.72";"12.61";"21.34";"21.34";"21.31";"21.34";"2011-01-14 18:58:00";"2011-01-14 16:59:43"
"14147";"3";"12.69";"12.61";"21.31";"21.31";"21.31";"21.31";"2011-01-14 21:01:00";"2011-01-14 23:01:16"
"14148";"3";"12.69";"12.58";"21.31";"21.31";"21.29";"21.31";"2011-01-14 21:31:00";"2011-01-14 23:01:20"
"14149";"3";"12.69";"12.58";"21.29";"21.29";"21.29";"21.29";"2011-01-14 22:01:00";"2011-01-14 23:01:24"
"14150";"3";"12.66";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-14 22:31:00";"2011-01-14 23:01:28"
"14151";"3";"12.66";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-14 23:01:00";"2011-01-14 23:01:32"
"14152";"3";"12.66";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-14 23:31:00";"2011-01-14 23:01:36"
"14153";"3";"12.66";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-15 00:01:00";"2011-01-14 23:01:39"
"14154";"3";"12.61";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-15 00:31:00";"2011-01-14 23:01:43"
"14155";"3";"12.64";"12.56";"21.29";"21.29";"21.29";"21.29";"2011-01-15 01:01:00";"2011-01-14 23:01:47"
"14156";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-15 01:31:00";"2011-01-14 23:01:51"
"14157";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-15 02:01:00";"2011-01-14 23:01:55"
"14158";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-15 02:31:00";"2011-01-14 23:01:58"
"14159";"3";"12.64";"12.53";"21.29";"21.29";"21.29";"21.29";"2011-01-15 03:01:00";"2011-01-14 23:02:02"
"14160";"4";"0.11";"12.69";"21.04";"21.04";"21.04";"21.04";"2011-01-14 21:27:00";"2011-01-15 05:28:04"
"14161";"4";"0.11";"12.66";"21.04";"21.04";"21.04";"21.04";"2011-01-14 22:27:00";"2011-01-15 05:28:08"
"14162";"4";"0.03";"12.64";"21.04";"21.04";"21.04";"21.04";"2011-01-14 23:27:00";"2011-01-15 05:28:12"
"14163";"4";"0.00";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-15 00:27:00";"2011-01-15 05:28:15"
"14164";"4";"0.03";"12.61";"21.04";"21.04";"21.04";"21.04";"2011-01-15 02:27:00";"2011-01-15 05:28:38"
"14165";"4";"0.00";"12.58";"21.02";"21.02";"21.02";"21.02";"2011-01-15 03:27:00";"2011-01-15 05:28:41"
"14166";"4";"0.03";"12.58";"21.02";"21.02";"21.02";"21.02";"2011-01-15 04:27:00";"2011-01-15 05:28:45"
"14167";"4";"0.03";"12.58";"20.99";"20.99";"20.99";"20.99";"2011-01-15 05:27:00";"2011-01-15 05:28:49"
"14168";"4";"0.03";"12.58";"20.99";"20.99";"20.99";"20.99";"2011-01-15 06:27:00";"2011-01-15 05:28:53"
"14169";"4";"13.02";"12.58";"20.99";"20.99";"20.99";"20.99";"2011-01-15 07:27:00";"2011-01-15 05:28:56"
"14170";"4";"13.21";"12.72";"21.02";"21.02";"21.02";"21.02";"2011-01-15 08:27:00";"2011-01-15 05:29:00"
"14171";"4";"13.56";"13.02";"21.04";"21.04";"21.04";"21.04";"2011-01-15 09:27:00";"2011-01-15 05:29:04"
"14172";"3";"12.61";"12.50";"21.29";"21.29";"21.29";"21.29";"2011-01-15 03:31:00";"2011-01-15 05:31:45"
"14173";"3";"12.61";"12.50";"21.29";"21.29";"21.26";"21.26";"2011-01-15 04:01:00";"2011-01-15 05:31:49"
"14174";"3";"12.61";"12.50";"21.26";"21.29";"21.26";"21.26";"2011-01-15 04:31:00";"2011-01-15 05:31:53"
"14175";"3";"12.61";"12.50";"21.26";"21.26";"21.26";"21.26";"2011-01-15 05:01:00";"2011-01-15 05:31:57"
"14176";"3";"12.58";"12.50";"21.26";"21.26";"21.26";"21.26";"2011-01-15 05:31:00";"2011-01-15 05:32:00"
"14177";"3";"12.58";"12.47";"21.26";"21.26";"21.26";"21.26";"2011-01-15 06:01:00";"2011-01-15 05:32:05"
"14178";"3";"12.58";"12.47";"21.26";"21.26";"21.26";"21.26";"2011-01-15 06:31:00";"2011-01-15 05:32:08"
"14179";"3";"12.58";"12.47";"21.26";"21.26";"21.26";"21.26";"2011-01-15 07:01:00";"2011-01-15 05:32:12"
"14180";"3";"12.64";"12.53";"21.26";"21.26";"21.26";"21.26";"2011-01-15 07:31:00";"2011-01-15 05:32:16"
"14181";"3";"12.72";"12.58";"21.26";"21.26";"21.26";"21.26";"2011-01-15 08:01:00";"2011-01-15 05:32:20"
"14182";"3";"12.80";"12.69";"21.26";"21.26";"21.26";"21.26";"2011-01-15 08:31:00";"2011-01-15 05:32:23"
"14183";"3";"12.93";"12.83";"21.26";"21.26";"21.26";"21.26";"2011-01-15 09:01:00";"2011-01-15 05:32:27"
"14184";"3";"13.10";"12.99";"21.26";"21.26";"21.26";"21.26";"2011-01-15 09:31:00";"2011-01-15 05:32:31"
"14185";"4";"20.53";"12.93";"21.15";"21.15";"21.15";"21.15";"2011-01-15 10:28:00";"2011-01-15 18:28:34"
"14186";"4";"13.83";"13.23";"21.23";"21.23";"21.23";"21.23";"2011-01-15 11:28:00";"2011-01-15 18:28:38"
"14187";"4";"19.93";"12.91";"21.40";"21.40";"21.40";"21.40";"2011-01-15 12:28:00";"2011-01-15 18:28:42"
"14188";"4";"19.88";"12.85";"21.42";"21.42";"21.42";"21.42";"2011-01-15 13:28:00";"2011-01-15 18:28:45"
"14189";"4";"19.42";"12.83";"21.50";"21.50";"21.50";"21.50";"2011-01-15 14:28:00";"2011-01-15 18:28:49"
"14190";"4";"19.61";"12.83";"21.50";"21.50";"21.50";"21.50";"2011-01-15 15:28:00";"2011-01-15 18:28:53"
"14191";"4";"13.94";"13.26";"21.40";"21.40";"21.40";"21.40";"2011-01-15 16:28:00";"2011-01-15 18:28:57"
"14192";"4";"13.40";"12.93";"21.21";"21.21";"21.21";"21.21";"2011-01-15 17:28:00";"2011-01-15 18:29:00"
"14193";"4";"0.24";"12.77";"21.15";"21.15";"21.15";"21.15";"2011-01-15 18:28:00";"2011-01-15 18:29:04"
"14194";"4";"0.19";"12.69";"21.12";"21.12";"21.12";"21.12";"2011-01-15 19:28:00";"2011-01-15 18:29:08"
"14195";"4";"0.19";"12.66";"21.12";"21.12";"21.12";"21.12";"2011-01-15 20:28:00";"2011-01-15 18:29:12"
"14196";"4";"0.14";"12.64";"21.10";"21.10";"21.10";"21.10";"2011-01-15 21:28:00";"2011-01-15 18:29:15"
"14197";"4";"0.11";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-15 22:28:00";"2011-01-15 18:29:19"
"14198";"4";"19.85";"12.91";"21.42";"21.42";"21.42";"21.42";"2011-01-16 12:29:00";"2011-01-16 20:29:35"
"14199";"4";"19.66";"12.85";"21.45";"21.45";"21.45";"21.45";"2011-01-16 13:29:00";"2011-01-16 20:29:39"
"14200";"4";"19.80";"12.83";"21.50";"21.50";"21.50";"21.50";"2011-01-16 14:29:00";"2011-01-16 20:29:42"
"14201";"4";"19.71";"12.83";"21.50";"21.50";"21.50";"21.50";"2011-01-16 15:29:00";"2011-01-16 20:29:46"
"14202";"4";"13.80";"13.18";"21.34";"21.34";"21.34";"21.34";"2011-01-16 16:29:00";"2011-01-16 20:29:50"
"14203";"4";"13.40";"12.93";"21.26";"21.26";"21.26";"21.26";"2011-01-16 17:29:00";"2011-01-16 20:29:53"
"14204";"4";"0.22";"12.77";"21.18";"21.18";"21.18";"21.18";"2011-01-16 18:29:00";"2011-01-16 20:29:57"
"14205";"4";"0.19";"12.72";"21.15";"21.15";"21.15";"21.15";"2011-01-16 19:29:00";"2011-01-16 20:30:01"
"14206";"4";"0.19";"12.69";"21.15";"21.15";"21.15";"21.15";"2011-01-16 20:29:00";"2011-01-16 20:30:05"
"14207";"4";"0.14";"12.66";"21.12";"21.12";"21.12";"21.12";"2011-01-16 21:29:00";"2011-01-16 20:30:08"
"14208";"4";"0.14";"12.64";"21.12";"21.12";"21.12";"21.12";"2011-01-16 22:29:00";"2011-01-16 20:30:11"
"14209";"4";"0.05";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-16 23:29:00";"2011-01-16 20:30:15"
"14210";"4";"0.05";"12.61";"21.10";"21.10";"21.10";"21.10";"2011-01-17 00:29:00";"2011-01-16 20:30:18"
"14211";"2";"7.00";"6.94";"7.21";"7.10";"7.21";"7.16";"2011-01-04 17:20:00";"2011-01-24 20:26:21"
"14212";"2";"7.00";"6.97";"7.24";"7.10";"7.21";"7.13";"2011-01-04 17:20:00";"2011-01-24 20:26:21"
"14213";"2";"7.02";"6.97";"7.24";"7.10";"7.21";"7.16";"2011-01-04 17:20:00";"2011-01-24 20:26:21"
"14214";"2";"7.00";"6.94";"7.21";"7.08";"7.19";"7.13";"2011-01-04 17:20:00";"2011-01-24 20:26:21"
"14215";"2";"7.02";"6.97";"7.24";"7.13";"7.21";"7.19";"2011-01-04 17:20:00";"2011-01-24 20:26:21"
"14216";"2";"7.00";"6.97";"7.21";"7.10";"7.19";"7.13";"2011-01-04 17:19:00";"2011-01-24 20:26:21"
"14217";"2";"6.97";"6.94";"7.21";"7.08";"7.19";"7.16";"2011-01-04 17:20:00";"2011-01-24 20:26:21"
"14218";"2";"7.02";"7.00";"7.27";"7.13";"7.24";"7.16";"2011-01-04 17:19:00";"2011-01-24 20:26:21"
"14219";"2";"7.00";"6.97";"7.24";"7.10";"7.21";"7.13";"2011-01-04 17:20:00";"2011-01-24 20:26:21"
"14220";"2";"12.45";"10.52";"9.60";"8.68";"8.19";"7.62";"2011-01-04 17:19:00";"2011-01-24 20:26:21"
"14221";"2";"7.00";"6.97";"7.24";"7.13";"7.21";"7.16";"2011-01-04 17:20:00";"2011-01-24 20:26:21"
"14222";"2";"7.02";"6.97";"7.24";"7.13";"7.21";"7.19";"2011-01-04 17:19:00";"2011-01-24 20:26:21"
"14223";"2";"6.97";"6.94";"7.21";"7.08";"7.19";"7.13";"2011-01-04 17:20:00";"2011-01-24 20:26:21"
"14224";"10";"14.13";"12.83";"11.93";"12.07";"12.07";"11.06";"2011-01-24 23:30:00";"2011-01-24 20:32:57"
"14225";"10";"10.82";"10.90";"10.82";"11.34";"11.52";"10.79";"2011-01-24 23:30:00";"2011-01-24 20:32:57"
"14226";"10";"10.47";"10.44";"10.39";"10.74";"10.85";"10.22";"2011-01-24 23:30:00";"2011-01-24 20:32:57"
"14227";"10";"10.20";"10.14";"10.11";"10.39";"10.44";"9.90";"2011-01-24 23:30:00";"2011-01-24 20:32:57"
"14228";"10";"10.22";"10.14";"10.09";"10.33";"10.39";"9.79";"2011-01-24 23:30:00";"2011-01-24 20:32:57"
"14229";"10";"9.63";"9.49";"9.44";"9.46";"9.41";"9.03";"2011-01-24 23:30:00";"2011-01-24 20:32:57"
"14230";"10";"9.52";"9.36";"9.38";"9.27";"9.19";"8.81";"2011-01-24 23:30:00";"2011-01-24 20:32:57"
"14231";"10";"9.57";"9.44";"9.44";"9.38";"9.33";"8.98";"2011-01-24 23:30:00";"2011-01-24 20:32:57"
"14232";"10";"10.06";"9.98";"10.06";"10.11";"10.06";"9.55";"2011-01-24 23:30:00";"2011-01-24 20:32:57"
"14233";"10";"9.82";"9.68";"9.68";"9.68";"9.60";"9.22";"2011-01-24 23:30:00";"2011-01-24 20:32:57"
"14234";"10";"9.82";"9.68";"9.71";"9.65";"9.55";"9.11";"2011-01-24 23:31:00";"2011-01-24 20:32:57"
"14235";"10";"9.55";"9.36";"9.38";"9.27";"9.19";"8.87";"2011-01-24 23:31:00";"2011-01-24 20:32:57"
"14236";"10";"9.41";"9.22";"9.27";"9.14";"9.06";"8.81";"2011-01-24 23:31:00";"2011-01-24 20:32:57"
"14237";"10";"9.25";"9.06";"9.14";"8.89";"8.70";"8.51";"2011-01-24 23:31:00";"2011-01-24 20:34:44"
"14238";"10";"9.38";"9.17";"9.22";"8.98";"8.81";"8.54";"2011-01-24 23:31:00";"2011-01-24 20:34:44"
"14239";"10";"9.38";"9.17";"9.22";"8.98";"8.84";"8.60";"2011-01-24 23:32:00";"2011-01-24 20:34:44"
"14240";"10";"9.41";"9.19";"9.25";"9.00";"8.81";"8.54";"2011-01-24 23:32:00";"2011-01-24 20:34:45"
"14241";"10";"9.36";"9.14";"9.22";"8.95";"8.76";"8.51";"2011-01-24 23:32:00";"2011-01-24 20:34:45"
"14242";"10";"9.49";"9.27";"9.33";"9.08";"8.89";"8.60";"2011-01-24 23:32:00";"2011-01-24 20:34:45"
"14243";"10";"9.38";"9.17";"9.25";"9.00";"8.84";"8.60";"2011-01-24 23:32:00";"2011-01-24 20:34:45"
"14244";"10";"9.41";"9.22";"9.27";"9.06";"8.87";"8.62";"2011-01-24 23:32:00";"2011-01-24 20:34:45"
"14245";"10";"9.36";"9.14";"9.22";"8.98";"8.84";"8.65";"2011-01-24 23:32:00";"2011-01-24 20:34:45"
"14246";"10";"9.33";"9.11";"9.19";"8.95";"8.79";"8.62";"2011-01-24 23:32:00";"2011-01-24 20:34:45"
"14247";"10";"9.36";"9.14";"9.22";"8.95";"8.79";"8.57";"2011-01-24 23:32:00";"2011-01-24 20:34:45"
"14248";"10";"9.38";"9.11";"9.17";"8.87";"8.68";"8.43";"2011-01-24 23:32:00";"2011-01-24 20:34:45"
"14249";"10";"9.25";"9.00";"9.06";"8.76";"8.60";"8.41";"2011-01-24 23:33:00";"2011-01-24 20:34:45"
"14250";"10";"9.22";"8.95";"9.00";"8.70";"8.51";"8.35";"2011-01-24 23:33:00";"2011-01-24 20:36:34"
"14251";"10";"9.22";"8.98";"9.03";"8.73";"8.57";"8.43";"2011-01-24 23:33:00";"2011-01-24 20:36:34"
"14252";"10";"9.30";"9.06";"9.11";"8.81";"8.65";"8.49";"2011-01-24 23:33:00";"2011-01-24 20:36:35"
"14253";"10";"9.36";"9.11";"9.14";"8.87";"8.73";"8.57";"2011-01-24 23:34:00";"2011-01-24 20:36:35"
"14254";"10";"9.33";"9.08";"9.14";"8.84";"8.68";"8.49";"2011-01-24 23:34:00";"2011-01-24 20:36:35"
"14255";"10";"9.30";"9.06";"9.11";"8.81";"8.65";"8.46";"2011-01-24 23:34:00";"2011-01-24 20:36:35"
"14256";"10";"9.22";"8.98";"9.03";"8.73";"8.57";"8.41";"2011-01-24 23:34:00";"2011-01-24 20:36:35"
"14257";"10";"9.30";"9.03";"9.11";"8.79";"8.62";"8.46";"2011-01-24 23:34:00";"2011-01-24 20:36:35"
"14258";"10";"9.30";"9.06";"9.14";"8.81";"8.65";"8.46";"2011-01-24 23:34:00";"2011-01-24 20:36:35"
"14259";"10";"9.30";"9.06";"9.11";"8.81";"8.65";"8.49";"2011-01-24 23:34:00";"2011-01-24 20:36:35"
"14260";"10";"9.33";"9.08";"9.14";"8.81";"8.65";"8.46";"2011-01-24 23:34:00";"2011-01-24 20:36:35"
"14261";"10";"9.33";"9.08";"9.14";"8.87";"8.70";"8.54";"2011-01-24 23:34:00";"2011-01-24 20:36:35"
"14262";"10";"9.33";"9.08";"9.14";"8.81";"8.62";"8.46";"2011-01-24 23:34:00";"2011-01-24 20:36:35"
"14263";"10";"9.25";"8.98";"9.03";"8.73";"8.54";"8.41";"2011-01-24 23:35:00";"2011-01-24 20:38:25"
"14264";"10";"9.25";"8.98";"9.03";"8.68";"8.49";"8.35";"2011-01-24 23:35:00";"2011-01-24 20:38:25"
"14265";"10";"9.25";"8.98";"9.03";"8.70";"8.51";"8.38";"2011-01-24 23:35:00";"2011-01-24 20:38:25"
"14266";"10";"9.27";"9.00";"9.06";"8.73";"8.51";"8.35";"2011-01-24 23:35:00";"2011-01-24 20:38:25"
"14267";"10";"9.30";"9.03";"9.08";"8.79";"8.62";"8.46";"2011-01-24 23:35:00";"2011-01-24 20:38:25"
"14268";"10";"9.17";"8.89";"8.92";"8.60";"8.41";"8.27";"2011-01-24 23:36:00";"2011-01-24 20:38:25"
"14269";"10";"9.22";"8.92";"8.98";"8.65";"8.46";"8.35";"2011-01-24 23:36:00";"2011-01-24 20:38:25"
"14270";"10";"9.22";"8.95";"9.00";"8.68";"8.49";"8.35";"2011-01-24 23:36:00";"2011-01-24 20:38:25"
"14271";"10";"8.46";"8.19";"8.38";"7.81";"7.59";"7.57";"2011-01-24 23:36:00";"2011-01-24 20:38:25"
"14272";"10";"8.11";"7.67";"7.70";"7.00";"6.70";"6.91";"2011-01-24 23:36:00";"2011-01-24 20:38:25"
"14273";"10";"9.08";"8.79";"8.87";"8.41";"8.19";"8.14";"2011-01-24 23:36:00";"2011-01-24 20:38:25"
"14274";"10";"9.22";"8.95";"9.03";"8.62";"8.41";"8.30";"2011-01-24 23:36:00";"2011-01-24 20:38:25"
"14275";"10";"9.33";"9.08";"9.14";"8.76";"8.54";"8.35";"2011-01-24 23:36:00";"2011-01-24 20:38:25"
"14276";"10";"9.79";"9.55";"9.55";"9.41";"9.30";"8.98";"2011-01-24 23:37:00";"2011-01-24 20:40:15"
"14277";"10";"9.65";"9.41";"9.49";"9.27";"9.11";"8.81";"2011-01-24 23:37:00";"2011-01-24 20:40:15"
"14278";"10";"9.30";"9.00";"9.00";"8.76";"8.60";"8.43";"2011-01-24 23:37:00";"2011-01-24 20:40:15"
"14279";"10";"9.76";"9.49";"9.44";"9.36";"9.22";"8.89";"2011-01-24 23:37:00";"2011-01-24 20:40:15"
"14280";"10";"9.52";"9.25";"9.25";"9.06";"8.89";"8.62";"2011-01-24 23:37:00";"2011-01-24 20:40:15"
"14281";"10";"9.57";"9.33";"9.36";"9.17";"8.98";"8.68";"2011-01-24 23:37:00";"2011-01-24 20:40:15"
"14282";"10";"9.63";"9.38";"9.38";"9.19";"9.03";"8.73";"2011-01-24 23:37:00";"2011-01-24 20:40:15"
"14283";"10";"10.63";"10.52";"10.55";"10.66";"10.63";"9.98";"2011-01-24 23:38:00";"2011-01-24 20:40:15"
"14284";"10";"9.98";"9.76";"9.71";"9.71";"9.60";"9.19";"2011-01-24 23:38:00";"2011-01-24 20:40:15"
"14285";"10";"9.74";"9.46";"9.44";"9.33";"9.19";"8.81";"2011-01-24 23:38:00";"2011-01-24 20:40:15"
"14286";"10";"9.63";"9.38";"9.38";"9.22";"9.06";"8.70";"2011-01-24 23:38:00";"2011-01-24 20:40:15"
"14287";"10";"9.55";"9.30";"9.30";"9.19";"9.06";"8.79";"2011-01-24 23:38:00";"2011-01-24 20:40:15"
"14288";"10";"9.55";"9.30";"9.33";"9.14";"8.98";"8.70";"2011-01-24 23:38:00";"2011-01-24 20:40:15"
"14289";"10";"9.38";"9.08";"9.14";"8.87";"8.70";"8.49";"2011-01-24 23:39:00";"2011-01-24 20:42:03"
"14290";"10";"9.44";"9.14";"9.19";"8.92";"8.76";"8.57";"2011-01-24 23:39:00";"2011-01-24 20:42:03"
"14291";"10";"11.69";"11.77";"11.99";"12.39";"12.50";"11.44";"2011-01-24 23:39:00";"2011-01-24 20:42:03"
"14292";"10";"9.63";"9.33";"9.33";"9.14";"8.98";"8.76";"2011-01-24 23:39:00";"2011-01-24 20:42:03"
"14293";"10";"9.46";"9.19";"9.22";"9.03";"8.87";"8.65";"2011-01-24 23:39:00";"2011-01-24 20:42:03"
"14294";"10";"9.46";"9.19";"9.22";"8.98";"8.81";"8.60";"2011-01-24 23:39:00";"2011-01-24 20:42:03"
"14295";"10";"9.46";"9.19";"9.22";"9.00";"8.84";"8.62";"2011-01-24 23:39:00";"2011-01-24 20:42:03"
"14296";"10";"9.19";"8.87";"8.95";"8.57";"8.35";"8.24";"2011-01-24 23:39:00";"2011-01-24 20:42:03"
"14297";"10";"9.60";"9.33";"9.41";"9.14";"9.00";"8.76";"2011-01-24 23:39:00";"2011-01-24 20:42:03"
"14298";"10";"9.41";"9.14";"9.17";"8.92";"8.76";"8.57";"2011-01-24 23:40:00";"2011-01-24 20:42:03"
"14299";"10";"9.36";"9.08";"9.11";"8.84";"8.65";"8.46";"2011-01-24 23:40:00";"2011-01-24 20:42:03"
"14300";"10";"9.44";"9.17";"9.22";"8.98";"8.81";"8.62";"2011-01-24 23:40:00";"2011-01-24 20:42:03"
"14301";"10";"9.46";"9.17";"9.22";"8.98";"8.81";"8.62";"2011-01-24 23:40:00";"2011-01-24 20:42:03"
"14302";"10";"9.46";"9.17";"9.22";"9.00";"8.79";"8.49";"2011-01-24 23:41:00";"2011-01-24 20:43:53"
"14303";"10";"9.49";"9.19";"9.25";"8.98";"8.79";"8.51";"2011-01-24 23:41:00";"2011-01-24 20:43:53"
"14304";"10";"9.49";"9.19";"9.22";"8.92";"8.70";"8.41";"2011-01-24 23:41:00";"2011-01-24 20:43:53"
"14305";"10";"9.49";"9.17";"9.19";"8.89";"8.68";"8.41";"2011-01-24 23:41:00";"2011-01-24 20:43:53"
"14306";"10";"9.49";"9.19";"9.22";"8.95";"8.73";"8.46";"2011-01-24 23:41:00";"2011-01-24 20:43:53"
"14307";"10";"9.49";"9.22";"9.27";"9.00";"8.79";"8.54";"2011-01-24 23:41:00";"2011-01-24 20:43:53"
"14308";"10";"9.52";"9.25";"9.30";"9.03";"8.84";"8.60";"2011-01-24 23:41:00";"2011-01-24 20:43:53"
"14309";"10";"9.44";"9.14";"9.19";"8.95";"8.76";"8.57";"2011-01-24 23:41:00";"2011-01-24 20:43:53"
"14310";"10";"9.49";"9.19";"9.25";"8.98";"8.79";"8.54";"2011-01-24 23:41:00";"2011-01-24 20:43:53"
"14311";"10";"9.46";"9.19";"9.25";"8.98";"8.76";"8.54";"2011-01-24 23:41:00";"2011-01-24 20:43:53"
"14312";"10";"9.52";"9.22";"9.27";"9.00";"8.79";"8.51";"2011-01-24 23:42:00";"2011-01-24 20:43:53"
"14313";"10";"9.49";"9.19";"9.22";"8.92";"8.73";"8.49";"2011-01-24 23:42:00";"2011-01-24 20:43:53"
"14314";"10";"9.49";"9.19";"9.22";"8.92";"8.73";"8.51";"2011-01-24 23:42:00";"2011-01-24 20:43:53"
"14315";"10";"9.27";"8.95";"9.03";"8.76";"8.60";"8.38";"2011-01-24 23:42:00";"2011-01-24 20:45:43"
"14316";"10";"9.38";"9.08";"9.14";"8.84";"8.68";"8.46";"2011-01-24 23:42:00";"2011-01-24 20:45:43"
"14317";"10";"9.46";"9.14";"9.19";"8.89";"8.70";"8.49";"2011-01-24 23:43:00";"2011-01-24 20:45:43"
"14318";"10";"9.41";"9.11";"9.14";"8.87";"8.68";"8.46";"2011-01-24 23:43:00";"2011-01-24 20:45:43"
"14319";"10";"9.41";"9.08";"9.11";"8.81";"8.60";"8.38";"2011-01-24 23:43:00";"2011-01-24 20:45:43"
"14320";"10";"9.46";"9.17";"9.19";"8.89";"8.68";"8.43";"2011-01-24 23:43:00";"2011-01-24 20:45:43"
"14321";"10";"9.44";"9.11";"9.14";"8.84";"8.65";"8.41";"2011-01-24 23:43:00";"2011-01-24 20:45:43"
"14322";"10";"9.44";"9.11";"9.11";"8.81";"8.62";"8.38";"2011-01-24 23:43:00";"2011-01-24 20:45:43"
"14323";"10";"9.41";"9.08";"9.11";"8.81";"8.60";"8.38";"2011-01-24 23:43:00";"2011-01-24 20:45:43"
"14324";"10";"9.41";"9.08";"9.11";"8.81";"8.60";"8.38";"2011-01-24 23:43:00";"2011-01-24 20:45:43"
"14325";"10";"9.44";"9.11";"9.17";"8.87";"8.68";"8.46";"2011-01-24 23:43:00";"2011-01-24 20:45:43"
"14326";"10";"9.44";"9.11";"9.14";"8.84";"8.65";"8.41";"2011-01-24 23:44:00";"2011-01-24 20:45:43"
"14327";"10";"9.44";"9.14";"9.17";"8.89";"8.70";"8.51";"2011-01-24 23:43:00";"2011-01-24 20:45:43"
"14328";"10";"9.33";"9.00";"9.06";"8.79";"8.60";"8.41";"2011-01-24 23:44:00";"2011-01-24 20:47:33"
"14329";"10";"9.41";"9.08";"9.14";"8.84";"8.65";"8.43";"2011-01-24 23:44:00";"2011-01-24 20:47:33"
"14330";"10";"9.36";"9.06";"9.11";"8.84";"8.68";"8.51";"2011-01-24 23:44:00";"2011-01-24 20:47:33"
"14331";"10";"9.36";"9.03";"9.06";"8.76";"8.57";"8.41";"2011-01-24 23:45:00";"2011-01-24 20:47:33"
"14332";"10";"9.44";"9.11";"9.17";"8.89";"8.73";"8.57";"2011-01-24 23:44:00";"2011-01-24 20:47:33"
"14333";"10";"9.33";"9.00";"9.03";"8.79";"8.62";"8.49";"2011-01-24 23:45:00";"2011-01-24 20:47:33"
"14334";"10";"9.33";"9.00";"9.03";"8.73";"8.54";"8.38";"2011-01-24 23:45:00";"2011-01-24 20:47:33"
"14335";"10";"9.33";"9.00";"9.03";"8.76";"8.57";"8.43";"2011-01-24 23:45:00";"2011-01-24 20:47:33"
"14336";"10";"9.33";"9.00";"9.03";"8.73";"8.57";"8.41";"2011-01-24 23:45:00";"2011-01-24 20:47:33"
"14337";"10";"9.36";"9.03";"9.03";"8.84";"8.68";"8.54";"2011-01-24 23:45:00";"2011-01-24 20:47:33"
"14338";"10";"9.41";"9.11";"9.14";"8.89";"8.73";"8.57";"2011-01-24 23:45:00";"2011-01-24 20:47:33"
"14339";"10";"9.33";"9.00";"9.06";"8.79";"8.60";"8.46";"2011-01-24 23:45:00";"2011-01-24 20:47:33"
"14340";"10";"9.36";"9.03";"9.06";"8.79";"8.60";"8.43";"2011-01-24 23:45:00";"2011-01-24 20:47:33"


==> data/SolarHomeSystems.csv <==
"2";"NYU-NYC 1";"4";NULL;"0";"0";"0";"1";"New York City";"Brooklyn";"19179404434";"blahblah";NULL;NULL;"0";"2010-10-07 11:32:01"
"3";"NYU-AD 1";"4";NULL;"0";"0";"0";"2";"Abu Dhabi";"Abu Dhabi";"971504429520";"blahblah";NULL;NULL;"0";"2010-10-07 11:30:02"
"4";"NYU-AD 2";"4";NULL;"0";"0";"0";"2";"Abu Dhabi";"Abu Dhabi";"971504429521";"blahblah";NULL;NULL;"0";"2010-10-07 11:30:02"
"5";"NYU-Paul";"4";NULL;"0";"0";"0";"1";"New York City";"Manhattan";"11111";"blahblah";NULL;NULL;"1";"2010-10-07 11:30:02"
"6";"NYU-NYC 2";"4";NULL;"0";"0";"0";"1";"New York City";"Brooklyn";"16468126813";"blahblah";NULL;NULL;"0";"2010-10-12 17:13:53"
"7";"NYU-NYC 3";"4";NULL;"0";"0";"0";"1";"New York City";"Brooklyn";"16468126823";"blahblah";NULL;NULL;"0";"2010-10-12 17:14:33"
"8";"NYU-NYC 4";"4";NULL;"0";"0";"0";"1";"New York City";"Brooklyn";"16468127012";"blahblah";NULL;NULL;"0";"2010-10-12 17:15:46"
"9";"NYU-NYC 5";"4";NULL;"0";"0";"0";"1";"New York City";"Brooklyn";"19176577773";"blahblah";NULL;NULL;"0";"2010-11-18 15:44:34"
"10";"Meredith";"4";NULL;"0";"0";"0";"1";"Austin";"Texas";"251920244812";"blahblah";NULL;NULL;"0";"2011-01-05 17:07:37"
"11";"SD0013";"5";"ST10";"6";"4";"2";"3";"Nure Duleche";"Shebedino";"251920244823";"blahblah";"N 06º 57.766";"E 38º 26.394";"1";"2011-01-19 01:00:46"
"12";"SD0014";"5";"ST10";"0";"0";"3";"3";"Nure Duleche";"Shebedino";"251920244814";"blahblah";"N 06º 57.712";"E 38º 26.414";"1";"2011-01-19 01:01:38"
"18";"SD0080";"5";"ST10";"0";"0";"4";"3";"Nure Duleche";"Shebedino";"251920244815";"blahblah";"N 06º 57.702";"E 38º 26.399";"1";"2011-01-19 03:24:11"
"19";"SD0009";"5";"ST10";"6";"4";"5";"3";"Nure Duleche";"Shebedino";"251920244816";"blahblah";"N 06º 57.683";"E 38º 26.384";"1";"2011-01-19 03:30:17"
"20";"SD0115";"5";"ST10";"0";"0";"6";"3";"Dulecha Teberako";"Shebedino";"251920244817";"blahblah";"N 06º 56.911";"E 38º 25.608";"1";"2011-01-19 03:30:58"
"21";"SD0137";"5";"ST10";"12";"6";"7";"3";"Dulecha Teberako";"Shebedino";"251920244818";"blahblah";"N 06º 56.893";"E 38º 25.624";"1";"2011-01-19 03:33:28"
"22";"SD0116";"5";"ST10";"30";"11";"8";"3";"Dulecha Teberako";"Shebedino";"251920244819";"blahblah";"N 06º 56.862";"E 38º 25.675";"1";"2011-01-19 03:34:05"
"23";"SD0138";"5";"ST10";"0";"0";"9";"3";"Dulecha Teberako";"Shebedino";"251920244820";"blahblah";"N 06º 56.799";"E 38º 23.680";"1";"2011-01-19 03:34:35"
"24";"SD0101";"5";"ST10";"18";"6";"10";"3";"Dulecha Teberako";"Shebedino";"251920244821";"blahblah";"N 06º 56.809";"E 38º 25.648";"1";"2011-01-19 03:36:43"
"25";"SD0102";"5";"ST10";"18";"6";"10";"3";"Dulecha Teberako";"Shebedino";"251920244822";"blahblah";"N 06º 56.809";"E 38º 25.648";"1";"2011-01-19 03:37:13"
"26";"SD0121";"5";"ST10";"0";"0";"12";"3";"Dulecha Teberako";"Shebedino";"251920244813";"blahblah";"N 06º 56.897";"E 38º 25.681";"1";"2011-01-21 03:38:09"


==> data/solar.dat <==
14.26	13.53	2010-11-28 11:54:00
14.32	13.64	2010-11-28 12:09:00
14.35	13.67	2010-11-28 12:24:00
14.35	13.67	2010-11-28 12:39:00
14.35	13.67	2010-11-28 12:54:00
14.35	13.67	2010-11-28 13:09:00
14.32	13.67	2010-11-28 13:24:00
14.29	13.64	2010-11-28 13:40:00
14.26	13.61	2010-11-28 13:55:00
14.21	13.56	2010-11-28 14:10:00
14.13	13.53	2010-11-28 14:25:00
14.07	13.48	2010-11-28 14:40:00
13.94	13.37	2010-11-28 14:55:00
13.69	13.15	2010-11-28 15:10:00
13.53	13.02	2010-11-28 15:25:00
13.34	12.88	2010-11-28 15:40:00
13.31	12.85	2010-11-28 15:55:00
13.26	12.83	2010-11-28 16:10:00
11.93	12.80	2010-11-28 16:25:00
5.94	12.77	2010-11-28 16:40:00
0.00	12.77	2010-11-28 16:55:00
0.00	12.75	2010-11-28 17:10:00
0.00	12.75	2010-11-28 17:25:00
0.00	12.72	2010-11-28 17:40:00
0.00	12.72	2010-11-28 17:55:00
0.00	12.69	2010-11-28 18:10:00
0.00	12.69	2010-11-28 18:25:00
0.00	12.69	2010-11-28 18:40:00
0.00	12.66	2010-11-28 18:55:00
0.00	12.66	2010-11-28 19:10:00
0.00	12.64	2010-11-28 19:25:00
0.00	12.64	2010-11-28 19:40:00
0.00	12.64	2010-11-28 19:55:00
0.00	12.61	2010-11-28 20:10:00
0.00	12.61	2010-11-28 20:25:00
0.00	12.58	2010-11-28 20:41:00
0.00	12.58	2010-11-28 20:56:00
0.00	12.58	2010-11-28 21:11:00
0.00	12.58	2010-11-28 21:26:00
0.00	12.56	2010-11-28 21:41:00
0.00	12.56	2010-11-28 21:56:00
0.00	12.53	2010-11-28 22:11:00
0.00	12.53	2010-11-28 22:26:00
0.00	12.53	2010-11-28 22:41:00
0.00	12.50	2010-11-28 22:56:00
0.00	12.50	2010-11-28 23:11:00
0.00	12.50	2010-11-28 23:26:00
0.00	12.47	2010-11-28 23:41:00
0.00	12.47	2010-11-28 23:56:00
0.00	12.47	2010-11-29 00:11:00
0.00	12.45	2010-11-29 00:26:00
0.00	12.45	2010-11-29 00:41:00
0.00	12.45	2010-11-29 00:56:00
0.00	12.42	2010-11-29 01:11:00
0.00	12.42	2010-11-29 01:26:00
0.00	12.42	2010-11-29 01:41:00
0.00	12.42	2010-11-29 01:56:00
0.00	12.39	2010-11-29 02:11:00
0.00	12.39	2010-11-29 02:26:00
0.00	12.39	2010-11-29 02:41:00
0.00	12.37	2010-11-29 02:56:00
0.00	12.37	2010-11-29 03:11:00
0.00	12.34	2010-11-29 03:26:00
0.00	12.34	2010-11-29 03:42:00
0.00	12.31	2010-11-29 03:57:00
0.00	12.31	2010-11-29 04:12:00
0.00	12.28	2010-11-29 04:27:00
0.00	12.28	2010-11-29 04:42:00
0.00	12.26	2010-11-29 04:57:00
0.00	12.23	2010-11-29 05:12:00
0.00	12.20	2010-11-29 05:27:00
0.00	12.18	2010-11-29 05:42:00
0.00	12.18	2010-11-29 05:57:00
0.00	12.15	2010-11-29 06:12:00
0.00	12.12	2010-11-29 06:27:00
0.52	12.07	2010-11-29 06:42:00
9.76	12.04	2010-11-29 06:57:00
12.47	12.04	2010-11-29 07:12:00
12.47	12.01	2010-11-29 07:27:00
12.47	12.01	2010-11-29 07:42:00
12.47	11.99	2010-11-29 07:57:00
12.47	11.99	2010-11-29 08:12:00
12.45	11.99	2010-11-29 08:27:00
12.45	11.96	2010-11-29 08:42:00
12.42	11.93	2010-11-29 08:57:00
12.42	11.93	2010-11-29 09:12:00
12.39	11.93	2010-11-29 09:27:00
12.39	11.90	2010-11-29 09:42:00
12.37	11.88	2010-11-29 09:57:00
12.34	11.88	2010-11-29 10:12:00
12.69	12.15	2010-11-29 10:27:00
13.29	12.69	2010-11-29 10:43:00
13.78	13.12	2010-11-29 10:58:00
13.94	13.29	2010-11-29 11:13:00
14.07	13.42	2010-11-29 11:28:00
14.18	13.50	2010-11-29 11:43:00
14.24	13.59	2010-11-29 11:58:00
14.26	13.61	2010-11-29 12:13:00
14.29	13.64	2010-11-29 12:28:00
14.29	13.64	2010-11-29 12:43:00
14.29	13.64	2010-11-29 12:58:00
14.29	13.64	2010-11-29 13:13:00
14.29	13.64	2010-11-29 13:28:00
14.29	13.64	2010-11-29 13:43:00
14.21	13.59	2010-11-29 13:58:00
14.18	13.56	2010-11-29 14:13:00
14.13	13.53	2010-11-29 14:28:00
13.97	13.37	2010-11-29 14:43:00
13.69	13.15	2010-11-29 14:58:00
13.50	13.02	2010-11-29 15:13:00
13.42	12.93	2010-11-29 15:28:00
13.40	12.91	2010-11-29 15:43:00
13.31	12.85	2010-11-29 15:58:00
13.29	12.83	2010-11-29 16:13:00
9.38	12.80	2010-11-29 16:28:00
2.03	12.77	2010-11-29 16:43:00
0.00	12.77	2010-11-29 16:58:00
0.00	12.75	2010-11-29 17:13:00
0.00	12.75	2010-11-29 17:28:00
0.00	12.72	2010-11-29 17:44:00
0.00	12.72	2010-11-29 17:59:00
0.00	12.69	2010-11-29 18:14:00
0.00	12.69	2010-11-29 18:29:00
0.00	12.66	2010-11-29 18:44:00
0.00	12.66	2010-11-29 18:59:00
0.00	12.64	2010-11-29 19:14:00
0.00	12.64	2010-11-29 19:29:00
0.00	12.64	2010-11-29 19:44:00
0.00	12.61	2010-11-29 19:59:00
0.00	12.61	2010-11-29 20:14:00
0.00	12.61	2010-11-29 20:29:00
0.00	12.58	2010-11-29 20:44:00
0.00	12.58	2010-11-29 20:59:00
0.00	12.58	2010-11-29 21:14:00
0.00	12.56	2010-11-29 21:29:00
0.00	12.56	2010-11-29 21:44:00
0.00	12.56	2010-11-29 21:59:00
0.00	12.53	2010-11-29 22:14:00
0.00	12.53	2010-11-29 22:29:00
0.00	12.53	2010-11-29 22:44:00
0.00	12.50	2010-11-29 22:59:00
0.00	12.50	2010-11-29 23:14:00
0.00	12.50	2010-11-29 23:29:00
0.00	12.47	2010-11-29 23:44:00
0.00	12.47	2010-11-29 23:59:00
0.00	12.47	2010-11-30 00:14:00
0.00	12.47	2010-11-30 00:29:00
0.00	12.45	2010-11-30 00:45:00
0.00	12.45	2010-11-30 01:00:00
0.00	12.45	2010-11-30 01:15:00
0.00	12.45	2010-11-30 01:30:00
0.00	12.42	2010-11-30 01:45:00
0.00	12.42	2010-11-30 02:00:00
0.00	12.42	2010-11-30 02:15:00
0.00	12.42	2010-11-30 02:30:00
0.00	12.39	2010-11-30 02:45:00
0.00	12.39	2010-11-30 03:00:00
0.00	12.39	2010-11-30 03:15:00
0.00	12.37	2010-11-30 03:30:00
0.00	12.37	2010-11-30 03:45:00
0.00	12.34	2010-11-30 04:00:00
0.00	12.34	2010-11-30 04:15:00
0.00	12.31	2010-11-30 04:30:00
0.00	12.28	2010-11-30 04:45:00
0.00	12.28	2010-11-30 05:00:00
0.00	12.26	2010-11-30 05:15:00
0.00	12.26	2010-11-30 05:30:00
0.00	12.23	2010-11-30 05:45:00
0.00	12.20	2010-11-30 06:01:00
0.00	12.18	2010-11-30 06:16:00
0.00	12.15	2010-11-30 06:31:00
3.85	12.12	2010-11-30 06:46:00
7.62	12.09	2010-11-30 07:01:00
12.45	12.07	2010-11-30 07:16:00
12.50	12.07	2010-11-30 07:31:00
12.50	12.04	2010-11-30 07:46:00
12.53	12.07	2010-11-30 08:01:00
12.53	12.07	2010-11-30 08:16:00
12.56	12.07	2010-11-30 08:31:00
12.50	12.01	2010-11-30 08:46:00
12.50	12.01	2010-11-30 09:01:00
12.53	12.04	2010-11-30 09:16:00
12.50	12.01	2010-11-30 09:31:00
12.50	12.01	2010-11-30 09:46:00
12.50	12.01	2010-11-30 10:01:00
12.50	12.01	2010-11-30 10:16:00
12.47	11.99	2010-11-30 10:31:00
12.47	11.99	2010-11-30 10:46:00
12.47	11.99	2010-11-30 11:01:00
12.50	11.99	2010-11-30 11:17:00
12.50	11.99	2010-11-30 11:32:00
12.58	12.07	2010-11-30 11:47:00
12.53	12.01	2010-11-30 12:02:00


==> plantext.txt <==
VC: I think we should focus the writing along the style of "Flywheel" by Colin Scott last NSDI. Is also an experiences paper.

S1: Introduction

VC: Pitch should be along the following lines

rural environments are harsh for a variety of reasons. makes providing conventional core based services hard. this is why we migrate to providing edge based services. Since LS has covered the motivation (in a different context, we can skip a seperate section for motivation), we can move on directly to explain the experiences we had in building whatever...

S2: Related Works

S3: Strawman

explanation as to why edge services are key to functioning successfully in these regions; various components that are requiered to provides these services
a. seperation of applications into local and cloud components with synchronization primitives between the two
b. CAP specification i.e the battle between C,A,P as and when needed
c. how this seperation+specification makes sense, explicitly in this kind of harsh environment; in this absence of any infrastructural support

note: introduce whitespaces and backhauls here?

S4: Various applications (maybe 0.75 pages per application)

a. intermittency aware naming+Addressing subsystem
b. calls+messages
c. existing applications written by talal

include experiences in building DIY backhaul+more complete explanation for the whitespaces

S5: Eval+implementational details

S6: Case for an aggregated vc-isp framework?

